One Size Does Not Fit All: Curvature-Aware Adaptive Perturbation for SAM

Poor generalisation in deep neural networks is frequently associated with convergence to sharp minima. Sharpness-Aware Minimisation (SAM) improves generalisation of deep neural networks by minimising a combination of the training loss and the local sharpness of the loss landscape, biasing convergence towards flat minima. However, SAM relies on a fixed perturbation radius $\rho$ that ignores local curvature, leading to inefficient behaviour: the perturbation may be too small to escape poor basins defined by sharp local minima, or too large to allow convergence to solutions with good loss-sharpness tradeoff. We reinterpret $\rho$ as the intensity of the perturbation signal and propose Curvature-Aware Adaptive Perturbation for SAM (CAP-SAM), a geometry-aware method that modulates the perturbation radius based on a sharpness ratio, enabling a more effective search for robust minima on the loss landscape. We prove that CAP-SAM preserves the same convergence rate as standard SAM in non-convex stochastic settings. Extensive experiments indicate that our approach consistently outperforms SAM and its most prominent variants across diverse network architectures on CIFAR-10, CIFAR-100, and ImageNet.

==> CIFAR/CIFAR10/CIFAR10_cutout-pyramidnet110-adaptive.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,1.7165632950953948,36.16586538461539,86.2119391025641,1.448899230029015,2.548741787461226,1.448899230029015,0.4494328086825532,1.4479770141601562,46.22,93.07,46.22
1,1.1728034348059924,57.3818108974359,95.33253205128206,1.3792311109791404,1.9283885520451445,1.3792311109791404,0.02611009455239044,1.2080041130065917,58.93,95.55,58.93
2,0.9062348630183782,67.7764423076923,97.4238782051282,1.4090193904180477,2.0042676091878966,1.4090193904180477,0.018931966613849882,0.8712011387825013,70.35,97.86,70.35
3,0.7619323324698668,73.51963141025641,98.22315705128206,1.4261254794981049,2.055178041666718,1.4261254794981049,0.021344158393018287,0.6425229907035828,77.42,98.71,77.42
4,0.6682728033799391,76.92107371794872,98.63782051282051,1.4163699905440204,2.0282445959998063,1.4163699905440204,0.022140645886138177,0.6952019299983978,76.13,98.6,77.42
5,0.6205453730546511,78.81009615384616,98.77604166666667,1.420659650577271,2.036275915498809,1.420659650577271,0.01800207272047505,0.8085134617805481,72.76,98.25,77.42
6,0.5865493954756321,79.98397435897436,98.93229166666667,1.4409768841173334,2.097327423538331,1.4409768841173334,0.02091304297783214,0.5481333258628845,80.97,99.24,80.97
7,0.556085608020807,81.07171474358974,99.01442307692308,1.4427652109183642,2.103890052783131,1.4427652109183642,0.02231859894681909,0.5594582327842712,80.59,99.08,80.97
8,0.536195919987483,81.81490384615384,99.08052884615384,1.4636317227277573,2.162595864619891,1.4636317227277573,0.02037804484486827,0.5046086963176727,82.43,99.14,82.43
9,0.5197172031952785,82.3798076923077,99.16266025641026,1.48552756714241,2.228870141615788,1.48552756714241,0.02207798887574075,0.5384543150901795,81.85,99.01,82.43
10,0.5036858935386707,82.8886217948718,99.18870192307692,1.5007316353439932,2.2798912018608624,1.5007316353439932,0.027695760538605896,0.4981155093669891,83.08,99.32,83.08
11,0.4915786956365292,83.27123397435898,99.2568108974359,1.5060583094960442,2.2948650823819476,1.5060583094960442,0.02665345077986503,0.4705563888072968,84.11,99.41,84.11
12,0.4736222731761443,84.0604967948718,99.23277243589743,1.5024666867329552,2.2881152533998113,1.5024666867329552,0.030709108657506867,0.5012929963111877,82.96,99.3,84.11
13,0.4584514764639048,84.7275641025641,99.31490384615384,1.4940984130415185,2.2593614004837046,1.4940984130415185,0.027031332630520488,0.5212662687301636,82.58,98.97,84.11
14,0.45368275149510456,84.68149038461539,99.32091346153847,1.5122627383347798,2.314957808301543,1.5122627383347798,0.028019218545736635,0.4807456435203552,83.67,99.24,84.11
15,0.44431492197207917,84.9198717948718,99.38902243589743,1.5071627623659027,2.299557644944092,1.5071627623659027,0.028018052681673566,0.43115121841430665,85.68,99.33,85.68
16,0.43671428515360905,85.41666666666667,99.43509615384616,1.5149360797389326,2.324273726744762,1.5149360797389326,0.029242401049996314,0.42056258974075317,85.95,99.28,85.95
17,0.4271348736989192,85.72516025641026,99.40705128205128,1.511584556611756,2.312452383689868,1.511584556611756,0.02756451190270859,0.5037056832313538,82.82,99.37,85.95
18,0.41314532294487344,86.2139423076923,99.4891826923077,1.5164579370282674,2.3254745197729223,1.5164579370282674,0.02582984499689367,0.4473625512123108,84.67,99.49,85.95
19,0.41218053618302714,86.19591346153847,99.48317307692308,1.5173433018604037,2.3256974294840513,1.5173433018604037,0.023366733783419136,0.4176276442527771,86.08,99.53,86.08
20,0.40970658973241464,86.26001602564102,99.46514423076923,1.5164305014156738,2.327981834869214,1.5164305014156738,0.02842036924542235,0.36527137866020204,87.61,99.55,87.61
21,0.39592794072933685,86.84695512820512,99.51722756410257,1.4995040355234324,2.2787006835288954,1.4995040355234324,0.03018833097783613,0.3999058065891266,86.19,99.45,87.61
22,0.394382714231809,86.72475961538461,99.52724358974359,1.5085303529380814,2.303440072149808,1.5085303529380814,0.027776246414315864,0.4837496649742126,82.68,99.31,87.61
23,0.38319502553114526,87.1514423076923,99.55528846153847,1.5039834145846236,2.2920189911434856,1.5039834145846236,0.030052879797861642,0.36272597360610964,87.2,99.58,87.61
24,0.38257766301051166,87.26963141025641,99.53525641025641,1.5125201661105407,2.3196688675772963,1.5125201661105407,0.03195161468623864,0.456467938542366,84.02,99.52,87.61
25,0.3725225893732829,87.62620192307692,99.54126602564102,1.4917340796435208,2.2557282526586424,1.4917340796435208,0.030457688288740403,0.37235688831806185,87.3,99.69,87.61
26,0.3645845477779706,87.81650641025641,99.61338141025641,1.508259805163109,2.309087376992074,1.508259805163109,0.03423973712141404,0.3528593104362488,87.93,99.62,87.93
27,0.3664202577792681,87.75641025641026,99.5733173076923,1.4942456800642434,2.2621783307345664,1.4942456800642434,0.02940817834391307,0.4096717304229736,85.47,99.56,87.93
28,0.3577082736369891,88.13100961538461,99.58533653846153,1.5047138225254637,2.2948391054772093,1.5047138225254637,0.030675417778016634,0.35474923934936525,87.59,99.65,87.93
29,0.35740927289693786,88.17908653846153,99.56530448717949,1.4951230810645555,2.2695307818753077,1.4951230810645555,0.03413775434333832,0.40191990098953245,86.68,99.5,87.93
30,0.3508380353068694,88.44951923076923,99.61939102564102,1.4881888034654163,2.2486520859570502,1.4881888034654163,0.033946171197222874,0.3465933378696442,87.96,99.65,87.96
31,0.34804170055267136,88.63782051282051,99.59535256410257,1.4829567952796996,2.2347750075085493,1.4829567952796996,0.03561415084231223,0.43679801435470583,84.74,99.5,87.96
32,0.3443997218440741,88.50961538461539,99.6113782051282,1.4820062592355923,2.233410753839041,1.4820062592355923,0.03706820142556744,0.3229168960094452,88.97,99.71,88.97
33,0.3386865178743998,88.78004807692308,99.63541666666667,1.4947041948738926,2.264207112030118,1.4947041948738926,0.0300664818565064,0.4843961757302284,83.05,99.41,88.97
34,0.3386357589791983,88.74399038461539,99.58934294871794,1.4824714139624344,2.229193091337352,1.4824714139624344,0.031471598121572075,0.3489480258703232,88.19,99.62,88.97
35,0.33549718719262345,88.89623397435898,99.67147435897436,1.4823735236128959,2.234612801747732,1.4823735236128959,0.037181538239219325,0.3142171854734421,89.24,99.68,89.24
36,0.33356576412916183,88.9423076923077,99.62940705128206,1.477430600427307,2.2151827424695596,1.477430600427307,0.03238156339056664,0.3455818516731262,88.18,99.61,89.24
37,0.328778678446244,89.23076923076923,99.60136217948718,1.4789402138678864,2.224967757007874,1.4789402138678864,0.03770360081228441,0.3876597798347473,86.66,99.72,89.24
38,0.3245085945878273,89.27083333333333,99.63141025641026,1.4620062869320727,2.1722435979905113,1.4620062869320727,0.034781214961605134,0.41061846475601194,86.13,99.59,89.24
39,0.32541024818634373,89.21274038461539,99.6854967948718,1.480626192326578,2.2256251167791716,1.480626192326578,0.033371195375671014,0.33873719835281374,88.46,99.58,89.24
40,0.320181070229946,89.62740384615384,99.66746794871794,1.468203366981087,2.1919219005279715,1.468203366981087,0.036300773713370926,0.3980076664447784,86.19,99.61,89.24
41,0.31876731931399077,89.48116987179488,99.68149038461539,1.473141116488278,2.2004247488837656,1.473141116488278,0.030279999795435497,0.3510434147834778,87.94,99.71,89.24
42,0.3185227876672378,89.4551282051282,99.71354166666667,1.4875773590231682,2.252793711520042,1.4875773590231682,0.039907312441698206,0.3139158757686615,89.39,99.78,89.39
43,0.31536593295824833,89.55929487179488,99.70953525641026,1.486885498935359,2.241512364499785,1.486885498935359,0.03068387755553381,0.3625483605146408,87.73,99.64,89.39
44,0.31258059568130053,89.70953525641026,99.70953525641026,1.4999805928298653,2.281962372865859,1.4999805928298653,0.0320205939996252,0.39648038082122805,86.19,99.73,89.39
45,0.3148351651735795,89.70753205128206,99.67347756410257,1.4930160240418264,2.264471910526647,1.4930160240418264,0.03537506248098321,0.30572762088775635,89.52,99.71,89.52
46,0.3161099162239295,89.59134615384616,99.69751602564102,1.5067552785794127,2.3096469691096053,1.5067552785794127,0.03933549958268179,0.26662654275894165,90.95,99.84,90.95
47,0.30987658355480585,89.70953525641026,99.67748397435898,1.5084004547520502,2.309629934134323,1.5084004547520502,0.034358002238131125,0.37341199293136595,87.25,99.48,90.95
48,0.30769508091303016,89.91386217948718,99.7255608974359,1.4721072134821562,2.2026151654177273,1.4721072134821562,0.035515517431528476,0.3604920782089233,87.5,99.71,90.95
49,0.30402604139003997,89.96995192307692,99.73958333333333,1.491122422629869,2.260417668636561,1.491122422629869,0.03697158936699152,0.3022984808444977,89.69,99.65,90.95
50,0.30635036298861873,89.83573717948718,99.68349358974359,1.4804728781910523,2.2311263219649335,1.4804728781910523,0.039326378905635284,0.29976239829063417,89.82,99.74,90.95
51,0.30317768431626835,90.08814102564102,99.73157051282051,1.486915639982549,2.2420590600627834,1.486915639982549,0.031140939638070186,0.38879534013271333,87.02,99.49,90.95
52,0.2992460742210731,90.14623397435898,99.71153846153847,1.4909407504978816,2.2594234044799006,1.4909407504978816,0.0365190829847144,0.31208825831413267,89.57,99.7,90.95
53,0.300661427852435,90.1141826923077,99.73557692307692,1.5025856032609197,2.292416632027411,1.5025856032609197,0.03465313690042926,0.4086184595584869,85.91,99.64,90.95
54,0.29725922625034285,90.28846153846153,99.72155448717949,1.4804552008455094,2.2274499853893555,1.4804552008455094,0.03570238367883771,0.275086923456192,90.68,99.74,90.95
55,0.29384438139505875,90.34455128205128,99.70953525641026,1.4916450449623784,2.2617211032076554,1.4916450449623784,0.03671616304683978,0.30473697073459627,89.64,99.64,90.95
56,0.2953371927142143,90.28044871794872,99.74959935897436,1.4995457243629946,2.287237162212994,1.4995457243629946,0.03859978275765563,0.38174698638916016,87.01,99.42,90.95
57,0.2928325070784642,90.33653846153847,99.73357371794872,1.4949780504073409,2.269282457749243,1.4949780504073409,0.034323086549508997,0.29984723016023634,89.9,99.69,90.95
58,0.2914988224322979,90.46875,99.71153846153847,1.470370849905223,2.196664617767993,1.470370849905223,0.03467418151698487,0.3542593613624573,87.87,99.48,90.95
59,0.29270899903315767,90.36057692307692,99.75160256410257,1.4901901002330675,2.2545678133650986,1.4901901002330675,0.03390127853245861,0.3255677177667618,88.83,99.69,90.95
60,0.2889305384495319,90.55488782051282,99.75360576923077,1.5052747809777691,2.304430354285092,1.5052747809777691,0.03857818803742097,0.41219701247215274,86.7,99.37,90.95
61,0.2855281221560943,90.54086538461539,99.75761217948718,1.485002570176979,2.24104701618311,1.485002570176979,0.035814382750877005,0.2763180339217186,90.59,99.84,90.95
62,0.2892524582071182,90.44070512820512,99.71554487179488,1.5102829392930015,2.3201644084909114,1.5102829392930015,0.03920985177140324,0.34131709160804746,88.09,99.63,90.95
63,0.2879438010545877,90.48677884615384,99.7295673076923,1.5028697479628852,2.2997377510652055,1.5028697479628852,0.041120271723179336,0.28248994941711425,90.45,99.65,90.95
64,0.288639349089219,90.59895833333333,99.74358974358974,1.512526895915131,2.324643480080078,1.512526895915131,0.03690586921341632,0.3139523616075516,89.24,99.67,90.95
65,0.2817630907663932,90.69110576923077,99.7275641025641,1.5040498823194368,2.2988440331270312,1.5040498823194368,0.036677984621919624,0.33968627967834475,88.32,99.6,90.95
66,0.2856873583717224,90.49679487179488,99.75761217948718,1.5119389383270634,2.3260756745089046,1.5119389383270634,0.040116321279337175,0.279596878528595,90.11,99.7,90.95
67,0.2771865953619663,90.94150641025641,99.7295673076923,1.487285753960381,2.2529704684162835,1.487285753960381,0.040951554482784314,0.28813447470664977,90.3,99.7,90.95
68,0.2811445726798131,90.76923076923077,99.75961538461539,1.5044326125937932,2.3012192224598857,1.5044326125937932,0.037901736624099236,0.2860517268657684,90.18,99.78,90.95
69,0.2798108231944916,90.84134615384616,99.75961538461539,1.5161049737051027,2.3330964013113045,1.5161049737051027,0.034522110017954244,0.2713337131619453,90.57,99.82,90.95
70,0.2790354086420475,90.99559294871794,99.73557692307692,1.5180648194942927,2.344356341416068,1.5180648194942927,0.03983554522982846,0.27601229255199433,90.32,99.76,90.95
71,0.2764485341616166,91.00761217948718,99.77163461538461,1.5074454611651713,2.311772848122786,1.5074454611651713,0.039381029735310324,0.3457058121204376,88.22,99.75,90.95
72,0.27414304514726,91.10977564102564,99.78165064102564,1.5076743744301995,2.3090845850336215,1.5076743744301995,0.036002565720127944,0.2775590908050537,90.27,99.8,90.95
73,0.26993988687411336,91.11778846153847,99.79767628205128,1.4896222383259752,2.2576738478030043,1.4896222383259752,0.03869943488771588,0.3176320591449738,88.93,99.79,90.95
74,0.2750358809645359,91.01161858974359,99.77964743589743,1.50930906109897,2.316209681325818,1.50930906109897,0.03819583941036431,0.27448263976573944,90.73,99.81,90.95
75,0.2694153797550079,91.36217948717949,99.75160256410257,1.4884289389252423,2.2519031354278405,1.4884289389252423,0.036482429197717714,0.30076453981399537,89.91,99.76,90.95
76,0.2709798507583447,91.1358173076923,99.79767628205128,1.497096916696966,2.2780830434589494,1.497096916696966,0.0367838654753867,0.29831158785820006,89.92,99.82,90.95
77,0.268622559767503,91.27203525641026,99.78365384615384,1.4967703994268795,2.281713040476925,1.4967703994268795,0.04139141187642448,0.27646513948440554,90.46,99.82,90.95
78,0.270453759875053,91.19991987179488,99.7636217948718,1.5112841448287024,2.3239115331492335,1.5112841448287024,0.039931766738610985,0.2679657650232315,90.95,99.72,90.95
79,0.2629115204398449,91.53445512820512,99.79567307692308,1.4812707969544767,2.2371330621752503,1.4812707969544767,0.04296988826509951,0.2876385946273804,90.26,99.77,90.95
80,0.26060624749232564,91.640625,99.80969551282051,1.4820141670499787,2.2355463901852928,1.4820141670499787,0.039180398848450704,0.32532284932136535,88.76,99.63,90.95
81,0.26172617356746625,91.53445512820512,99.75160256410257,1.4960003407065816,2.280022739472695,1.4960003407065816,0.042005720078486686,0.30506259531974794,89.34,99.76,90.95
82,0.2583465776000267,91.67267628205128,99.82171474358974,1.4957008922155712,2.284714128451002,1.4957008922155712,0.04759296947654601,0.27829145984649656,90.62,99.75,90.95
83,0.2616042429438004,91.60857371794872,99.79366987179488,1.5117097300959765,2.32853704264355,1.5117097300959765,0.04327073457669961,0.25673899159431457,90.92,99.87,90.95
84,0.25967331838149293,91.59655448717949,99.79166666666667,1.4985316857118869,2.2865645652277706,1.4985316857118869,0.04096735214526115,0.2841076903343201,90.01,99.78,90.95
85,0.25144751180823033,91.96514423076923,99.81370192307692,1.4794273349114764,2.2273506885503807,1.4794273349114764,0.03864544926710689,0.26930918429493905,90.93,99.75,90.95
86,0.2629032000899315,91.40024038461539,99.78565705128206,1.5256897349056762,2.4135691583677086,1.5256897349056762,0.08583999117115626,0.25511809072494507,91.44,99.76,91.44
87,0.2590250813617156,91.640625,99.77363782051282,1.4889018155830438,2.262569519625059,1.4889018155830438,0.04574090317857493,0.2345811940431595,92.02,99.79,92.02
88,0.2516564951111109,91.86298076923077,99.82572115384616,1.4801977927721222,2.235517979180604,1.4801977927721222,0.04453247345314182,0.2838042366027832,90.19,99.84,92.02
89,0.25315168259235526,91.796875,99.8076923076923,1.4938716920176212,2.272576489826891,1.4938716920176212,0.04092385761530082,0.2543855306148529,91.58,99.8,92.02
90,0.24844383454093566,91.98717948717949,99.8457532051282,1.5034943254451802,2.2989675851561566,1.5034943254451802,0.038472398510299044,0.25509808001518247,91.62,99.79,92.02
91,0.24624245927119867,92.12339743589743,99.79767628205128,1.4836244754168195,2.240941923840955,1.4836244754168195,0.03980033978512232,0.24477261085510255,91.86,99.69,92.02
92,0.24749060040101026,91.90705128205128,99.80969551282051,1.5087656887977854,2.316144271972785,1.5087656887977854,0.03977036827932956,0.28076696343421936,90.3,99.75,92.02
93,0.24936554645880674,91.91907051282051,99.77163461538461,1.5162831657522775,2.340295673214839,1.5162831657522775,0.04118103447109034,0.25322588891983033,91.58,99.72,92.02
94,0.24721037653776315,91.9511217948718,99.79166666666667,1.5026891760991568,2.298312844766597,1.5026891760991568,0.04023808480103419,0.3252906080245972,89.12,99.79,92.02
95,0.250302979693963,91.93108974358974,99.81169871794872,1.5388996124372138,2.41403818207696,1.5388996124372138,0.04582616491755287,0.2825148767471313,90.41,99.81,92.02
96,0.24438136932559504,92.07932692307692,99.81770833333333,1.5234537867348588,2.3606389527964184,1.5234537867348588,0.039727512479637905,0.3063684919834137,89.63,99.72,92.02
97,0.24484210079297042,92.07732371794872,99.81770833333333,1.5250826597869402,2.3658153369211656,1.5250826597869402,0.03993821773835737,0.266376953125,91.19,99.78,92.02
98,0.23908719684068974,92.31570512820512,99.81370192307692,1.5118073936301757,2.3338526204513466,1.5118073936301757,0.04829102501648164,0.22978867802619934,92.33,99.86,92.33
99,0.24163749772004592,92.23958333333333,99.79366987179488,1.517551407356222,2.34162493512468,1.517551407356222,0.03866266115583006,0.2693393761634827,90.75,99.92,92.33
100,0.23554366788803002,92.37379807692308,99.84975961538461,1.5091284020797968,2.3204514392293474,1.5091284020797968,0.042982905265426474,0.273285479259491,90.47,99.82,92.33
101,0.23212990478063242,92.54807692307692,99.81971153846153,1.5136460034216075,2.3320327200228492,1.5136460034216075,0.04090849634864435,0.24769215505123138,91.91,99.79,92.33
102,0.23809642570141035,92.35376602564102,99.83373397435898,1.5175904892723866,2.345935830560088,1.5175904892723866,0.042854937430086615,0.2590222580432892,91.39,99.8,92.33
103,0.2354539689918359,92.38782051282051,99.82772435897436,1.5334904847385307,2.395468384310622,1.5334904847385307,0.04387531752700857,0.2537797968387604,91.37,99.8,92.33
104,0.23187559697872553,92.53405448717949,99.83373397435898,1.5173764956091094,2.35010824499342,1.5173764956091094,0.047676815566438435,0.2361076560497284,91.96,99.85,92.33
105,0.23321157082533225,92.42588141025641,99.83173076923077,1.523385994527068,2.364759943128441,1.523385994527068,0.04405505480721672,0.27727570834159854,90.37,99.8,92.33
106,0.23166118170588446,92.59214743589743,99.84975961538461,1.5365138092464126,2.4042428450958284,1.5365138092464126,0.04336815909090719,0.26330929827690125,90.96,99.82,92.33
107,0.22897981552359387,92.6923076923077,99.82772435897436,1.51125803962723,2.3348504530683583,1.51125803962723,0.05094959073042027,0.2272506223678589,92.18,99.78,92.33
108,0.2300281191101441,92.59615384615384,99.82371794871794,1.5323323665718085,2.399097854317898,1.5323323665718085,0.051055372674338795,0.2710202390193939,91.01,99.67,92.33
109,0.22602492079902917,92.73036858974359,99.85376602564102,1.5120981746914315,2.3312260024374,1.5120981746914315,0.04478511253224138,0.23722585208415986,91.82,99.78,92.33
110,0.22243205568729302,92.94471153846153,99.86578525641026,1.5037399128297102,2.309218018549639,1.5037399128297102,0.047984293112534715,0.23124280874431133,92.24,99.87,92.33
111,0.22605452357958525,92.76442307692308,99.84375,1.5253127477338306,2.3732269197402704,1.5253127477338306,0.04664794134094219,0.21455954437255859,92.83,99.85,92.83
112,0.22476315792554463,92.74439102564102,99.82972756410257,1.5252755565984435,2.3771350807104366,1.5252755565984435,0.05066955715374499,0.22727778911590577,92.21,99.89,92.83
113,0.22431286802658668,92.68429487179488,99.86979166666667,1.5501698067344898,2.4564814580911625,1.5501698067344898,0.05345502837991711,0.2552567905783653,91.29,99.71,92.83
114,0.22001186204262269,93.01883012820512,99.83974358974359,1.5191808482872138,2.353004367765553,1.5191808482872138,0.045093917962894636,0.23457101256847382,92.32,99.76,92.83
115,0.22219092654876219,92.86858974358974,99.87780448717949,1.5384704957709845,2.416377223332914,1.5384704957709845,0.049485756975095274,0.2585598764896393,91.17,99.71,92.83
116,0.2215626377134751,92.92267628205128,99.8457532051282,1.5518723260472214,2.4560766109987733,1.5518723260472214,0.04776889464756007,0.29234183559417726,90.01,99.75,92.83
117,0.21807211841910312,93.1270032051282,99.86177884615384,1.547469239684634,2.4435377846721114,1.547469239684634,0.04887673690197225,0.26294555187225344,91.16,99.79,92.83
118,0.21988036938202687,92.9667467948718,99.86778846153847,1.537588282847737,2.41602456769014,1.537588282847737,0.05184684013948759,0.21492116377353668,92.83,99.84,92.83
119,0.21385815833241512,93.20913461538461,99.89583333333333,1.5313941919543583,2.397561796743157,1.5313941919543583,0.05239362559161487,0.24146953084468842,91.77,99.78,92.83
120,0.20953510930904976,93.37940705128206,99.86778846153847,1.5158380010901513,2.3440627116408344,1.5158380010901513,0.04629786609184894,0.22054692754745484,92.61,99.78,92.83
121,0.21278828067275193,93.36338141025641,99.82972756410257,1.5440167783001049,2.437180999326865,1.5440167783001049,0.05319318765462988,0.2830618921995163,90.09,99.83,92.83
122,0.20923402943672278,93.35536858974359,99.85977564102564,1.5410440379500803,2.4280865490687917,1.5410440379500803,0.05326982216730336,0.24481342511177062,91.54,99.86,92.83
123,0.20863665947929408,93.45352564102564,99.85777243589743,1.540537085518885,2.4189429735547248,1.540537085518885,0.04568846169570451,0.2177484050273895,92.82,99.82,92.83
124,0.21143567478045439,93.34134615384616,99.86177884615384,1.5417765025230081,2.42839891050463,1.5417765025230081,0.05132412677255083,0.2074799689769745,92.82,99.86,92.83
125,0.20558629458149275,93.44150641025641,99.8818108974359,1.5460398584667054,2.4421365702812317,1.5460398584667054,0.051897326313480985,0.22494507563114166,92.46,99.83,92.83
126,0.20852791389975792,93.42147435897436,99.86979166666667,1.5422544098857358,2.426561042469268,1.5422544098857358,0.048012377657268956,0.24862584209442137,91.82,99.75,92.83
127,0.2000107945731053,93.74198717948718,99.85576923076923,1.5120863089739116,2.3408986896704853,1.5120863089739116,0.05449368388413767,0.2163418282032013,92.73,99.83,92.83
128,0.2026353021653799,93.6338141025641,99.88782051282051,1.5400511036638147,2.427287659588052,1.5400511036638147,0.055530257691918106,0.21821829738616944,92.45,99.92,92.83
129,0.20050969274762348,93.7860576923077,99.86378205128206,1.5387870353912048,2.434752246105554,1.5387870353912048,0.06688670581750111,0.21815209698677063,92.64,99.83,92.83
130,0.1989436128964791,93.7119391025641,99.87179487179488,1.5355439482758741,2.412775794946211,1.5355439482758741,0.054880577859550694,0.2219185224056244,92.63,99.89,92.83
131,0.20009869367648395,93.6318108974359,99.89783653846153,1.5496325643620341,2.4586437483469212,1.5496325643620341,0.0572826638156676,0.21468782045841217,93.06,99.74,93.06
132,0.19549966192780396,93.83413461538461,99.8818108974359,1.5445132855777883,2.447654695820309,1.5445132855777883,0.06213340649401422,0.2277845492839813,92.32,99.77,93.06
133,0.19217643970862414,94.0204326923077,99.8838141025641,1.5301290741151745,2.3934220735665934,1.5301290741151745,0.05212709011403227,0.21052436952590942,92.86,99.87,93.06
134,0.1921137659595563,93.88020833333333,99.88982371794872,1.5446127653636048,2.437080731009477,1.5446127653636048,0.05125213608527446,0.19340846991539,93.38,99.89,93.38
135,0.19057897862333517,94.10857371794872,99.86578525641026,1.5231855777623962,2.3744900099440063,1.5231855777623962,0.05439570564064189,0.19460965924263002,93.37,99.9,93.38
136,0.1897490877371568,94.09254807692308,99.89383012820512,1.5439083516277088,2.4379759786394115,1.5439083516277088,0.05432298041362271,0.21351347589492797,92.51,99.9,93.38
137,0.1904856313115511,94.11458333333333,99.89783653846153,1.5242301380937475,2.3840007587188254,1.5242301380937475,0.06072324484554059,0.2365676854133606,91.84,99.86,93.38
138,0.187230534832447,94.14463141025641,99.88782051282051,1.5377592070984727,2.4155215309228173,1.5377592070984727,0.05081815190669392,0.22394992382526396,92.49,99.87,93.38
139,0.187491123798566,94.1045673076923,99.91185897435898,1.5358511951800877,2.4153298544674016,1.5358511951800877,0.05649096073129778,0.20167777376174928,93.27,99.81,93.38
140,0.18189533083484724,94.4951923076923,99.90184294871794,1.5242713457975818,2.377662177458427,1.5242713457975818,0.05425904183885555,0.2274000283896923,92.29,99.85,93.38
141,0.18089387470330948,94.4511217948718,99.90584935897436,1.5265695660622753,2.3946204526713832,1.5265695660622753,0.06420581264381964,0.1993104195713997,93.35,99.86,93.38
142,0.1823238305747509,94.40504807692308,99.88782051282051,1.5407886977663665,2.431895779410112,1.5407886977663665,0.05786596824553625,0.1949165119409561,93.54,99.89,93.54
143,0.17849869384215428,94.61939102564102,99.90584935897436,1.5329069229620957,2.409038489189926,1.5329069229620957,0.05923485472480561,0.24098271100521088,91.6,99.85,93.54
144,0.17613448813939706,94.57532051282051,99.90184294871794,1.5350824004171955,2.4260157017041277,1.5350824004171955,0.0695377256335088,0.1844918388605118,93.67,99.92,93.67
145,0.1759384131202331,94.52123397435898,99.8858173076923,1.5227542888612273,2.374196432346316,1.5227542888612273,0.055415808101054065,0.21382329277992249,92.59,99.88,93.67
146,0.17514171762726247,94.65544871794872,99.91386217948718,1.5431160158560457,2.437542269800169,1.5431160158560457,0.056335231408732866,0.21212850432395935,92.89,99.85,93.67
147,0.17104962599965243,94.77964743589743,99.90785256410257,1.5334872854497692,2.4057281824150634,1.5334872854497692,0.05414492777896163,0.2130192393541336,92.76,99.9,93.67
148,0.17039078693741408,94.85977564102564,99.91185897435898,1.534818883396869,2.4092346254037453,1.534818883396869,0.05356562057213354,0.17525616672039032,94.11,99.87,94.11
149,0.17105335576029923,94.84975961538461,99.90584935897436,1.5469516215068773,2.4534873456575874,1.5469516215068773,0.06042802637483069,0.22523349590301514,92.51,99.85,94.11
150,0.16966694944944138,94.86979166666667,99.9238782051282,1.5278215068901249,2.3915112715192954,1.5278215068901249,0.057272714603283426,0.19494849010705947,93.31,99.83,94.11
151,0.16579528401295343,94.9238782051282,99.93990384615384,1.524976739024888,2.3875630260263483,1.524976739024888,0.06200897145936679,0.18980324964523315,93.79,99.9,94.11
152,0.16325856340237152,95.09615384615384,99.93790064102564,1.523780321022294,2.378807770902385,1.523780321022294,0.05690130416757988,0.19027409918308258,93.72,99.87,94.11
153,0.16256701837365445,95.04607371794872,99.90384615384616,1.5244464753541642,2.3781176110451927,1.5244464753541642,0.05418055482545814,0.19422136507034302,93.45,99.87,94.11
154,0.1603499723550601,95.20032051282051,99.9238782051282,1.5281231724596718,2.397992966952588,1.5281231724596718,0.06283253674437628,0.18565043528079986,93.7,99.92,94.11
155,0.16316168757203298,95.11217948717949,99.90184294871794,1.5553811887591822,2.477165478240256,1.5553811887591822,0.05795483589432937,0.18723013668060304,93.57,99.8,94.11
156,0.16386978794366885,95.04607371794872,99.91386217948718,1.5385158156224104,2.4368220339685682,1.5385158156224104,0.06979111904827784,0.18020069489479065,94.13,99.85,94.13
157,0.1570092637091875,95.21634615384616,99.9238782051282,1.5105913822084012,2.3531195471211896,1.5105913822084012,0.0712332231189019,0.20265438723564147,92.84,99.82,94.13
158,0.15497707614722925,95.47475961538461,99.921875,1.5094325888402602,2.3453871562009208,1.5094325888402602,0.06700041594791051,0.1608211583852768,94.64,99.91,94.64
159,0.15427880294812032,95.45272435897436,99.93790064102564,1.5256621386769875,2.387464194573568,1.5256621386769875,0.05981923318112825,0.19824269018173218,93.2,99.89,94.64
160,0.1556456130857651,95.42267628205128,99.92588141025641,1.5217743393247205,2.3793186908207113,1.5217743393247205,0.06352155099352164,0.1660534360408783,94.21,99.86,94.64
161,0.15005042675213937,95.5048076923077,99.93389423076923,1.5174742491021638,2.3717363845114394,1.5174742491021638,0.06900828782326363,0.21082185802459716,92.65,99.79,94.64
162,0.1487639549164436,95.69511217948718,99.93189102564102,1.5218302357156652,2.3834492710713584,1.5218302357156652,0.06748200473296118,0.17030970199108122,94.25,99.9,94.64
163,0.1492313713217393,95.65705128205128,99.92988782051282,1.519780643675935,2.378904863234827,1.519780643675935,0.06917165834278816,0.16590720870494843,94.46,99.91,94.64
164,0.1478998916844527,95.68910256410257,99.9198717948718,1.5346187476046975,2.4180119092518644,1.5346187476046975,0.06295720875205424,0.18830771870613097,93.68,99.9,94.64
165,0.1421683484927202,95.79126602564102,99.94190705128206,1.519577987518561,2.376684634716611,1.519577987518561,0.06756737456565043,0.17273588500022888,94.03,99.9,94.64
166,0.14385361618911607,95.87940705128206,99.94991987179488,1.5368321899630701,2.4268276762095558,1.5368321899630701,0.06497449610286976,0.17042596040964125,94.18,99.88,94.64
167,0.1447586323397282,95.78926282051282,99.93189102564102,1.5443784372809386,2.4577191440274793,1.5443784372809386,0.0726143864891653,0.19526465992927552,93.14,99.88,94.64
168,0.1427551614645964,95.83733974358974,99.94391025641026,1.53411099932044,2.4215848651162366,1.53411099932044,0.06808830688027756,0.15897556850910186,94.74,99.88,94.74
169,0.13919007126719524,95.98557692307692,99.93389423076923,1.5267094250709659,2.407761753901852,1.5267094250709659,0.07692008530133299,0.1581826476573944,94.49,99.94,94.74
170,0.13591561840894895,96.12379807692308,99.93990384615384,1.50773695212802,2.3437101914881535,1.50773695212802,0.07043947467586253,0.15949492383003236,94.71,99.93,94.74
171,0.13678230396830118,95.98157051282051,99.94991987179488,1.5122823263810194,2.352450137430429,1.5122823263810194,0.06545230274604075,0.17373510084152222,94.36,99.93,94.74
172,0.13230906936984796,96.20592948717949,99.94791666666667,1.5064391911005623,2.3396919586699223,1.5064391911005623,0.07033292218620568,0.1677089784860611,94.47,99.86,94.74
173,0.1346319648126761,96.23397435897436,99.93589743589743,1.516949416814607,2.3723355465558513,1.516949416814607,0.07120001338167503,0.16724395594596864,94.36,99.92,94.74
174,0.13039906886525643,96.2860576923077,99.94391025641026,1.5024134726527858,2.334597817369876,1.5024134726527858,0.07735157456127251,0.17576305131912232,93.97,99.85,94.74
175,0.12874180609599137,96.41826923076923,99.94791666666667,1.4939123551106854,2.3011871789985032,1.4939123551106854,0.06941305424614841,0.15806521520614625,94.66,99.95,94.74
176,0.12792448745324062,96.38421474358974,99.94791666666667,1.4845643213211683,2.274341943892617,1.4845643213211683,0.07041071975283586,0.15720134582519532,94.81,99.94,94.81
177,0.1210362634024559,96.66866987179488,99.9579326923077,1.4801998469071758,2.265598114762325,1.4801998469071758,0.07460652797829859,0.14964698259830475,94.83,99.94,94.83
178,0.12294721322563978,96.61858974358974,99.9619391025641,1.4854784370821363,2.2701989697622476,1.4854784370821363,0.06355278272626119,0.15889700305461885,94.72,99.94,94.83
179,0.12258058141630429,96.56650641025641,99.94391025641026,1.4952885550267354,2.31945914925225,1.4952885550267354,0.08357128645830736,0.15192740817070008,94.84,99.96,94.84
180,0.1194772417537677,96.67467948717949,99.95592948717949,1.4737361131163476,2.2419395006810414,1.4737361131163476,0.07004136957776153,0.13892898101806642,95.44,99.89,95.44
181,0.11713453110976096,96.85496794871794,99.96995192307692,1.4639205246603888,2.209010076647281,1.4639205246603888,0.06594677412533301,0.16113129856586456,94.6,99.9,95.44
182,0.11650311110111383,96.78084935897436,99.95392628205128,1.4702148244089506,2.233052362762785,1.4702148244089506,0.07152073285094351,0.17458064968585968,94.35,99.87,95.44
183,0.1133398957646046,96.89503205128206,99.96995192307692,1.471138457776748,2.2324097921531325,1.471138457776748,0.06816143020338439,0.15262895659208298,94.71,99.94,95.44
184,0.11732312800028386,96.72876602564102,99.9579326923077,1.50746880451401,2.349092840850621,1.50746880451401,0.07663064426772204,0.15374052174091338,94.89,99.93,95.44
185,0.1119042750256948,96.98317307692308,99.96995192307692,1.484056974111216,2.294612083665734,1.484056974111216,0.09218698125759595,0.15549511358737947,94.73,99.91,95.44
186,0.110737277338138,97.10336538461539,99.94391025641026,1.457652254315062,2.2060047591911407,1.457652254315062,0.08125466468135834,0.15298572402000427,94.8,99.91,95.44
187,0.10702857584811938,97.21354166666667,99.9619391025641,1.451006037498971,2.1824680681765307,1.451006037498971,0.07704954731806524,0.14159794521331787,95.25,99.92,95.44
188,0.10646823594012321,97.13141025641026,99.97796474358974,1.4576682970640173,2.2087951528335434,1.4576682970640173,0.08399828856803104,0.16658953175544738,94.36,99.87,95.44
189,0.1069223585514686,97.09935897435898,99.96794871794872,1.4565315266214296,2.196822368711374,1.4565315266214296,0.07533828066922155,0.15724720475673676,94.49,99.9,95.44
190,0.10585751599417283,97.21153846153847,99.96995192307692,1.4713748747241875,2.24344752909283,1.4713748747241875,0.07850350712321186,0.1404666960120201,95.37,99.9,95.44
191,0.10342015119699331,97.30969551282051,99.96794871794872,1.4540017180183282,2.1981853159544755,1.4540017180183282,0.08406431995422547,0.1556466724038124,94.79,99.88,95.44
192,0.1027369500639347,97.43589743589743,99.9579326923077,1.4378581971497613,2.144995203912279,1.4378581971497613,0.07755900880151723,0.14640273087024688,95.11,99.88,95.44
193,0.10075210949931389,97.4599358974359,99.97596153846153,1.450637452389565,2.185399013499241,1.450637452389565,0.08104999522395362,0.15163067197799682,94.94,99.91,95.44
194,0.09960363311454272,97.39983974358974,99.98197115384616,1.4511446176972649,2.1856951491312784,1.4511446176972649,0.07987444765953722,0.1382019790172577,95.35,99.89,95.44
195,0.09748127752771744,97.41586538461539,99.97596153846153,1.4478944461036527,2.182238196000656,1.4478944461036527,0.08583986894285278,0.15016077797412872,95.04,99.92,95.44
196,0.09711844173188393,97.49198717948718,99.97996794871794,1.4659576696669747,2.2434515715601053,1.4659576696669747,0.09441968230467834,0.14672804656028748,95.06,99.9,95.44
197,0.09703785808136066,97.58613782051282,99.94791666666667,1.4502625476135047,2.196355815461267,1.4502625476135047,0.09309435845085412,0.150653559923172,95.19,99.91,95.44
198,0.09491290509318694,97.61217948717949,99.9639423076923,1.441730360346932,2.164013502078971,1.441730360346932,0.08542707013287654,0.14295825345516205,95.26,99.94,95.44
199,0.09253684596564525,97.70432692307692,99.9599358974359,1.426168733890101,2.117190737079986,1.426168733890101,0.08323347955429217,0.1303639328956604,95.69,99.91,95.69
200,0.08820236363472082,97.88060897435898,99.97596153846153,1.3971840817488503,2.0395110391262943,1.3971840817488503,0.08738768083391624,0.13629091858863832,95.24,99.93,95.69
201,0.08744556037470316,97.890625,99.97796474358974,1.3898040614864975,2.0237575858844266,1.3898040614864975,0.09220225656006242,0.12611239337921143,95.85,99.94,95.85
202,0.08993898471578574,97.77844551282051,99.9639423076923,1.4208600621083969,2.1128369556783255,1.4208600621083969,0.09399363958364804,0.1282816538080573,95.58,99.95,95.85
203,0.08642524189482896,97.91065705128206,99.97596153846153,1.4103481999139527,2.078060613079078,1.4103481999139527,0.08897856807855131,0.12929432805776597,95.59,99.91,95.85
204,0.08617259866725176,97.90264423076923,99.97395833333333,1.4064096001785416,2.0655760726824766,1.4064096001785416,0.08758810920811144,0.1356352844953537,95.41,99.9,95.85
205,0.08392576329792158,98.0068108974359,99.97195512820512,1.3940080915083704,2.045805715958139,1.3940080915083704,0.10254715676732995,0.13987678956985475,95.54,99.92,95.85
206,0.08163636278074521,98.09495192307692,99.98197115384616,1.374995473486107,1.9853362034268593,1.374995473486107,0.09472365131957594,0.1350829219341278,95.33,99.9,95.85
207,0.07996195127757696,98.14102564102564,99.98197115384616,1.3489850509568297,1.9093637380401982,1.3489850509568297,0.08960307033519777,0.13350306980609894,95.57,99.96,95.85
208,0.07715326427267148,98.18108974358974,99.99198717948718,1.331726430761491,1.8614931023666668,1.331726430761491,0.08799781597792622,0.12168209085464478,95.78,99.93,95.85
209,0.07716062527914078,98.2832532051282,99.98597756410257,1.3323402189740652,1.8535749994100328,1.3323402189740652,0.07844454031417292,0.12016408138275146,95.95,99.94,95.95
210,0.07675830176434456,98.24719551282051,99.97996794871794,1.3449985560383466,1.8968305339903022,1.3449985560383466,0.08780941824506483,0.12371607292890549,95.89,99.96,95.95
211,0.0757674065251381,98.26322115384616,99.96794871794872,1.3313279540262883,1.8617301956313759,1.3313279540262883,0.08929607445955301,0.14817786593437196,95.07,99.93,95.95
212,0.07445943599136975,98.33733974358974,99.98597756410257,1.3443019314356197,1.899423555346499,1.3443019314356197,0.0922758724849615,0.1267028377532959,95.61,99.92,95.95
213,0.07349160899145481,98.33733974358974,99.98197115384616,1.3459568771122605,1.9041777076373805,1.3459568771122605,0.0925777925915916,0.12909598321914673,95.63,99.96,95.95
214,0.0703071652410122,98.45953525641026,99.98197115384616,1.3111149767648944,1.805677260150288,1.3111149767648944,0.0866547778530784,0.11245239622592926,96.2,99.96,96.2
215,0.07115324181623948,98.3974358974359,99.98197115384616,1.345260107103849,1.9229265091246228,1.345260107103849,0.1132017533595635,0.11224933308959008,96.08,99.95,96.2
216,0.06678773871121499,98.52564102564102,99.97796474358974,1.3022787638512967,1.7874165374516646,1.3022787638512967,0.09148655867360311,0.12355519097447396,95.96,99.95,96.2
217,0.06726570851527727,98.53165064102564,99.98998397435898,1.322629913040113,1.8380170647175864,1.322629913040113,0.08866717784908973,0.12033744230270385,95.97,99.93,96.2
218,0.06497249447095853,98.6338141025641,99.98597756410257,1.305427780351149,1.792783675278146,1.305427780351149,0.08864198556561864,0.10860791969299316,96.4,99.94,96.4
219,0.06465365823167257,98.58373397435898,99.98798076923077,1.282266744927832,1.744555184445265,1.282266744927832,0.10034717929744708,0.11766378228664398,96.26,99.93,96.4
220,0.06364409305537358,98.68790064102564,99.98397435897436,1.280913753463841,1.731718167637412,1.280913753463841,0.09097812382458614,0.11218620964586734,96.12,99.92,96.4
221,0.06514711247709318,98.61378205128206,99.98597756410257,1.3107155652938807,1.8315248201128498,1.3107155652938807,0.11354952700919263,0.11764072499275208,96.02,99.92,96.4
222,0.06209437451205957,98.75600961538461,99.99198717948718,1.284922469890147,1.7516885294843412,1.284922469890147,0.10066277585574568,0.12255124914646148,95.89,99.95,96.4
223,0.059253725084738855,98.78405448717949,99.99198717948718,1.2440443981780986,1.6537938628872795,1.2440443981780986,0.10614739824897179,0.11219677078723908,96.33,99.94,96.4
224,0.06086227308290127,98.7880608974359,99.98798076923077,1.2766565578769224,1.7368717553742403,1.2766565578769224,0.10701978860408845,0.11331026958227157,96.07,99.99,96.4
225,0.05962562542886306,98.72796474358974,99.97996794871794,1.27296123799829,1.7245711701517863,1.27296123799829,0.10414085670564721,0.10895615747570991,96.34,99.95,96.4
226,0.05649388517515782,98.8641826923077,99.97996794871794,1.2587639442559797,1.7004218669372906,1.2587639442559797,0.11593519957841947,0.10666238386631012,96.26,99.96,96.4
227,0.05568089746416379,98.90024038461539,99.98397435897436,1.232819580064268,1.6226985215397203,1.232819580064268,0.10285440454988204,0.10977706713676452,96.39,99.93,96.4
228,0.053555758712956536,98.984375,99.98597756410257,1.2220281961724546,1.6027289568275533,1.2220281961724546,0.10937604458705019,0.10533529727458954,96.61,99.94,96.61
229,0.05283360371413903,98.99839743589743,99.98597756410257,1.2299560925394664,1.6387488986869687,1.2299560925394664,0.1259569091120163,0.09921256141662597,96.72,99.94,96.72
230,0.051701083831871164,99.0224358974359,99.98998397435898,1.2136990819472988,1.5763486399553401,1.2136990819472988,0.10328317843562429,0.11616511611938476,96.08,99.92,96.72
231,0.05150951630889605,98.97035256410257,99.98798076923077,1.2280791252101113,1.6279131580848145,1.2280791252101113,0.11973482030798221,0.10862585036754609,96.36,99.96,96.72
232,0.05229566840407176,98.9863782051282,99.98397435897436,1.2365977791387635,1.6512801307704716,1.2365977791387635,0.12210606339954966,0.11324326007366181,96.29,99.94,96.72
233,0.049571208803890605,99.03044871794872,99.99198717948718,1.2305536799300094,1.650004916760119,1.2305536799300094,0.13574255757083087,0.10339795820713044,96.48,99.97,96.72
234,0.048417241694644474,99.05448717948718,99.99399038461539,1.188629269459491,1.541954111412578,1.188629269459491,0.1291145711967745,0.09602742598950863,96.86,99.96,96.86
235,0.04821988757317647,99.09455128205128,99.99198717948718,1.1768934535129982,1.4958261582952295,1.1768934535129982,0.11074795737347776,0.0980124011874199,96.64,99.96,96.86
236,0.04522705325522484,99.14863782051282,99.98998397435898,1.1512916275033032,1.4427405222915535,1.1512916275033032,0.117268110732349,0.09041659674048423,96.86,99.98,96.86
237,0.04692275506945757,99.09455128205128,99.98798076923077,1.1973379149512773,1.5565450713839675,1.1973379149512773,0.12292698880409536,0.09514664608240128,96.83,99.94,96.86
238,0.04576594372256062,99.11858974358974,99.98998397435898,1.1512351879439986,1.4510016630153182,1.1512351879439986,0.1256592050548644,0.09877879178524017,96.79,99.97,96.86
239,0.04435294904769995,99.1806891025641,99.99198717948718,1.1546509511448035,1.4496727329344559,1.1546509511448035,0.11645391395485638,0.09456470365524292,96.92,99.96,96.92
240,0.04372767566058498,99.1806891025641,99.98798076923077,1.1525904339757642,1.4662807394674398,1.1525904339757642,0.13781603097499917,0.09668846136331558,96.77,99.98,96.92
241,0.04194148568532024,99.26883012820512,99.99198717948718,1.1245080793232975,1.3663049274930261,1.1245080793232975,0.10178650702965442,0.0910164865732193,97.07,99.96,97.07
242,0.04187961729864279,99.30889423076923,99.9979967948718,1.1236621604714216,1.3617949313428344,1.1236621604714216,0.09917828046753141,0.09641627931594848,96.88,99.96,97.07
243,0.041998482614946674,99.23277243589743,99.99599358974359,1.1234378869228796,1.3749862203163206,1.1234378869228796,0.11287353454257576,0.09622681517601013,96.75,99.92,97.07
244,0.041797027715410176,99.29286858974359,99.99399038461539,1.1312617526619122,1.3950428653748397,1.1312617526619122,0.11528971233913832,0.09212508575916291,96.98,99.96,97.07
245,0.04173072462853713,99.2588141025641,99.98798076923077,1.1098275377285327,1.3314914221612022,1.1098275377285327,0.0997742586606245,0.09148871544599534,96.93,99.93,97.07
246,0.03867366757387152,99.32291666666667,99.9979967948718,1.0993990551205095,1.3128636101262556,1.0993990551205095,0.10418532772638645,0.08872447134256363,97.0,99.97,97.07
247,0.03848408567599761,99.34495192307692,99.98998397435898,1.082616140671185,1.3092363312242266,1.082616140671185,0.13717862318245566,0.0883863121509552,97.08,99.97,97.08
248,0.039142808155753675,99.27884615384616,99.99399038461539,1.100212814236806,1.330975273689848,1.100212814236806,0.12050703707897537,0.09034198480844498,96.95,99.96,97.08
249,0.03819944963623316,99.34895833333333,99.99599358974359,1.0745159401072588,1.2877120972792515,1.0745159401072588,0.13312759173466526,0.08877182452678681,97.21,99.94,97.21
250,0.03632337119525824,99.39903846153847,99.9979967948718,1.062213519310209,1.2537907246256565,1.062213519310209,0.125493164020277,0.08675025386810303,97.18,99.95,97.21
251,0.03645317789692527,99.38501602564102,99.98998397435898,1.0622576977705491,1.2621654633421495,1.0622576977705491,0.13377404686936223,0.08772030391693116,97.16,99.96,97.21
252,0.037162514155109724,99.38902243589743,99.99198717948718,1.0737232720352408,1.2776017314590835,1.0737232720352408,0.12472006654901979,0.09089521164298058,96.95,99.98,97.21
253,0.035313906109867954,99.42708333333333,99.99399038461539,1.048410283635527,1.2299201241622508,1.048410283635527,0.1307560013295248,0.08256330646276475,97.23,99.94,97.23
254,0.03578560712675636,99.40104166666667,99.99198717948718,1.0354793953445351,1.1812080372531877,1.0354793953445351,0.10899045907010363,0.08279698413014412,97.28,99.98,97.28
255,0.0328848346351431,99.4911858974359,99.99399038461539,0.9922821896885743,1.094580028882086,0.9922821896885743,0.10995608490893416,0.08945896611511707,97.0,99.96,97.28
256,0.035478740058934845,99.40705128205128,99.99399038461539,1.0348076478425483,1.2134566206961395,1.0348076478425483,0.14262975266271205,0.08557105721235275,97.12,99.96,97.28
257,0.03381680466760045,99.47516025641026,99.9979967948718,0.9954589691386837,1.1029312830930895,0.9954589691386837,0.1119927238544387,0.08723766646385193,97.13,99.97,97.28
258,0.0337451027562985,99.46714743589743,99.99599358974359,0.9977302190830839,1.1035348340074822,0.9977302190830839,0.10806924393590356,0.08421098278164864,97.25,99.98,97.28
259,0.03230398384472116,99.47916666666667,99.9979967948718,0.9937827711072612,1.1137317266148856,0.9937827711072612,0.12612753046525849,0.08543798075020313,97.14,99.98,97.28
260,0.03245802875608206,99.4931891025641,99.9979967948718,0.9823196615837064,1.075454151666571,0.9823196615837064,0.11050223413264348,0.08258081257641316,97.2,99.97,97.28
261,0.03182758553765523,99.50120192307692,99.99198717948718,0.9792870257003599,1.0783838347236983,0.9792870257003599,0.11938075601864095,0.08083529062271118,97.28,99.96,97.28
262,0.031490630463052255,99.5292467948718,99.99198717948718,0.9610360078860236,1.045827971269804,0.9610360078860236,0.12223776281629872,0.08178777793049813,97.35,99.99,97.35
263,0.031568928755437715,99.52524038461539,99.99599358974359,0.9678544152574688,1.0468234384779935,0.9678544152574688,0.1100812693446166,0.08303589777946473,97.25,99.94,97.35
264,0.029939959924190473,99.53725961538461,99.99399038461539,0.9435791934309447,1.0202761803553804,0.9435791934309447,0.12993448607958835,0.08191692270040513,97.31,99.96,97.35
265,0.030160078040968912,99.5292467948718,99.99399038461539,0.949722982335648,1.033443329833299,0.949722982335648,0.13146958665678143,0.08097495939731598,97.26,99.96,97.35
266,0.02909829702753669,99.5673076923077,99.99599358974359,0.9669685271236613,1.068503483310329,0.9669685271236613,0.13347535086262607,0.08051252248287201,97.3,99.96,97.35
267,0.0287860256810792,99.53926282051282,99.99599358974359,0.9254148943246767,0.9698088369152768,0.9254148943246767,0.11341611027732412,0.07901591215133667,97.3,99.97,97.35
268,0.027608293325950703,99.62339743589743,99.99198717948718,0.904492428845358,0.9367562269364131,0.904492428845358,0.11864967309783825,0.07832952469587326,97.37,99.97,97.37
269,0.029015391577894872,99.51322115384616,99.98998397435898,0.9334490770694047,1.0081359267634762,0.9334490770694047,0.13680874728175274,0.07570712620615959,97.38,99.97,97.38
270,0.027785713605296154,99.62339743589743,99.9979967948718,0.8939969294770455,0.9144945469793866,0.8939969294770455,0.11526403706500121,0.07891230530291796,97.32,99.97,97.38
271,0.028634185549349357,99.58934294871794,99.99399038461539,0.9088353381315094,0.9446778390321029,0.9088353381315094,0.11869616719548781,0.07963471888303757,97.23,99.96,97.38
272,0.02699263426833428,99.62540064102564,99.99399038461539,0.862120031240026,0.8563435544760707,0.862120031240026,0.11309260621076722,0.07960576214790344,97.3,99.97,97.38
273,0.027003051765645162,99.59735576923077,99.9979967948718,0.8887130202530253,0.9122784959602709,0.8887130202530253,0.12246766359301664,0.07485775173306465,97.59,99.94,97.59
274,0.026905540720774578,99.62540064102564,99.9979967948718,0.8832286535741944,0.8735071429826745,0.8832286535741944,0.09341428848819011,0.07518520458638668,97.5,99.97,97.59
275,0.02622544156291928,99.6494391025641,100.0,0.8741289731023647,0.8859521572366655,0.8741289731023647,0.12185069561967088,0.07611195594370365,97.51,99.98,97.59
276,0.026785952101151148,99.59535256410257,99.99599358974359,0.8882117422282275,0.9165172810500398,0.8882117422282275,0.12759718201793657,0.07295924192667007,97.52,99.96,97.59
277,0.02557245488636769,99.6514423076923,99.9979967948718,0.8500024659542826,0.8471267740715613,0.8500024659542826,0.12462258194319997,0.07427395474910736,97.57,99.98,97.59
278,0.025881372888882957,99.65344551282051,99.99599358974359,0.8553697494465635,0.8425369561739382,0.8553697494465635,0.11087954790566135,0.07563761718273163,97.47,99.97,97.59
279,0.02509320055683836,99.63541666666667,99.99198717948718,0.8342036518977415,0.816190829014629,0.8342036518977415,0.12029509617510081,0.07441673327684402,97.49,99.99,97.59
280,0.024905429885555535,99.67548076923077,100.0,0.8451528633827781,0.838808493712337,0.8451528633827781,0.12452513122822828,0.07362717869877815,97.49,99.98,97.59
281,0.024800331689990483,99.69350961538461,100.0,0.8200876461844788,0.7715713530730844,0.8200876461844788,0.09902760564868551,0.07309760080575943,97.51,99.97,97.59
282,0.024604521603442918,99.66746794871794,100.0,0.836443498811959,0.8252468882144195,0.836443498811959,0.12560916150962786,0.07410663604140282,97.47,99.97,97.59
283,0.024613704465520688,99.6514423076923,100.0,0.828923371610525,0.7984020728525381,0.828923371610525,0.11128811685037754,0.07279213116168975,97.56,99.95,97.59
284,0.024342583623738624,99.66145833333333,99.9979967948718,0.8172637258076442,0.7609325960390348,0.8172637258076442,0.09301259851804267,0.07483688290119171,97.57,99.97,97.59
285,0.023896197764537275,99.70953525641026,99.99599358974359,0.8094609711288706,0.7558745253297408,0.8094609711288706,0.1006474615488464,0.07216177173852921,97.52,99.97,97.59
286,0.025120413783364572,99.65344551282051,99.9979967948718,0.8423762015254181,0.8232834349851729,0.8423762015254181,0.113685770088781,0.07292703969478607,97.5,99.96,97.59
287,0.024614150339785295,99.68149038461539,99.99399038461539,0.8205675354703708,0.783446478964953,0.8205675354703708,0.1101153986970348,0.07257944484949112,97.57,99.97,97.59
288,0.024807171562973122,99.6854967948718,99.99599358974359,0.8481310403580279,0.8443728564159488,0.8481310403580279,0.12504659479715807,0.07295087785124779,97.54,99.97,97.59
289,0.024002121119067455,99.6854967948718,99.9979967948718,0.8061355556398433,0.7499941132666537,0.8061355556398433,0.1001395791998948,0.07179204279184341,97.61,99.97,97.61
290,0.0235582147545826,99.6494391025641,99.9979967948718,0.7898502423726813,0.7276187830975166,0.7898502423726813,0.10375537772133314,0.0738281714439392,97.46,99.99,97.61
291,0.023464140412994685,99.71554487179488,99.9979967948718,0.8124666784298626,0.7863493224087668,0.8124666784298626,0.12624721884991297,0.07250190111398697,97.53,99.97,97.61
292,0.02306896091128389,99.71153846153847,99.99599358974359,0.8079353690884241,0.7718689881639005,0.8079353690884241,0.11910942753985243,0.07266996647119522,97.52,99.97,97.61
293,0.02294971402256917,99.69551282051282,99.9979967948718,0.8014014973393329,0.7555067293284551,0.8014014973393329,0.11326236939073031,0.07360937061309815,97.53,99.97,97.61
294,0.02329176240361845,99.67347756410257,100.0,0.8178865135580871,0.7732088408212514,0.8178865135580871,0.10427049176104852,0.07332606115341186,97.48,99.97,97.61
295,0.022953202716337565,99.70552884615384,99.9979967948718,0.7956709873202574,0.7505669813192629,0.7956709873202574,0.11747466125606965,0.07311091639995575,97.44,99.98,97.61
296,0.022860329636396507,99.67147435897436,99.9979967948718,0.8209627490106628,0.8177584530741108,0.8209627490106628,0.14377861781096624,0.07252407257556916,97.49,99.97,97.61
297,0.023211649566506728,99.67948717948718,99.9979967948718,0.8067955880766521,0.7649441936619042,0.8067955880766521,0.11402507272195339,0.07308096213340759,97.51,99.98,97.61
298,0.022931918537674043,99.6895032051282,99.9979967948718,0.8079479601078087,0.7733322734062471,0.8079479601078087,0.12055236716387796,0.07373028447628022,97.53,99.97,97.61
299,0.022711187524673267,99.69150641025641,99.9979967948718,0.8010213966367072,0.7649256132622843,0.8010213966367072,0.12329033539246315,0.0723432418704033,97.52,99.96,97.61


==> CIFAR/CIFAR10/CIFAR10_cutout-resnet18-adaptive.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
1,1.4870943592144892,44.88581730769231,91.78886217948718,0.9352762427926972,0.8925231012986296,0.9352762427926972,0.017781450966205314,1.2849009872436523,51.89,94.68,51.89
2,1.2448493502078912,54.80769230769231,94.69551282051282,1.0527274823887254,1.1237325892688153,1.0527274823887254,0.015497437092311106,1.1996014911651611,57.39,95.79,57.39
3,1.0548138944002299,62.01923076923077,96.37419871794872,1.1166574189865077,1.2598630524390872,1.1166574189865077,0.012939261061478247,0.9574298080444336,66.28,97.07,66.28
4,0.9216128609119317,67.21153846153847,97.24959935897436,1.1401707432823585,1.3134856052178914,1.1401707432823585,0.013496281380845687,0.8006344374656678,71.84,98.2,71.84
5,0.8165376655566386,71.5604967948718,97.95673076923077,1.176913773439364,1.3987087934804112,1.176913773439364,0.013582763369128559,0.7419336010932922,74.71,98.16,74.71
6,0.7270007569820452,75.02003205128206,98.42948717948718,1.1846720824488945,1.41613616117141,1.1846720824488945,0.012688218237609572,0.6702323282241821,76.45,98.54,76.45
7,0.6730351951641914,76.88501602564102,98.60576923076923,1.18407872361715,1.4132784789352975,1.18407872361715,0.01123605521247839,0.6258718166351318,78.38,98.7,78.38
8,0.6230319092671076,78.91826923076923,98.79607371794872,1.1941296370432095,1.4396676811107436,1.1941296370432095,0.013722091045796247,0.5606226145744324,80.55,99.01,80.55
9,0.5939530064662297,79.82171474358974,98.9423076923077,1.224336290505193,1.514102666500911,1.224336290505193,0.015103314252894462,0.4967912702083588,83.19,99.27,83.19
10,0.5665078065334223,80.8173076923077,98.95833333333333,1.2470480286516639,1.5704647186921878,1.2470480286516639,0.015335932928186802,0.5004377645492554,82.88,99.16,83.19
11,0.5469741720419664,81.4082532051282,99.0204326923077,1.255548562969321,1.5923342468331296,1.255548562969321,0.015932052858802503,0.5001973719596863,83.06,99.26,83.19
12,0.5214621852605771,82.56009615384616,99.12259615384616,1.267790366652792,1.6259086480590363,1.267790366652792,0.018616234281415345,0.47208336811065676,84.27,99.26,84.27
13,0.5107233840685624,82.91065705128206,99.20472756410257,1.2805000868172776,1.6583411706456255,1.2805000868172776,0.018660698306570023,0.45419152545928954,84.7,99.37,84.7
14,0.4909034560124079,83.65584935897436,99.2608173076923,1.2685934466473912,1.6258739467042964,1.2685934466473912,0.016544613827589094,0.45314178552627565,84.74,99.55,84.74
15,0.47772803864417934,84.10857371794872,99.25080128205128,1.2772425006119006,1.6475569669994128,1.2772425006119006,0.016208561630072005,0.46000614643096926,84.04,99.37,84.74
16,0.46452830731868744,84.5332532051282,99.30288461538461,1.278564784351501,1.652988649416099,1.278564784351501,0.01826074163229907,0.5299848191261292,81.97,99.04,84.74
17,0.45711549711533084,84.89983974358974,99.36698717948718,1.2743882698649511,1.6418183669834623,1.2743882698649511,0.017752904614078746,0.41718163189888,85.75,99.52,85.75
18,0.4472713758548101,85.13020833333333,99.36498397435898,1.292073264880402,1.6887798354364527,1.292073264880402,0.01932651361775095,0.44871261038780214,84.74,99.4,85.75
19,0.43596996733775506,85.77123397435898,99.32291666666667,1.2955423056612425,1.6979932335692378,1.2955423056612425,0.019563367811189503,0.5184979619026184,81.89,99.19,85.75
20,0.433781422712864,85.59094551282051,99.40905448717949,1.288353476870295,1.6777129520372889,1.288353476870295,0.01785827067351131,0.45974139885902404,84.41,99.33,85.75
21,0.4211702845035455,86.07772435897436,99.44911858974359,1.2735985767381977,1.6422293363727896,1.2735985767381977,0.020176001703226865,0.39319561133384706,86.42,99.51,86.42
22,0.41501849274604746,86.47435897435898,99.48517628205128,1.277487252938165,1.6522455763947572,1.277487252938165,0.020271894975258276,0.4083746010780335,85.97,99.52,86.42
23,0.40576684643060734,86.71274038461539,99.49719551282051,1.273992707515501,1.642823206243379,1.273992707515501,0.019765787440701788,0.38460919346809386,86.99,99.61,86.99
24,0.40761375652673915,86.5985576923077,99.50120192307692,1.2864783962362898,1.6774855251703655,1.2864783962362898,0.022458861187669266,0.40145101733207705,86.66,99.3,86.99
25,0.3971746417192312,87.19751602564102,99.48517628205128,1.2841570370348396,1.6726574433272514,1.2841570370348396,0.02359814756115286,0.3512163206100464,87.94,99.59,87.94
26,0.399033112403674,87.03525641025641,99.47716346153847,1.292065964017433,1.6929267647251751,1.292065964017433,0.023492309352876717,0.38739379425048825,86.83,99.54,87.94
27,0.38841376923597776,87.25560897435898,99.55328525641026,1.2917864253329707,1.690315191906856,1.2917864253329707,0.021603023232321217,0.36632786464691164,87.38,99.52,87.94
28,0.3835807169095064,87.66426282051282,99.55328525641026,1.279507746139501,1.6605197273465755,1.279507746139501,0.023379654915589798,0.37328196794986723,87.22,99.54,87.94
29,0.3828316779090808,87.55809294871794,99.48317307692308,1.2980540940024505,1.7086513240310595,1.2980540940024505,0.023706893074536772,0.339746013045311,88.44,99.6,88.44
30,0.37223139237134883,87.99278846153847,99.55528846153847,1.2924934242826538,1.6927459449480944,1.2924934242826538,0.02220669313419421,0.38106986317634584,86.6,99.52,88.44
31,0.3686470622053513,88.1670673076923,99.56530448717949,1.2966162753880273,1.7044009393708066,1.2966162753880273,0.023187173769686042,0.3330411483287811,88.95,99.59,88.95
32,0.3716649496784577,87.94871794871794,99.50921474358974,1.309341675713629,1.7369787256970222,1.309341675713629,0.022603101936448322,0.3124753705024719,89.41,99.68,89.41
33,0.36360647850311717,88.27724358974359,99.54927884615384,1.3006628484156653,1.715095750440204,1.3006628484156653,0.02337190519145227,0.3886964849948883,86.88,99.45,89.41
34,0.3604650507752712,88.38541666666667,99.5733173076923,1.2988556765555848,1.7080720344213165,1.2988556765555848,0.021045965900650776,0.3439847388744354,88.64,99.53,89.41
35,0.36296927890716457,88.25320512820512,99.5332532051282,1.309081355012588,1.7385768494182108,1.309081355012588,0.024882855376617607,0.36924464955329894,87.39,99.49,89.41
36,0.3566540282506209,88.48357371794872,99.59735576923077,1.2937742957017746,1.696033998697736,1.2937742957017746,0.022182070479113136,0.3465332675218582,88.51,99.61,89.41
37,0.3576399875374941,88.50360576923077,99.54126602564102,1.308946270019621,1.7370476747060006,1.308946270019621,0.023707336907721865,0.3220844999313354,89.07,99.6,89.41
38,0.3499684950862175,88.84214743589743,99.62740384615384,1.297853067179152,1.707084651023717,1.297853067179152,0.022662067037384714,0.35534938354492185,87.63,99.62,89.41
39,0.34644105075261533,88.78004807692308,99.62540064102564,1.2839710320910827,1.6733430958933284,1.2839710320910827,0.02476148464428851,0.3481739636182785,88.24,99.48,89.41
40,0.3494587955566553,88.75,99.57532051282051,1.3065715338107118,1.7304177158680243,1.3065715338107118,0.023288542903548315,0.3462281720161438,87.81,99.67,89.41
41,0.3429052336093707,89.05649038461539,99.58934294871794,1.3134481570505665,1.7483657773762695,1.3134481570505665,0.023219716116740008,0.3029586933851242,89.75,99.7,89.75
42,0.34437882548723464,88.99038461538461,99.6113782051282,1.3188230226752358,1.7642677441181915,1.3188230226752358,0.02497357897994612,0.32880250449180604,88.83,99.67,89.75
43,0.3372320378055939,89.19270833333333,99.64342948717949,1.2949737552823657,1.7021889074799135,1.2949737552823657,0.025231880609801083,0.30382446146011355,90.05,99.67,90.05
44,0.33476748481774943,89.32291666666667,99.62339743589743,1.3142131544975237,1.7513399138537544,1.3142131544975237,0.024183698399422138,0.3032756330966949,89.88,99.67,90.05
45,0.33017316116736484,89.52323717948718,99.64142628205128,1.3025485318189658,1.7189784585497685,1.3025485318189658,0.02234578080602523,0.33958593122959135,88.73,99.67,90.05
46,0.32991023224133714,89.49919871794872,99.64342948717949,1.3127856854840778,1.7477072487846455,1.3127856854840778,0.024300992772745333,0.33615261225700377,88.6,99.53,90.05
47,0.32891646314125794,89.44711538461539,99.65344551282051,1.3273058601015657,1.787701210087295,1.3273058601015657,0.025960363827338018,0.30297419224381444,89.91,99.8,90.05
48,0.32264887186197133,89.58533653846153,99.7235576923077,1.3202250138984295,1.7717233333344256,1.3202250138984295,0.0287292460113171,0.39826252250671385,86.43,99.57,90.05
49,0.3250332672244463,89.5733173076923,99.6875,1.3287863771566508,1.7930297257650532,1.3287863771566508,0.027356489647956117,0.32124517912864686,89.24,99.7,90.05
50,0.31729921534275396,89.86979166666667,99.69350961538461,1.3168159311058059,1.7606850673198247,1.3168159311058059,0.0266808709057742,0.3066764124393463,89.72,99.69,90.05
51,0.319941218655843,89.68149038461539,99.70552884615384,1.3285921403216692,1.7939159867528196,1.3285921403216692,0.028758911428305778,0.3285786735534668,88.77,99.58,90.05
52,0.319225249458582,89.87179487179488,99.65745192307692,1.316580486879515,1.7610644806444302,1.316580486879515,0.027680302212529373,0.286669455742836,90.51,99.75,90.51
53,0.31549310978406514,89.92588141025641,99.6895032051282,1.3270624694430517,1.7866655863704115,1.3270624694430517,0.02557078856612094,0.3403256019592285,88.3,99.67,90.51
54,0.31487027410513313,89.98798076923077,99.6514423076923,1.3319438606851928,1.79993917957473,1.3319438606851928,0.025864731557753817,0.32628317823410036,88.36,99.71,90.51
55,0.31324502676725385,90.03405448717949,99.69150641025641,1.3403059529449741,1.819861742520912,1.3403059529449741,0.023441695021176878,0.266511651134491,90.84,99.71,90.84
56,0.3140081578722367,90.0761217948718,99.69350961538461,1.3432602635282085,1.8309421792464144,1.3432602635282085,0.026594043672542256,0.29599795837402343,90.12,99.68,90.84
57,0.3093369233684662,90.14222756410257,99.63741987179488,1.3274261052396565,1.7911375432712486,1.3274261052396565,0.029077478399524903,0.2703804126262665,90.99,99.72,90.99
58,0.30644918095607027,90.234375,99.69951923076923,1.342346427291648,1.8315204254426858,1.342346427291648,0.02962649458003397,0.299406422328949,89.93,99.7,90.99
59,0.30028859147658715,90.37459935897436,99.73958333333333,1.3326419432784493,1.8044521933286608,1.3326419432784493,0.02851764434369919,0.2774083313703537,90.64,99.78,90.99
60,0.3021452322984353,90.48677884615384,99.71754807692308,1.3474882625838454,1.843148409734089,1.3474882625838454,0.027423791932859043,0.30812276740074157,89.63,99.63,90.99
61,0.3000754262774419,90.39863782051282,99.69751602564102,1.3532590083186193,1.8608456684390504,1.3532590083186193,0.029535724843557265,0.2858734758377075,90.41,99.76,90.99
62,0.2998885236489467,90.32051282051282,99.69350961538461,1.3627174478915298,1.8853546498752944,1.3627174478915298,0.02835580708729024,0.3259986199140549,88.79,99.61,90.99
63,0.29648043914483146,90.44671474358974,99.70152243589743,1.3673143580930411,1.8981650306967977,1.3673143580930411,0.028616476849412598,0.3377588805437088,88.4,99.69,90.99
64,0.29127001212193415,90.75921474358974,99.7295673076923,1.3625706058014981,1.889543823938145,1.3625706058014981,0.032945168143883485,0.28763857061862946,90.22,99.82,90.99
65,0.292304392120777,90.79727564102564,99.67948717948718,1.3766179150508127,1.927154097497577,1.3766179150508127,0.03207721345873038,0.2741070506334305,90.5,99.79,90.99
66,0.29103471403702713,90.77724358974359,99.75961538461539,1.3775806811815714,1.9276994263168983,1.3775806811815714,0.029970893152216016,0.3147489877700806,89.06,99.72,90.99
67,0.28923695950936046,90.68910256410257,99.73157051282051,1.359966455367556,1.8784959960547676,1.359966455367556,0.02898723632977318,0.27491245250701907,91.12,99.7,91.12
68,0.2898440937583263,90.8173076923077,99.69150641025641,1.3598371411702679,1.8794006374931163,1.3598371411702679,0.030243586986989257,0.27501908502578737,90.53,99.81,91.12
69,0.28638571214217406,90.91746794871794,99.78565705128206,1.3689619802059436,1.9009840189764997,1.3689619802059436,0.026927115727121365,0.2637976444721222,91.15,99.7,91.15
70,0.28105520755052565,91.1338141025641,99.74559294871794,1.366094447288725,1.894085184823667,1.366094447288725,0.02787114591057982,0.24804095029830933,91.62,99.78,91.62
71,0.27633022711827204,91.35616987179488,99.75560897435898,1.3567247112409515,1.8707890980687547,1.3567247112409515,0.03008715597691136,0.2880485721111298,90.11,99.79,91.62
72,0.27528247970801134,91.28205128205128,99.76161858974359,1.3708990426295025,1.9126527271966762,1.3708990426295025,0.033288542114189745,0.26128773994445803,91.07,99.76,91.62
73,0.2759525106121332,91.23397435897436,99.765625,1.3677804066421235,1.9019072776608048,1.3677804066421235,0.031084036866712017,0.2636371037006378,91.27,99.69,91.62
74,0.27435059715539983,91.33413461538461,99.75961538461539,1.3693813323661865,1.9117023972191647,1.3693813323661865,0.036497163786172404,0.2921661455154419,89.9,99.75,91.62
75,0.2716307143561351,91.43429487179488,99.74358974358974,1.3674229234092563,1.9059111156264716,1.3674229234092563,0.036065664161354816,0.2850336904764175,90.62,99.67,91.62
76,0.2691074415659293,91.53044871794872,99.77163461538461,1.3798220484061356,1.9402888480119815,1.3798220484061356,0.03637996274427735,0.25193264334201815,91.42,99.83,91.62
77,0.2687228401119892,91.59254807692308,99.74358974358974,1.3777197477577066,1.9299908285397902,1.3777197477577066,0.03187912517823155,0.25721913676261904,91.22,99.83,91.62
78,0.26746409290876144,91.5985576923077,99.7295673076923,1.383850272379745,1.9460269333059284,1.383850272379745,0.030985356940433917,0.28445240182876586,90.04,99.77,91.62
79,0.26287820832087444,91.8329326923077,99.71754807692308,1.3938778320435317,1.9783509609309418,1.3938778320435317,0.03545555026856584,0.28338179659843443,90.38,99.79,91.62
80,0.2622210852610759,91.76282051282051,99.78565705128206,1.377389777019079,1.9268668550571122,1.377389777019079,0.029664257220443968,0.2554904086112976,91.29,99.76,91.62
81,0.2604208763020161,91.89903846153847,99.77764423076923,1.3822843449902311,1.9457808733039774,1.3822843449902311,0.03507086289890515,0.25789383664131166,91.23,99.83,91.62
82,0.2611223651048465,91.8389423076923,99.765625,1.393243069345855,1.9761039711332262,1.393243069345855,0.03497772085296713,0.23881732685565948,92.06,99.75,92.06
83,0.25711730214265677,92.05128205128206,99.8016826923077,1.3954753385223142,1.9834732626559821,1.3954753385223142,0.036121842232014645,0.2519909268379211,91.36,99.81,92.06
84,0.2497942660481502,92.23157051282051,99.8056891025641,1.3806333933796748,1.9401042305576002,1.3806333933796748,0.033955663642524225,0.25033453273773193,91.65,99.77,92.06
85,0.2536404074766697,92.17748397435898,99.78565705128206,1.3958119881795175,1.9864058826888702,1.3958119881795175,0.03811477634321281,0.23550583846569062,91.7,99.84,92.06
86,0.25077812171135194,92.15745192307692,99.77964743589743,1.399753676225661,1.994912080081253,1.399753676225661,0.03560172597400024,0.24047514913082124,91.84,99.75,92.06
87,0.24016781109265792,92.61017628205128,99.83974358974359,1.3910627772989212,1.968806791437415,1.3910627772989212,0.03375114105082688,0.2384429545879364,91.82,99.84,92.06
88,0.24358554425147863,92.68429487179488,99.79567307692308,1.398148792611301,1.9923885634439185,1.398148792611301,0.03756851716347964,0.25110459892749787,91.23,99.82,92.06
89,0.24187105454695532,92.578125,99.78966346153847,1.389624318280135,1.9716694094112948,1.389624318280135,0.04061366345576456,0.24890267729759216,91.66,99.83,92.06
90,0.24280235272569534,92.4979967948718,99.78165064102564,1.4145478088502095,2.037091540695613,1.4145478088502095,0.036146037172684053,0.25439406764507294,91.59,99.81,92.06
91,0.2362393652781462,92.87860576923077,99.8036858974359,1.4063645952406107,2.0164588955820024,1.4063645952406107,0.03859752083571544,0.22842867834568023,92.28,99.82,92.28
92,0.235410093382383,92.89463141025641,99.81370192307692,1.419367759981728,2.053941543856876,1.419367759981728,0.03933670578132764,0.26517828900814056,90.79,99.75,92.28
93,0.23662751769790283,92.66626602564102,99.82972756410257,1.4166680328175474,2.044045227582727,1.4166680328175474,0.03709691237558754,0.23522799367904662,92.16,99.78,92.28
94,0.22906320629975735,93.07491987179488,99.84375,1.4150966694135745,2.0488999691721275,1.4150966694135745,0.046401385386736216,0.21929611272811889,92.58,99.81,92.58
95,0.22895652128335758,93.05088141025641,99.80969551282051,1.4153076424810047,2.042524004643126,1.4153076424810047,0.03942828177798674,0.23178007831573486,92.24,99.89,92.58
96,0.22758171329131494,93.00080128205128,99.82772435897436,1.4188792198507334,2.0538243947851553,1.4188792198507334,0.040606154260929284,0.2289552008152008,92.44,99.85,92.58
97,0.22328374916926408,93.14102564102564,99.86378205128206,1.40637410338955,2.0214196003916185,1.40637410338955,0.04353148170685772,0.22986378345489503,92.17,99.75,92.58
98,0.22140572357636232,93.29326923076923,99.8417467948718,1.4078905008675873,2.018692680844897,1.4078905008675873,0.03653701841171131,0.22407976202964783,92.55,99.74,92.58
99,0.2189264245904409,93.42347756410257,99.8076923076923,1.4074511724036072,2.0201122491986956,1.4074511724036072,0.03919344649840717,0.24616226077079773,91.58,99.82,92.58
100,0.21614920388047512,93.38741987179488,99.85176282051282,1.388573619301325,1.9664880878687252,1.388573619301325,0.03835139164914425,0.22722460675239564,92.26,99.76,92.58
101,0.21188432121506104,93.56370192307692,99.85176282051282,1.3968239533870144,1.9920925435523145,1.3968239533870144,0.0409753867965863,0.19765253417491913,93.58,99.87,93.58
102,0.21456912975662795,93.46354166666667,99.86177884615384,1.4146375406592013,2.0440590963215683,1.4146375406592013,0.042859724879254824,0.22214062309265137,92.35,99.88,93.58
103,0.21453891461476302,93.48557692307692,99.8457532051282,1.4206669699828622,2.0593974841773557,1.4206669699828622,0.0411028445770687,0.23916067986488343,92.04,99.81,93.58
104,0.20622149213002278,93.80608974358974,99.89383012820512,1.3845418990444316,1.9591197669022187,1.3845418990444316,0.04216349669265762,0.21149733746051788,92.8,99.83,93.58
105,0.2035056489209334,93.9443108974359,99.84975961538461,1.389433038064704,1.9803296858516257,1.389433038064704,0.049805518585912534,0.2104230652332306,92.94,99.85,93.58
106,0.20107519746972966,94.1025641025641,99.87780448717949,1.4004380538542063,1.9980184801343728,1.4004380538542063,0.03679173745141595,0.2128760080575943,92.85,99.86,93.58
107,0.19765211190932835,94.22676282051282,99.89182692307692,1.3922027592462525,1.9733995693197963,1.3922027592462525,0.03517104646691749,0.1965234718799591,93.29,99.86,93.58
108,0.1988521223840041,94.22676282051282,99.86778846153847,1.391746858679213,1.9789205310480285,1.391746858679213,0.04196121240457118,0.214018230175972,92.83,99.83,93.58
109,0.1962641382828737,94.20272435897436,99.87780448717949,1.4002098912933285,2.007116621347597,1.4002098912933285,0.04652888167192204,0.20227038593292238,93.23,99.87,93.58
110,0.19052471191837236,94.4511217948718,99.88782051282051,1.3906432943503193,1.9795950438910523,1.3906432943503193,0.04570627176954356,0.2434601348400116,91.9,99.83,93.58
111,0.19079161192744207,94.44911858974359,99.8858173076923,1.4029027149913147,2.015076127389573,1.4029027149913147,0.046940099659571244,0.19275067596435547,93.47,99.83,93.58
112,0.18616126466255922,94.46714743589743,99.90785256410257,1.3894191143592731,1.9727341269709349,1.3894191143592731,0.04224865162402791,0.1999683155298233,93.54,99.84,93.58
113,0.1851546406936951,94.75961538461539,99.86578525641026,1.3992879980400594,1.9987528783033965,1.3992879980400594,0.04074597684443915,0.2003148526906967,93.31,99.86,93.58
114,0.18092531032669237,94.73157051282051,99.90985576923077,1.38427916494749,1.961170970257727,1.38427916494749,0.044942163750006925,0.1990487628698349,93.6,99.85,93.6
115,0.17998887336789032,94.86979166666667,99.90384615384616,1.3898996345625403,1.980937202386229,1.3898996345625403,0.049116208229146086,0.20087515350580215,93.32,99.88,93.6
116,0.1761593739191691,94.91386217948718,99.89383012820512,1.3942992926949356,1.9896424788001543,1.3942992926949356,0.04557196119055673,0.1818323558330536,93.85,99.88,93.85
117,0.17347997365853726,94.9639423076923,99.91586538461539,1.3742079472326165,1.9314742711899047,1.3742079472326165,0.04302678895262302,0.20656609095335007,92.93,99.81,93.85
118,0.1721129393348327,95.13421474358974,99.91185897435898,1.3712411875698052,1.9306130598867532,1.3712411875698052,0.05031066539890361,0.20954477922916412,93.01,99.83,93.85
119,0.1735132495753276,95.07411858974359,99.90184294871794,1.3919863461319038,1.98812159686213,1.3919863461319038,0.050495609044481915,0.19301763961315155,93.49,99.82,93.85
120,0.166982968380818,95.37860576923077,99.91386217948718,1.3823194476455942,1.9636949824882097,1.3823194476455942,0.052887927148989045,0.18482139620780944,93.67,99.88,93.85
121,0.16495472903435046,95.41666666666667,99.92588141025641,1.3661245712751438,1.9126632037184597,1.3661245712751438,0.04636685947676433,0.17942247667312622,93.83,99.84,93.85
122,0.16201079277656016,95.44471153846153,99.91586538461539,1.377306127796206,1.940521259850118,1.377306127796206,0.043549090185139194,0.18440183506011962,93.66,99.87,93.85
123,0.16044539782481315,95.6270032051282,99.92588141025641,1.3730376897338044,1.9339245376020513,1.3730376897338044,0.04869204017250861,0.17161809597015382,94.3,99.82,94.3
124,0.1551845415471456,95.76923076923077,99.92988782051282,1.3681956239956379,1.9196868748674434,1.3681956239956379,0.04772760934663056,0.16364325079917907,94.53,99.87,94.53
125,0.1528452509488815,95.9375,99.93589743589743,1.361816670318117,1.904918192987047,1.361816670318117,0.05037354943072403,0.18502588601112366,93.95,99.86,94.53
126,0.15143797882856466,95.88741987179488,99.91586538461539,1.3670264793983582,1.9188230960483246,1.3670264793983582,0.05006170067205473,0.17533122477531432,94.35,99.89,94.53
127,0.15090456979397016,95.99759615384616,99.921875,1.3643874909126312,1.9085049572161832,1.3643874909126312,0.046951731857317824,0.18899896256923676,93.82,99.87,94.53
128,0.14895214423155173,96.04967948717949,99.93589743589743,1.3629337138264037,1.9102139922389034,1.3629337138264037,0.05262568395427003,0.18084690103530884,93.79,99.82,94.53
129,0.14819928407669067,96.07972756410257,99.92988782051282,1.3454391448196716,1.8611363506624414,1.3454391448196716,0.050929858249352034,0.16869956316947937,94.14,99.91,94.53
130,0.14480507494165348,96.15985576923077,99.94791666666667,1.3352201822379892,1.8321461993904296,1.3352201822379892,0.04933326433478036,0.16444364235401154,94.42,99.92,94.53
131,0.141346642967218,96.35416666666667,99.94991987179488,1.3229614095326818,1.8018747948675464,1.3229614095326818,0.05164790375484607,0.16651580390930176,94.25,99.89,94.53
132,0.14350081930557887,96.22996794871794,99.94991987179488,1.341848697581854,1.8470633978189135,1.341848697581854,0.04650547061679555,0.17451359074115752,94.1,99.91,94.53
133,0.1361423432158354,96.55048076923077,99.93389423076923,1.3046086288152168,1.749316332851937,1.3046086288152168,0.04731265847281696,0.16671245863437653,94.36,99.83,94.53
134,0.134964402898764,96.55649038461539,99.95392628205128,1.3098093187670796,1.7685348519259023,1.3098093187670796,0.05293440039682107,0.15436847088336944,94.85,99.87,94.85
135,0.13239344385189888,96.67467948717949,99.94391025641026,1.3103237613564154,1.7719258419451083,1.3103237613564154,0.05497748236988409,0.16266264464855193,94.53,99.89,94.85
136,0.13271006227303775,96.59655448717949,99.95192307692308,1.30084957333476,1.7358553608511256,1.30084957333476,0.0436457484058983,0.14833815655708313,95.12,99.88,95.12
137,0.12792875065635412,96.74879807692308,99.96794871794872,1.2907001145619006,1.7140394861309287,1.2907001145619006,0.0481327004008254,0.15352753660678864,94.87,99.89,95.12
138,0.1255965766711877,96.93709935897436,99.93589743589743,1.2944060534715176,1.7285811082349445,1.2944060534715176,0.05309407697123514,0.15108547949790954,94.72,99.89,95.12
139,0.12192429809425122,96.95913461538461,99.9579326923077,1.301073427746664,1.753362161043794,1.301073427746664,0.06057009665534019,0.14746034190654755,95.05,99.91,95.12
140,0.12021666560799647,97.01722756410257,99.95392628205128,1.2967116069911835,1.7347034728481419,1.2967116069911835,0.05324248114248431,0.16512274681329728,94.46,99.9,95.12
141,0.11729384964475265,97.11939102564102,99.9579326923077,1.2854285496262585,1.7062425100657,1.2854285496262585,0.05391595387143333,0.15368179421424866,94.81,99.91,95.12
142,0.1159926938227354,97.11538461538461,99.96794871794872,1.286363273759246,1.7164668879392122,1.286363273759246,0.06173641586260703,0.14450184806585312,95.38,99.93,95.38
143,0.11544777109072758,97.14342948717949,99.96995192307692,1.2964876618493577,1.7393916424023537,1.2964876618493577,0.058511385074739186,0.14505964589118958,94.97,99.96,95.38
144,0.11302540544898082,97.26161858974359,99.9619391025641,1.2877486777987917,1.7101710331313076,1.2877486777987917,0.051874375958771424,0.14198319652080535,95.48,99.89,95.48
145,0.10937566017875304,97.4198717948718,99.96995192307692,1.2694126529738101,1.6643983131407822,1.2694126529738101,0.05298982961077536,0.14301851357221604,95.3,99.92,95.48
146,0.10910029989213516,97.39583333333333,99.9579326923077,1.275928158356101,1.6851529333405761,1.275928158356101,0.05716026805458441,0.1430500743150711,95.48,99.89,95.48
147,0.10403922993021134,97.56209935897436,99.9599358974359,1.2404650129688382,1.598697937615238,1.2404650129688382,0.05994448921545814,0.1437802628159523,95.09,99.89,95.48
148,0.10532308738583174,97.60616987179488,99.97596153846153,1.2475929482792394,1.6208307786276195,1.2475929482792394,0.06434261403153463,0.13604112596511841,95.36,99.9,95.48
149,0.10437351300930366,97.63020833333333,99.9599358974359,1.2404176751511264,1.5960919072659692,1.2404176751511264,0.05745589843864374,0.1450020606994629,94.94,99.9,95.48
150,0.09978765682914319,97.82251602564102,99.9619391025641,1.234153182659127,1.5811668076250107,1.234153182659127,0.05803272935735815,0.13021380686759948,95.74,99.93,95.74
151,0.09772106532294017,97.8525641025641,99.98397435897436,1.2319981147134091,1.5746500820018214,1.2319981147134091,0.05683072734442707,0.1357234522819519,95.49,99.9,95.74
152,0.09643579177940503,97.83854166666667,99.95192307692308,1.2203933183586069,1.5501255803085978,1.2203933183586069,0.060765728814265785,0.12838146986961366,95.73,99.91,95.74
153,0.09442315920232199,97.90865384615384,99.97395833333333,1.2087897783309531,1.5205341074495369,1.2087897783309531,0.05936137925214213,0.12877152478694917,95.77,99.92,95.77
154,0.09374695777510986,97.93669871794872,99.96594551282051,1.203938916724028,1.5146614650441264,1.203938916724028,0.06519254984150047,0.12926943479776382,95.72,99.95,95.77
155,0.09109392340939779,98.10697115384616,99.96995192307692,1.1986760695967527,1.4993091945964099,1.1986760695967527,0.06248487477249087,0.1276007265329361,95.89,99.88,95.89
156,0.08956842149297396,98.15504807692308,99.95592948717949,1.17341344059989,1.432287110915385,1.17341344059989,0.05538800833491342,0.12907024435997008,95.7,99.93,95.89
157,0.08741851682082201,98.19110576923077,99.97195512820512,1.1653832352404492,1.4167708972840658,1.1653832352404492,0.05865281230456976,0.12611780643463136,95.78,99.91,95.89
158,0.08617452963804588,98.2451923076923,99.97395833333333,1.1517130175201244,1.3815501724869017,1.1517130175201244,0.05510729776159118,0.12161421428918838,95.82,99.94,95.89
159,0.084717498996701,98.27123397435898,99.9619391025641,1.14986767274954,1.3795838292470872,1.14986767274954,0.05738816441264394,0.12643198142051698,95.77,99.91,95.89
160,0.07955939925442904,98.40745192307692,99.97796474358974,1.1197958665846026,1.3177891476131285,1.1197958665846026,0.0638463647931673,0.12439578986167908,95.98,99.94,95.98
161,0.0833464994835548,98.35336538461539,99.98197115384616,1.1422657436269597,1.3617940121231438,1.1422657436269597,0.057022983059492605,0.12096286487579345,95.9,99.93,95.98
162,0.0784381702542305,98.4735576923077,99.97596153846153,1.1132499519748633,1.2954696319327856,1.1132499519748633,0.0561441763607502,0.12357730014324188,95.95,99.91,95.98
163,0.07976735815023765,98.41947115384616,99.96794871794872,1.1122629551074403,1.295127158691433,1.1122629551074403,0.057998277387097286,0.11930625939369202,96.23,99.93,96.23
164,0.07744772337759152,98.54567307692308,99.97996794871794,1.1038435165990041,1.2767618116271242,1.1038435165990041,0.05829130248946823,0.11891753878593445,96.03,99.91,96.23
165,0.0761284900494875,98.50761217948718,99.96995192307692,1.1060502349863444,1.2780348879957604,1.1060502349863444,0.05468776568241274,0.1166299682855606,96.07,99.94,96.23
166,0.07532220244025573,98.48557692307692,99.96995192307692,1.090439712841869,1.254348710003621,1.090439712841869,0.06528994266096322,0.11682339180707932,96.09,99.93,96.23
167,0.0749025385062664,98.54166666666667,99.97996794871794,1.101780158734221,1.2760361395713347,1.101780158734221,0.062116621390929216,0.11377521978616714,96.32,99.91,96.32
168,0.07154955767954771,98.6698717948718,99.96794871794872,1.0527363720778995,1.1637266634964119,1.0527363720778995,0.0554727944006741,0.11498996832370759,96.15,99.93,96.32
169,0.07127495196003181,98.66586538461539,99.96794871794872,1.0667963116331998,1.1899289165098572,1.0667963116331998,0.05187454599565822,0.11233854432106018,96.34,99.95,96.34
170,0.07000628114224244,98.69190705128206,99.99399038461539,1.0632120032250787,1.1888336064968341,1.0632120032250787,0.058413842694949425,0.11212851707935333,96.41,99.95,96.41
171,0.06932977502926801,98.671875,99.98798076923077,1.0626223744459438,1.189061087900162,1.0626223744459438,0.05989477722702641,0.11315622174739838,96.36,99.95,96.41
172,0.06949396568040053,98.69190705128206,99.97596153846153,1.0567322544525066,1.1768066345023256,1.0567322544525066,0.06012357690204828,0.10883578535318375,96.39,99.95,96.41
173,0.06811193358630706,98.74198717948718,99.97996794871794,1.0508396067284362,1.162137377654663,1.0508396067284362,0.057873498585488514,0.11286141203641892,96.25,99.94,96.41
174,0.06614836095235287,98.78405448717949,99.97796474358974,1.0285447821472762,1.121991105320245,1.0285447821472762,0.064086736437857,0.10929783682823181,96.42,99.94,96.42
175,0.06861389118413895,98.7099358974359,99.97796474358974,1.0273103584028027,1.11783704944417,1.0273103584028027,0.0624704769624751,0.11337929573059082,96.28,99.95,96.42
176,0.06488947161497213,98.84815705128206,99.98798076923077,1.0270456101960073,1.1217028013743873,1.0270456101960073,0.06688011595149845,0.11011424350738526,96.45,99.94,96.45
177,0.063581536237437,98.89623397435898,99.96995192307692,0.9865819022023716,1.0334471418118751,0.9865819022023716,0.06010329205862519,0.10741323479413986,96.53,99.94,96.53
178,0.06372675622502963,98.88221153846153,99.97596153846153,1.0172542173473478,1.0923141619795145,1.0172542173473478,0.057508019268549315,0.1081991805076599,96.44,99.93,96.53
179,0.06311668419780639,98.79407051282051,99.98397435897436,1.0074143103119315,1.069116520725229,1.0074143103119315,0.054232928103964184,0.10777657153606415,96.51,99.94,96.53
180,0.06260043416554346,98.8701923076923,99.98597756410257,1.016807161186818,1.0931915440500175,1.016807161186818,0.05929474100922194,0.11076150913238525,96.37,99.95,96.53
181,0.06349669801883208,98.81610576923077,99.98397435897436,1.0075440977930918,1.068062330728403,1.0075440977930918,0.05291722173070745,0.10758827564716339,96.41,99.94,96.53
182,0.059882643040365134,98.93629807692308,99.98998397435898,0.9911253360288477,1.0434291514343161,0.9911253360288477,0.06109971971601991,0.10827441062927246,96.43,99.93,96.53
183,0.060368138699768446,98.86217948717949,99.97996794871794,0.9972717085804612,1.05235758332896,0.9972717085804612,0.057806722593967685,0.10613220911026001,96.45,99.94,96.53
184,0.059788347613544034,98.8661858974359,99.97596153846153,1.0000999203603502,1.0730856066922587,1.0000999203603502,0.07288575598747982,0.10605959634780884,96.54,99.94,96.54
185,0.05937817605355611,98.92227564102564,99.98597756410257,0.9741169550303831,1.0150332362830783,0.9741169550303831,0.06612939420541286,0.105174254322052,96.6,99.94,96.6
186,0.059832830153978785,98.91426282051282,99.97395833333333,0.9963865921229039,1.050748042246629,0.9963865921229039,0.057961801284335035,0.10555131764411926,96.57,99.94,96.6
187,0.059704833272366954,98.87820512820512,99.98998397435898,0.9821579999821347,1.026590392315419,0.9821579999821347,0.061956055386512054,0.10466012780666352,96.54,99.94,96.6
188,0.05918216058172476,98.92628205128206,99.98397435897436,0.9800015505430992,1.0236832334388666,0.9800015505430992,0.06328019437198795,0.10484862987995147,96.53,99.94,96.6
189,0.058743645093188836,98.91826923076923,99.98197115384616,0.967060078287264,1.0030014830850085,0.967060078287264,0.06779628806803928,0.10431161458492279,96.61,99.92,96.61
190,0.05668217195436741,99.04246794871794,99.97996794871794,0.9517455536297048,0.964045550114099,0.9517455536297048,0.058225951260185704,0.10356590135097504,96.53,99.94,96.61
191,0.059295919738136804,98.89823717948718,99.98397435897436,0.979848237996526,1.0224565415126776,0.979848237996526,0.06235397200778103,0.10416511294841767,96.56,99.95,96.61
192,0.05678812418706142,99.04647435897436,99.97796474358974,0.9475936630295946,0.9584090916082191,0.9475936630295946,0.06047534139437427,0.10490772194862366,96.58,99.94,96.61
193,0.05608479828120042,99.0224358974359,99.98597756410257,0.9390066789543429,0.9390701054448755,0.9390066789543429,0.057336562324011076,0.10370714826583863,96.48,99.95,96.61
194,0.057287115207276286,99.03245192307692,99.98597756410257,0.9617432824090163,0.9845145328341041,0.9617432824090163,0.05956439157523519,0.10401137742996215,96.66,99.93,96.66
195,0.056826001066619,99.0204326923077,99.98197115384616,0.9500724444971059,0.9659173279290989,0.9500724444971059,0.06327967813639246,0.10540345735549926,96.61,99.94,96.66
196,0.05734439238619346,98.96033653846153,99.98597756410257,0.9527479968171733,0.9561399791419515,0.9527479968171733,0.04841123370281508,0.10503457980155945,96.53,99.93,96.66
197,0.05730059853253456,99.00841346153847,99.98197115384616,0.9497805146301591,0.9631524325601127,0.9497805146301591,0.061069406588982855,0.10384353852272034,96.62,99.93,96.66
198,0.05751398232502815,99.01842948717949,99.98798076923077,0.9690176755309252,0.9965619701034296,0.9690176755309252,0.05756671461207219,0.10383385291099548,96.52,99.94,96.66
199,0.057532402233053476,98.9423076923077,99.98397435897436,0.9647537816338472,0.9938136941232141,0.9647537816338472,0.06306383494640522,0.10401598947048188,96.54,99.94,96.66


==> CIFAR/CIFAR10/CIFAR10_cutout-vgg11_bn-adaptive.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,1.7362823134813554,34.010416666666664,86.69070512820512,1.7784513536193371,3.5097357210153097,1.7784513536193371,0.34684650382485716,1.41328759059906,48.56,92.88,48.56
1,1.3426687717437744,51.85697115384615,93.25921474358974,1.629453525421455,2.688458476159574,1.629453525421455,0.033339684651165324,1.267645355987549,55.17,94.49,55.17
2,1.1398255534661121,59.51121794871795,95.1983173076923,1.6004539250690561,2.5917288619392567,1.6004539250690561,0.030276095670308756,0.9480729764938355,67.07,96.88,67.07
3,1.0293325685537777,64.11658653846153,96.16586538461539,1.560922354540024,2.467647187160439,1.560922354540024,0.03116859025766683,0.9293429340362549,68.04,96.06,68.04
4,0.9395779942854857,67.64823717948718,96.6426282051282,1.5558761991180614,2.450877338143573,1.5558761991180614,0.0301265911615074,0.7949382982254029,72.78,97.88,72.78
5,0.8813154922081874,69.91185897435898,96.96714743589743,1.5797418015161186,2.527820621931956,1.5797418015161186,0.03223646247456369,0.8429618995666504,70.81,97.89,72.78
6,0.8299154591866028,71.94511217948718,97.34375,1.6163773622013708,2.6402317484679334,1.6163773622013708,0.02755597143087174,0.684061800479889,77.52,97.96,77.52
7,0.7832752070365808,73.48157051282051,97.61017628205128,1.6355912503040528,2.703252930723383,1.6355912503040528,0.028094192652207806,0.7529596691131591,74.94,98.09,77.52
8,0.7662729759246875,74.16065705128206,97.7764423076923,1.6692127817790714,2.822508422366671,1.6692127817790714,0.03623711151204523,0.6959648993492127,76.44,98.43,77.52
9,0.739733931575066,75.10817307692308,97.88060897435898,1.6935090982471925,2.8985544660379188,1.6935090982471925,0.030581400191899366,0.6635095461368561,77.6,98.51,77.6
10,0.7253314269658847,75.63902243589743,97.97676282051282,1.6959424510167969,2.9134410647517894,1.6959424510167969,0.037220267590929,0.607172696018219,79.31,98.8,79.31
11,0.7094387795680609,76.2520032051282,98.1229967948718,1.716308285534931,2.9846855500573892,1.716308285534931,0.038971419061534895,0.5988207857131957,79.74,98.6,79.74
12,0.6897016474069693,76.8770032051282,98.13501602564102,1.736430396732042,3.04855724890539,1.736430396732042,0.03336672621039316,0.7935756484985351,75.0,97.75,79.74
13,0.6749234667955301,77.08733974358974,98.27323717948718,1.7462808913036463,3.0953329586461216,1.7462808913036463,0.04583600731386417,0.5618655123710632,80.73,98.93,80.73
14,0.6681110944503393,77.71834935897436,98.33133012820512,1.7600020679885635,3.140394780071289,1.7600020679885635,0.04278750074726867,0.6089849848747253,79.66,98.7,80.73
15,0.6642137513710902,77.7724358974359,98.25520833333333,1.7692381450848416,3.1705424537809255,1.7692381450848416,0.040338839757674716,0.6418569513320923,78.56,98.56,80.73
16,0.650273286150052,78.45552884615384,98.34935897435898,1.7735048529855062,3.184792347320633,1.7735048529855062,0.03947288375749114,0.6341000428199768,79.21,98.69,80.73
17,0.6426578959593406,78.45152243589743,98.42948717948718,1.7927800337363806,3.2573872940238413,1.7927800337363806,0.04332704466002335,0.6426314144134522,79.38,98.32,80.73
18,0.6324088508502032,78.7880608974359,98.44951923076923,1.7882929787050816,3.246688828962889,1.7882929787050816,0.04869705127699531,0.5572426956176758,81.71,98.83,81.71
19,0.6259105196365944,79.05649038461539,98.44350961538461,1.7994642662337,3.287109566455207,1.7994642662337,0.0490379210032188,0.5342009101867676,81.78,98.85,81.78
20,0.6189979962049387,79.2167467948718,98.54166666666667,1.8132325422251436,3.3243038759767467,1.8132325422251436,0.03649162379248949,0.6015317960739136,79.19,98.97,81.78
21,0.6161770740380654,79.42708333333333,98.56971153846153,1.8125836893120162,3.333660826111721,1.8125836893120162,0.04820119535176115,0.5885932906150818,79.84,98.54,81.78
22,0.617341669400533,79.3729967948718,98.45753205128206,1.8196946648748384,3.354035991382487,1.8196946648748384,0.04274731800853626,0.6031713604927063,80.09,98.69,81.78
23,0.6045009207267028,79.7255608974359,98.5576923076923,1.8382991992686781,3.4256315096956436,1.8382991992686781,0.04628756366378051,0.568306759929657,80.38,98.83,81.78
24,0.5957175403069227,80.05408653846153,98.50360576923077,1.8184647614411074,3.3516403114707614,1.8184647614411074,0.04482622286769766,0.5854332442760467,80.44,98.72,81.78
25,0.5960918878897642,79.99399038461539,98.68790064102564,1.8382009296127368,3.4310820432610876,1.8382009296127368,0.052099385631957595,0.604921006679535,80.25,98.75,81.78
26,0.5944771913381723,80.05809294871794,98.57972756410257,1.850652592444729,3.4743532846125333,1.850652592444729,0.049438266690136956,0.5702723023414612,80.54,98.74,81.78
27,0.5840039727015373,80.61698717948718,98.60777243589743,1.8461423643130854,3.4525656283886286,1.8461423643130854,0.04432399907711959,0.5656647175788879,81.23,98.62,81.78
28,0.5834066427670992,80.49479166666667,98.64182692307692,1.8379847565134597,3.4321269918486985,1.8379847565134597,0.05393902667285655,0.5359561237812043,81.94,99.06,81.94
29,0.5848581809263963,80.34455128205128,98.71594551282051,1.8421501660671367,3.4425295989889975,1.8421501660671367,0.04901236464781844,0.5130261543273926,82.82,98.97,82.82
30,0.576582716520016,80.95552884615384,98.58774038461539,1.84565540261173,3.4603908159133874,1.84565540261173,0.05394695072352018,0.6724477374076844,78.32,98.68,82.82
31,0.5740108108673341,80.88141025641026,98.6698717948718,1.8305592243833277,3.3976493620000996,1.8305592243833277,0.04670228802520926,0.4976891288757324,82.87,99.26,82.87
32,0.5711371938387553,80.62099358974359,98.7860576923077,1.8591619647824418,3.5045721353304358,1.8591619647824418,0.0480889240367266,0.5478164317131042,81.07,98.96,82.87
33,0.5603990079500736,81.41225961538461,98.67988782051282,1.8449726213767332,3.4490305548525426,1.8449726213767332,0.04510658122280775,0.5025968485832214,82.91,99.37,82.91
34,0.5671991685262093,81.10176282051282,98.80608974358974,1.8621872788549252,3.517810542729884,1.8621872788549252,0.050069081200772914,0.509252922821045,82.99,99.14,82.99
35,0.561412704602266,81.33413461538461,98.7520032051282,1.85029439471042,3.4744042215430775,1.85029439471042,0.05081487444627797,0.5401982698917389,82.11,98.39,82.99
36,0.5573823938767115,81.43028846153847,98.73197115384616,1.8589800091454296,3.5093080025796057,1.8589800091454296,0.053501328177264273,0.5636889761924744,81.1,98.97,82.99
37,0.5526828223314041,81.50240384615384,98.81410256410257,1.8571223922424012,3.493938422062343,1.8571223922424012,0.04503484229420396,0.5424197814464569,81.91,98.95,82.99
38,0.5463927594514993,81.6786858974359,98.85416666666667,1.8584682858988542,3.4937341705572607,1.8584682858988542,0.039829800865435416,0.6325682024002075,78.95,98.59,82.99
39,0.5425086693121837,82.02724358974359,98.85817307692308,1.856637693783864,3.5005098786499236,1.856637693783864,0.05340635267085858,0.5105666347503662,82.86,98.86,82.99
40,0.5423642260906024,81.9951923076923,98.83613782051282,1.8545890095337454,3.49690483323601,1.8545890095337454,0.05740443895265157,0.45672153763771056,84.97,99.27,84.97
41,0.5403988287234918,81.73677884615384,98.89022435897436,1.8548021630697165,3.4918134763036126,1.8548021630697165,0.051522412175513566,0.5219960587739945,82.16,98.88,84.97
42,0.5430403440426558,81.81690705128206,98.80608974358974,1.8816071781871304,3.5907687391656946,1.8816071781871304,0.05032316616035892,0.47537610807418823,84.22,99.08,84.97
43,0.5371647283816949,81.97716346153847,98.87820512820512,1.8777305626248169,3.575603665660558,1.8777305626248169,0.04973159984524678,0.5204220879554748,82.31,99.11,84.97
44,0.5285661397071985,82.51001602564102,98.81209935897436,1.8571193468033917,3.498355672287839,1.8571193468033917,0.049463404016382384,0.499656937122345,82.99,99.12,84.97
45,0.5295209286304621,82.36378205128206,98.84415064102564,1.8877387198842919,3.6237974072443215,1.8877387198842919,0.06023993269393646,0.4774550790786743,84.15,99.07,84.97
46,0.5226033390332491,82.47596153846153,98.93429487179488,1.8801126322716613,3.5840669811606833,1.8801126322716613,0.049243471133208594,0.5350121238708496,82.12,99.01,84.97
47,0.5329298130212686,82.51602564102564,98.85416666666667,1.8855824263456118,3.607821959281249,1.8855824263456118,0.05240087273784466,0.5002263950824738,83.19,99.12,84.97
48,0.5218729819242771,82.67227564102564,98.96033653846153,1.891314176433374,3.6273808250744346,1.891314176433374,0.050311511096582606,0.4675403394699097,84.46,99.21,84.97
49,0.5203442244193492,82.83653846153847,98.93830128205128,1.9164386997672038,3.731521501055085,1.9164386997672038,0.05878421108967391,0.4935054190158844,83.29,99.15,84.97
50,0.5170854518810908,82.82051282051282,98.94030448717949,1.8855124593499157,3.6121355635074415,1.8855124593499157,0.05697832914367362,0.4949348763465881,83.22,99.13,84.97
51,0.5038093252823903,83.13301282051282,98.9823717948718,1.8908184418446932,3.6318812011133796,1.8908184418446932,0.056686821093386186,0.4700795725345612,84.43,99.07,84.97
52,0.5182622898847629,82.71834935897436,98.94030448717949,1.906270483497738,3.689945572320795,1.906270483497738,0.056078416066095205,0.4822277238368988,83.37,99.38,84.97
53,0.5085814712139276,82.80849358974359,98.94030448717949,1.8904267589241137,3.6220089274730918,1.8904267589241137,0.04829559661676264,0.45612814054489137,84.62,99.41,84.97
54,0.505185728883132,83.11298076923077,99.01442307692308,1.9053376121722143,3.6874773132577316,1.9053376121722143,0.057165896899616264,0.45589932193756105,85.09,99.15,85.09
55,0.5007067884390171,83.2792467948718,99.02844551282051,1.9126788381660031,3.713060122322257,1.9126788381660031,0.0547197843542051,0.5230961796760559,82.93,98.93,85.09
56,0.49799556991992855,83.51161858974359,99.00641025641026,1.9062446421887838,3.6845404854525756,1.9062446421887838,0.05077184957913161,0.4263001034736633,85.86,99.27,85.86
57,0.5024411840316577,83.19711538461539,98.99839743589743,1.9346611905625473,3.805766573777316,1.9346611905625473,0.06285265150842312,0.5066274758338928,82.9,99.03,85.86
58,0.5012006939985814,83.26322115384616,99.04847756410257,1.9434750213273002,3.8342632856707426,1.9434750213273002,0.057168127147592784,0.45707181811332703,84.46,99.25,85.86
59,0.48881683754615296,83.76201923076923,99.07451923076923,1.9342511008455843,3.7990887118363634,1.9342511008455843,0.057761390714008876,0.49339277114868163,83.35,99.08,85.86
60,0.49224109726074416,83.42948717948718,99.15264423076923,1.9528692591911043,3.8668288517652205,1.9528692591911043,0.05313050827160781,0.4640969808578491,84.42,99.2,85.86
61,0.4907472019012158,83.4354967948718,99.09054487179488,1.9328521169258894,3.7946432660967586,1.9328521169258894,0.05872596019186638,0.48354551181793215,84.04,99.24,85.86
62,0.48185399862436146,84.07852564102564,99.08854166666667,1.9311183201065016,3.7826034727835425,1.9311183201065016,0.05338550653258567,0.4496725793361664,84.79,99.36,85.86
63,0.48376051363272543,84.06850961538461,99.02844551282051,1.9420940958285369,3.8269992743301566,1.9420940958285369,0.05526979727809467,0.4071412630558014,86.5,99.36,86.5
64,0.4720773961299505,84.27884615384616,99.08653846153847,1.929970707066329,3.779242926826222,1.929970707066329,0.05445599669211587,0.4985825092315674,83.92,99.07,86.5
65,0.48346359668633876,83.80809294871794,99.02844551282051,1.954877840397084,3.8757548696060895,1.954877840397084,0.054207498730522996,0.4830506873846054,83.77,99.11,86.5
66,0.47274806056267177,84.23076923076923,99.13461538461539,1.9448600233348918,3.8469859656545027,1.9448600233348918,0.06450545528830665,0.5004794923782349,83.52,99.15,86.5
67,0.4784862915674845,84.13060897435898,99.0985576923077,1.9557562658803611,3.875945862532683,1.9557562658803611,0.050963291002389166,0.44343879714012147,85.48,99.34,86.5
68,0.4724276875074093,84.39903846153847,99.10857371794872,1.9579677465255825,3.892171248676441,1.9579677465255825,0.05853355224197365,0.40829104981422426,86.37,99.32,86.5
69,0.4750645694060203,84.21875,99.05048076923077,1.9676426311726878,3.938150461316819,1.9676426311726878,0.06653293730864096,0.4479972569942474,84.43,99.45,86.5
70,0.46358800415809337,84.38501602564102,99.19471153846153,1.9664096691847146,3.9174389355270285,1.9664096691847146,0.05067194846388956,0.457486998128891,84.7,99.29,86.5
71,0.4625042266570605,84.62339743589743,99.16065705128206,1.9591150693854495,3.9062442194216525,1.9591150693854495,0.06811236432849777,0.516063561630249,82.78,99.08,86.5
72,0.45506068361111174,84.68149038461539,99.19671474358974,1.9556798207734938,3.890373006743941,1.9556798207734938,0.0656894453632959,0.4873807825088501,83.14,99.27,86.5
73,0.45538333478646403,84.73758012820512,99.20272435897436,1.9881933791517301,4.011413765223142,1.9881933791517301,0.058500852320366725,0.5198818033218384,81.87,99.14,86.5
74,0.45328910675568457,84.8056891025641,99.22475961538461,1.9761157982417805,3.9687232994912236,1.9761157982417805,0.06368965143047411,0.43363612537384033,85.54,99.27,86.5
75,0.4543264641211583,84.89783653846153,99.21274038461539,1.9875688959388806,4.014052305978299,1.9875688959388806,0.06362218987459833,0.41895056352615356,86.17,99.4,86.5
76,0.44880029054788445,85.14823717948718,99.21073717948718,1.9809278095550356,3.9896865799772536,1.9809278095550356,0.06561159330874222,0.457996524810791,84.49,99.14,86.5
77,0.4444215759252891,85.234375,99.22275641025641,1.9816362928436724,3.9785275793039103,1.9816362928436724,0.051645182188697625,0.4249732235908508,85.81,99.17,86.5
78,0.43945733992717206,85.37059294871794,99.23076923076923,1.9900627562491473,4.019742728695103,1.9900627562491473,0.059392954885150395,0.42635896091461184,85.54,99.34,86.5
79,0.4398819817946507,85.43469551282051,99.20673076923077,1.9987296596056758,4.055285940231045,1.9987296596056758,0.060365688043623855,0.43427719621658323,85.63,99.24,86.5
80,0.4322009140482316,85.703125,99.28685897435898,1.980898612991453,3.991705663172469,1.980898612991453,0.06774634822100678,0.41634707026481627,85.84,99.55,86.5
81,0.43272313273105867,85.64503205128206,99.21474358974359,1.998618810611129,4.056278181637199,1.998618810611129,0.06180103150855576,0.4627035010814667,84.27,99.25,86.5
82,0.42782715597213844,85.84134615384616,99.28685897435898,2.0013924911655483,4.069922829557121,2.0013924911655483,0.06435092586328128,0.41862770709991454,85.93,99.31,86.5
83,0.4303569771540471,85.80929487179488,99.32491987179488,1.999041220197223,4.050854089975057,1.999041220197223,0.054688289927455,0.37090586380958557,87.79,99.43,87.79
84,0.42142039159169564,86.07972756410257,99.30889423076923,2.013917242528391,4.1213942417063345,2.013917242528391,0.06553158195317721,0.4071190407752991,86.5,99.27,87.79
85,0.41034930359858734,86.39623397435898,99.35897435897436,2.0174349482756826,4.135001287189223,2.0174349482756826,0.06495751666511751,0.4243194764137268,85.96,99.21,87.79
86,0.4135211002750274,86.4082532051282,99.30488782051282,2.0195517498698408,4.1503243031218,2.0195517498698408,0.07173503271946391,0.3774990854263306,87.48,99.49,87.79
87,0.4074682822976357,86.49238782051282,99.34895833333333,2.0106762823636535,4.106741905013891,2.0106762823636535,0.06392279255416877,0.3982187552452087,86.74,99.34,87.79
88,0.40921570425614334,86.49839743589743,99.35296474358974,2.013647389635573,4.124101888325712,2.013647389635573,0.06932607853955552,0.4393047093868256,85.3,99.35,87.79
89,0.4070274511208901,86.45633012820512,99.3369391025641,2.0183623413181624,4.143684680549475,2.0183623413181624,0.0698981396981404,0.37474654486179354,87.24,99.47,87.79
90,0.400046951457476,86.81690705128206,99.35897435897436,2.043348404845281,4.2496249674423785,2.043348404845281,0.07435226385862492,0.44833256959915163,84.97,99.47,87.79
91,0.39549825275555633,86.83092948717949,99.34695512820512,2.031818689943902,4.197859055945276,2.031818689943902,0.06957186713992236,0.44507150411605834,85.27,99.34,87.79
92,0.39726999275959457,86.90304487179488,99.36698717948718,2.0431277577714075,4.24494787259056,2.0431277577714075,0.0705768380145404,0.4629345147609711,84.95,99.2,87.79
93,0.393687294729245,87.06330128205128,99.43309294871794,2.0374944771510997,4.2182429313900895,2.0374944771510997,0.0668591869688564,0.47923902864456175,83.2,99.12,87.79
94,0.3856837536662053,87.15745192307692,99.46113782051282,2.0559755343078154,4.292843915762524,2.0559755343078154,0.0658085180902166,0.44620328607559206,85.19,99.41,87.79
95,0.38307568025894656,87.37379807692308,99.44711538461539,2.06021645453839,4.313097437303111,2.06021645453839,0.06860559775237629,0.38259790019989015,86.89,99.49,87.79
96,0.3716333330441744,87.71233974358974,99.48317307692308,2.0391830308389682,4.228758633469693,2.0391830308389682,0.07049120020809241,0.3713175793170929,87.69,99.42,87.79
97,0.3766772274787609,87.65024038461539,99.47115384615384,2.054505128805764,4.2951445964335875,2.054505128805764,0.07415327214439849,0.3757334470272064,87.5,99.43,87.79
98,0.3770319982216908,87.47195512820512,99.44511217948718,2.048154292200362,4.266640586952853,2.048154292200362,0.07170458229408805,0.37009332900047304,87.65,99.48,87.79
99,0.3708561163682204,87.6582532051282,99.4951923076923,2.071106900106824,4.356623532191711,2.071106900106824,0.06713974052161298,0.3663319047451019,87.54,99.41,87.79
100,0.36496005256970726,87.99479166666667,99.46314102564102,2.0597656612241066,4.324189741576221,2.0597656612241066,0.08155516241824046,0.4011601146697998,86.38,99.34,87.79
101,0.35869619491008614,88.25320512820512,99.48116987179488,2.0669207875435007,4.347731966005511,2.0669207875435007,0.07557042402606573,0.3684539506435394,87.44,99.36,87.79
102,0.3649851253399482,87.76642628205128,99.52123397435898,2.070732512396616,4.359483363509499,2.070732512396616,0.0715502256130982,0.38071637864112856,87.06,99.52,87.79
103,0.35457729766002066,88.32532051282051,99.53125,2.0669189779581907,4.352780243850389,2.0669189779581907,0.08062618240665742,0.3617032554626465,87.8,99.52,87.8
104,0.3551090875879312,88.28125,99.51722756410257,2.0918867125949476,4.445836757905852,2.0918867125949476,0.06984673957455456,0.39351995084285735,86.6,99.47,87.8
105,0.34906930583409773,88.45152243589743,99.52524038461539,2.092132541249942,4.449883716063384,2.092132541249942,0.07286514590644355,0.39122389190196993,86.45,99.24,87.8
106,0.3458852447760411,88.359375,99.51722756410257,2.0918109006944596,4.451128107721942,2.0918109006944596,0.07545526345777542,0.3461785292625427,88.04,99.67,88.04
107,0.33617621140602305,88.89623397435898,99.609375,2.077309914244999,4.392281726096689,2.077309914244999,0.0770652462761241,0.33569654569625856,88.45,99.63,88.45
108,0.3340198232959478,88.91826923076923,99.59134615384616,2.0825326397250055,4.4208721415251135,2.0825326397250055,0.08392994600511372,0.35242397289276123,88.48,99.54,88.48
109,0.3339008560165381,89.01442307692308,99.60336538461539,2.089880528575859,4.446637348636991,2.089880528575859,0.07903672491647917,0.3276705598950386,89.17,99.66,89.17
110,0.33277374272927257,88.984375,99.57932692307692,2.0841762032729743,4.416125820193187,2.0841762032729743,0.07233537390383749,0.3691521862983704,87.58,99.31,89.17
111,0.3236402205931835,89.23878205128206,99.63341346153847,2.080595729556319,4.409307195265685,2.080595729556319,0.08042860541769326,0.3414794819355011,88.37,99.56,89.17
112,0.319771387332525,89.5332532051282,99.60136217948718,2.112622085024471,4.541832837037747,2.112622085024471,0.07866076290460366,0.3699045062303543,87.6,99.57,89.17
113,0.3220501394608082,89.46514423076923,99.59134615384616,2.110479887933022,4.5430092794724075,2.110479887933022,0.0888839221026263,0.3580745631694794,87.94,99.55,89.17
114,0.3126028473560627,89.75961538461539,99.60136217948718,2.1070911748551264,4.518844070486611,2.1070911748551264,0.079010851334254,0.33040284872055053,88.68,99.57,89.17
115,0.3112955643198429,89.75961538461539,99.64142628205128,2.1378822898471266,4.658232452058442,2.1378822898471266,0.08769176681644897,0.35366507946252823,88.05,99.56,89.17
116,0.31432216591559925,89.73357371794872,99.6494391025641,2.1709030743687516,4.813547256884179,2.1709030743687516,0.10072709858048068,0.3407568506717682,88.62,99.47,89.17
117,0.3016609069246512,90.35657051282051,99.66145833333333,2.149455419416679,4.7075834219891,2.149455419416679,0.0874248219293694,0.3041840187072754,89.94,99.59,89.94
118,0.3024787255586722,90.08213141025641,99.63341346153847,2.1551766928639444,4.735000260147314,2.1551766928639444,0.09021368268334484,0.3146987005710602,89.31,99.68,89.94
119,0.29815754019297086,90.37459935897436,99.66346153846153,2.134777333657951,4.633503691974317,2.134777333657951,0.07622942767456564,0.3488289612770081,88.2,99.5,89.94
120,0.29152373598936276,90.53886217948718,99.69951923076923,2.1294822435028133,4.635238453406292,2.1294822435028133,0.10054382801251727,0.3042349374294281,89.97,99.63,89.97
121,0.28280807122206075,90.8613782051282,99.71955128205128,2.11632619010707,4.561987703091454,2.11632619010707,0.08315116015834789,0.32432543103694916,89.11,99.63,89.97
122,0.28175845960011847,90.92748397435898,99.67748397435898,2.114368518661958,4.55628750522283,2.114368518661958,0.0857332725140667,0.304988649559021,89.59,99.55,89.97
123,0.27799551288286845,90.98758012820512,99.70552884615384,2.1302145306532725,4.621450116531096,2.1302145306532725,0.08363616992475453,0.29539629416465757,90.16,99.74,90.16
124,0.27398671714159156,91.21794871794872,99.73157051282051,2.133157330576717,4.637968677060961,2.133157330576717,0.0876084800677761,0.3044854237318039,89.65,99.54,90.16
125,0.2700362286888636,91.24198717948718,99.7255608974359,2.132808545010784,4.644136967906151,2.132808545010784,0.09526467823513407,0.31951854735612867,89.08,99.63,90.16
126,0.2594639817491556,91.65865384615384,99.7636217948718,2.151471556413984,4.7161591010168715,2.151471556413984,0.08732924295846001,0.2989760205030441,89.71,99.65,90.16
127,0.2630225189221211,91.62259615384616,99.765625,2.153882601352299,4.736618258907417,2.153882601352299,0.09740799849927129,0.27994324946403504,90.52,99.75,90.52
128,0.25647948647920904,91.7988782051282,99.74358974358974,2.134775286367425,4.6402968437115595,2.134775286367425,0.08303132042643746,0.2970050505399704,89.98,99.58,90.52
129,0.25059637427330017,92.05929487179488,99.73758012820512,2.1244276000893643,4.600061150083221,2.1244276000893643,0.08686852206176443,0.2908893686056137,89.99,99.66,90.52
130,0.24789036367184075,92.03926282051282,99.78565705128206,2.1329969399120148,4.6327270397627816,2.1329969399120148,0.08305109408876277,0.28701774454116824,90.32,99.71,90.52
131,0.23865301045469747,92.32772435897436,99.8016826923077,2.1331017256293565,4.650773468304315,2.1331017256293565,0.1006504964213768,0.2982898346185684,89.98,99.64,90.52
132,0.24045081484394196,92.47195512820512,99.78565705128206,2.1240623760581077,4.614548038680485,2.1240623760581077,0.1029070612948706,0.2783400765419006,90.68,99.68,90.68
133,0.23453268414506545,92.56009615384616,99.81570512820512,2.1298876114875345,4.647751473473921,2.1298876114875345,0.11133023590584656,0.2776649621963501,91.08,99.62,91.08
134,0.22926907944373595,92.82051282051282,99.78766025641026,2.128194767578688,4.632043171618673,2.128194767578688,0.10283020286936839,0.28369067146778104,90.29,99.62,91.08
135,0.23025006657609573,92.60016025641026,99.77964743589743,2.1457664545831405,4.706144028048024,2.1457664545831405,0.10183035043372257,0.26718918364048005,90.97,99.69,91.08
136,0.22194384640225998,93.05288461538461,99.8076923076923,2.144758891874282,4.7059984243914315,2.144758891874282,0.10600772011763393,0.259033837389946,91.41,99.7,91.41
137,0.22050426671138176,93.0108173076923,99.8076923076923,2.1700533615284066,4.8060455441238465,2.1700533615284066,0.09691395224310906,0.2935185109138489,90.2,99.72,91.41
138,0.21639887461295496,93.24719551282051,99.83573717948718,2.1777065757519294,4.8516733076777925,2.1777065757519294,0.10926737760459915,0.2627807265996933,91.21,99.68,91.41
139,0.21083516207260963,93.4375,99.81169871794872,2.1733055179499687,4.837260458291218,2.1733055179499687,0.11400358393943577,0.28430715923309324,90.27,99.6,91.41
140,0.20673248586364282,93.60376602564102,99.82371794871794,2.165656920513167,4.802640477566218,2.165656920513167,0.11257058019964461,0.2633357578754425,91.11,99.74,91.41
141,0.20359121719614054,93.62179487179488,99.86979166666667,2.1732620631893127,4.831975678135658,2.1732620631893127,0.10890768283778929,0.26259980421066287,91.4,99.77,91.41
142,0.19450019019154402,93.9863782051282,99.86378205128206,2.1372261592524056,4.67964768299068,2.1372261592524056,0.11191202719789128,0.2573945895671845,91.64,99.68,91.64
143,0.1934794654066746,94.11858974358974,99.8457532051282,2.1867252609529433,4.905177908035896,2.1867252609529433,0.12341054114617833,0.2637702013015747,91.29,99.72,91.64
144,0.1890042000856155,94.22275641025641,99.83173076923077,2.144071921629371,4.727971658373052,2.144071921629371,0.13092725325358945,0.2424928982257843,91.87,99.79,91.87
145,0.1816893168557913,94.39503205128206,99.88782051282051,2.15169919550155,4.7486901921014875,2.15169919550155,0.11888076417947069,0.25066472457647326,91.67,99.72,91.87
146,0.18136878290619607,94.4931891025641,99.88782051282051,2.1458931768074714,4.72944570071826,2.1458931768074714,0.12458817444939907,0.26494943890571593,91.1,99.69,91.87
147,0.17305830996005964,94.79967948717949,99.85576923076923,2.116235405962123,4.594313702224464,2.116235405962123,0.11586140877679174,0.25765483899116515,91.66,99.79,91.87
148,0.17332244337751315,94.86578525641026,99.86979166666667,2.1299293306374927,4.651355634655336,2.1299293306374927,0.11475668114545812,0.2499910876750946,91.49,99.72,91.87
149,0.17084143948860658,94.94391025641026,99.86177884615384,2.1224136379810656,4.618076548206824,2.1224136379810656,0.11343689751880248,0.24469290010929107,91.87,99.74,91.87
150,0.16589720957936385,94.98597756410257,99.89983974358974,2.1160887886384057,4.60959291701572,2.1160887886384057,0.1317611556145657,0.24186762585639954,92.06,99.75,92.06
151,0.1550533732542625,95.5088141025641,99.89783653846153,2.0827358758146706,4.464515932923253,2.0827358758146706,0.1267272045177501,0.254797691822052,91.41,99.77,92.06
152,0.1580457577911707,95.40865384615384,99.89783653846153,2.115148673199701,4.602532502140168,2.115148673199701,0.12867859240171242,0.2325104058265686,92.39,99.75,92.39
153,0.15461088084639646,95.55288461538461,99.89182692307692,2.125063007547963,4.641528590331567,2.125063007547963,0.12563580428277277,0.23333970878124238,92.35,99.79,92.39
154,0.15105834728441178,95.57291666666667,99.9198717948718,2.112341077158455,4.598040051433337,2.112341077158455,0.1360552251823952,0.24212947273254395,91.98,99.75,92.39
155,0.14576822211727117,95.84935897435898,99.92988782051282,2.0805425827302106,4.466591417649513,2.0805425827302106,0.13793397909581806,0.2286594518184662,92.41,99.79,92.41
156,0.14579434253466436,95.77123397435898,99.91185897435898,2.0720993024004133,4.429209818771034,2.0720993024004133,0.13561429976275452,0.2232942351102829,92.42,99.82,92.42
157,0.13934501669345759,96.00761217948718,99.92588141025641,2.033570747184234,4.270539863804534,2.033570747184234,0.13512988000108983,0.21935302426815034,92.64,99.79,92.64
158,0.13400753797628942,96.27203525641026,99.921875,2.001802763290308,4.147157606363927,2.001802763290308,0.1399433032472146,0.22215085923671724,92.36,99.82,92.64
159,0.13061165425639887,96.38020833333333,99.93990384615384,1.9786756565438177,4.050102535306993,1.9786756565438177,0.13494518150788526,0.21999801774024963,92.63,99.84,92.64
160,0.12568113128535258,96.5604967948718,99.93589743589743,1.9518701788825537,3.9576430361743395,1.9518701788825537,0.14784584096332765,0.23641839411258697,92.27,99.81,92.64
161,0.12542983398605614,96.53044871794872,99.94391025641026,1.97030989625584,4.026876351731344,1.97030989625584,0.14475526444764508,0.21731046829223633,92.88,99.79,92.88
162,0.12252986993736181,96.70072115384616,99.95192307692308,1.9636566784920964,3.9936926723543604,1.9636566784920964,0.13774512136774808,0.22233300919532775,92.57,99.82,92.88
163,0.12140945558173534,96.73878205128206,99.92988782051282,1.932334927263866,3.872519153263772,1.932334927263866,0.13860088213992183,0.21345648765563965,92.66,99.87,92.88
164,0.11721808508229561,96.86498397435898,99.94391025641026,1.9002472218714594,3.7394623406743674,1.9002472218714594,0.12852283644416795,0.21041361839771272,93.18,99.87,93.18
165,0.11277191166121225,97.0673076923077,99.95192307692308,1.888212158579538,3.690876732110826,1.888212158579538,0.12553157630322787,0.2153641637802124,92.94,99.84,93.18
166,0.1106069300419245,97.1494391025641,99.94190705128206,1.8612457829349125,3.5968842231755254,1.8612457829349125,0.13264835868253,0.2123583918094635,93.0,99.84,93.18
167,0.10902568742823907,97.07932692307692,99.94591346153847,1.862160731049182,3.5946085468003575,1.862160731049182,0.12696595853873394,0.2068766282081604,93.01,99.81,93.18
168,0.1028744672353451,97.27564102564102,99.94791666666667,1.8255464850428744,3.4772900042701664,1.8255464850428744,0.14467003521777277,0.2048582709312439,93.21,99.86,93.21
169,0.09983379760613809,97.50801282051282,99.96794871794872,1.819934330243263,3.4676917269577685,1.819934330243263,0.15553076055977444,0.2042457939386368,93.34,99.82,93.34
170,0.10054247192083261,97.36177884615384,99.96794871794872,1.832068657623716,3.5087376913575006,1.832068657623716,0.1522621251103362,0.19658098804950713,93.46,99.86,93.46
171,0.09782380435902338,97.5400641025641,99.95392628205128,1.8265707814302674,3.4872613845174163,1.8265707814302674,0.15090056494263848,0.20137068629264832,93.34,99.85,93.46
172,0.09699312207790521,97.47395833333333,99.96594551282051,1.7982868307758633,3.384226516059947,1.7982868307758633,0.1503909903180487,0.19997638838291168,93.39,99.85,93.46
173,0.09310498531812277,97.67628205128206,99.95592948717949,1.7738541414494382,3.3007426640668527,1.7738541414494382,0.15418414892952903,0.1956925921678543,93.48,99.85,93.48
174,0.09263010323047638,97.67027243589743,99.95392628205128,1.7470652841793786,3.20621457538361,1.7470652841793786,0.1539774681988373,0.19627030839920043,93.49,99.82,93.49
175,0.08812499646192942,97.8485576923077,99.9599358974359,1.747471783844323,3.1868972156731394,1.747471783844323,0.1332395803410793,0.19717482397556305,93.47,99.83,93.49
176,0.08850791979676638,97.78645833333333,99.94791666666667,1.688912180093183,2.987949180722019,1.688912180093183,0.13552482865491067,0.19646324141025542,93.77,99.85,93.77
177,0.0865146566946537,97.87259615384616,99.94791666666667,1.697750284885806,3.031632349656384,1.697750284885806,0.14927631982654876,0.19806635384559632,93.62,99.87,93.77
178,0.08438543812968792,97.93669871794872,99.9579326923077,1.6696728686198765,2.940992950172106,1.6696728686198765,0.1531854619667783,0.1931949453830719,93.64,99.87,93.77
179,0.08185501528474001,98.06891025641026,99.96995192307692,1.659409475706044,2.9095489140066917,1.659409475706044,0.1559091059436839,0.19325960628986358,93.76,99.86,93.77
180,0.08336001642717,98.0088141025641,99.96594551282051,1.6740145332205647,2.9501366633779935,1.6740145332205647,0.1478120059443282,0.1929408552646637,93.61,99.87,93.77
181,0.08088539970131256,98.03685897435898,99.96995192307692,1.637528639730752,2.836749479878979,1.637528639730752,0.15524943394053192,0.19551303889751434,93.8,99.88,93.8
182,0.07668777489795899,98.2431891025641,99.98397435897436,1.6205977374743454,2.787155790216415,1.6205977374743454,0.16081876350944757,0.18984939646720886,93.68,99.89,93.8
183,0.07701132683895337,98.21714743589743,99.9579326923077,1.6034154428358094,2.7172274070408635,1.6034154428358094,0.1462863247165087,0.1915014288663864,93.82,99.86,93.82
184,0.07646485995978881,98.21314102564102,99.97796474358974,1.6099140391805702,2.7301310931891716,1.6099140391805702,0.1383078796384729,0.19117092461586,93.91,99.86,93.91
185,0.07440065978429257,98.24919871794872,99.97395833333333,1.5872728190805916,2.657896535765331,1.5872728190805916,0.1384615335732824,0.18824652364253996,94.07,99.85,94.07
186,0.07496653685871607,98.26322115384616,99.96794871794872,1.5800987412678715,2.6511237321534042,1.5800987412678715,0.15441169999709237,0.1882794195175171,94.03,99.88,94.07
187,0.0722885904308313,98.32532051282051,99.98197115384616,1.5592156925597547,2.581146742010508,1.5592156925597547,0.14999316608591284,0.19000743234157563,93.87,99.87,94.07
188,0.07375029877114754,98.26722756410257,99.96594551282051,1.5894586196444591,2.679729469597084,1.5894586196444591,0.15335076603501463,0.18742875673770903,94.05,99.89,94.07
189,0.07210684238144985,98.35336538461539,99.97195512820512,1.5446966578084853,2.5263146461715267,1.5446966578084853,0.14022688152682194,0.18734315598011017,94.02,99.89,94.07
190,0.07019655004812357,98.41546474358974,99.98998397435898,1.538755023525605,2.5150005489592084,1.538755023525605,0.14723352653392352,0.18508047366142272,93.99,99.88,94.07
191,0.07156334648338648,98.2832532051282,99.96995192307692,1.5625204697626243,2.5844359275562945,1.5625204697626243,0.14296570912908235,0.18677227261066437,93.93,99.89,94.07
192,0.07266152240335941,98.34535256410257,99.97996794871794,1.5440728538750221,2.5317059744600967,1.5440728538750221,0.14754499638634133,0.18640439610481263,94.05,99.92,94.07
193,0.07052163859494985,98.359375,99.97395833333333,1.5273029175552986,2.46636062885894,1.5273029175552986,0.13370642688601286,0.1855733150959015,94.14,99.9,94.14
194,0.07122579951985525,98.39342948717949,99.96794871794872,1.5229581588208603,2.449322070657014,1.5229581588208603,0.12992051713798913,0.18533015842437744,94.03,99.91,94.14
195,0.06950771251741128,98.45953525641026,99.97395833333333,1.5090657389113586,2.4137567083320577,1.5090657389113586,0.13647730397597302,0.186099530172348,94.02,99.91,94.14
196,0.07248864485285221,98.28926282051282,99.96995192307692,1.557092510538284,2.5506910606259017,1.557092510538284,0.12615397425148567,0.18640439937114717,94.12,99.89,94.14
197,0.06850288127763914,98.50560897435898,99.97796474358974,1.4825073392579975,2.3213285985566015,1.4825073392579975,0.12350058760277438,0.1868335880279541,93.96,99.89,94.14
198,0.07067029730249674,98.38341346153847,99.97195512820512,1.53202194710824,2.494239886282991,1.53202194710824,0.14714863986166815,0.18664899742603303,94.04,99.91,94.14
199,0.07293314104660964,98.24919871794872,99.97596153846153,1.56051699987575,2.5907460981963495,1.56051699987575,0.15553279129513786,0.1855506015777588,94.05,99.9,94.14


==> CIFAR/CIFAR10/CIFAR10_cutout-wideresnet28x10-adaptive.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,1.5925266852745643,40.759214743589745,89.03044871794872,1.5148694603839952,2.401522227044466,1.5148694603839952,0.10669274504036919,1.2623553945541381,54.92,95.08,54.92
1,1.1091368270226014,60.04407051282051,95.81530448717949,1.3881182181183895,1.9488667559968214,1.3881182181183895,0.02199456852464854,1.0597003430366516,64.0,96.51,64.0
2,0.8711016454757788,69.28285256410257,97.55008012820512,1.3726551193241463,1.9010907064935685,1.3726551193241463,0.01690862988678221,0.9103786149978638,69.24,97.92,69.24
3,0.7336033623952132,74.40304487179488,98.2832532051282,1.3298726599287543,1.7858857639525896,1.3298726599287543,0.017324472326609497,0.6991556754112244,76.58,98.58,76.58
4,0.6497528408582394,77.66626602564102,98.7139423076923,1.3236650105129777,1.7691681287109366,1.3236650105129777,0.017079068654615392,0.6055416189193725,79.1,98.96,79.1
5,0.6003266562254,79.5733173076923,98.84014423076923,1.3313355383373395,1.7895036530528075,1.3313355383373395,0.017049337412833765,0.5241609146595001,82.41,99.19,82.41
6,0.5577472948111021,81.06370192307692,99.0204326923077,1.3429548708027093,1.8198994805804682,1.3429548708027093,0.016371695567746647,0.6649590050697327,77.43,98.75,82.41
7,0.5265754980918689,81.98317307692308,99.1806891025641,1.368473125788916,1.8939555480909078,1.368473125788916,0.021236852084421498,0.535535023021698,81.85,99.12,82.41
8,0.497531509017333,83.20913461538461,99.26682692307692,1.379694493170935,1.9252894129038902,1.379694493170935,0.021732518417687086,0.5402242781639099,81.26,99.0,82.41
9,0.4834824873850896,83.69591346153847,99.24879807692308,1.4042128810467485,1.99342778621406,1.4042128810467485,0.02161397091645023,0.4122481914997101,85.8,99.47,85.8
10,0.4609977376002532,84.42508012820512,99.28285256410257,1.4097556762036016,2.0116397060518514,1.4097556762036016,0.02422863946357734,0.44953906030654905,85.15,99.02,85.8
11,0.4508832437105668,84.89182692307692,99.35296474358974,1.43797201932676,2.0948971420089246,1.43797201932676,0.027133613642244647,0.4717975865840912,84.18,99.27,85.8
12,0.4371901628298637,85.35857371794872,99.36097756410257,1.4583812705917536,2.1524669413481643,1.4583812705917536,0.02559101093534677,0.5153809945106507,82.46,99.0,85.8
13,0.4310596492045965,85.55488782051282,99.39102564102564,1.454704664487876,2.146596295980125,1.454704664487876,0.030430635097340897,0.43813686738014224,85.21,99.33,85.8
14,0.4154654578520702,86.06370192307692,99.40304487179488,1.4587043364526502,2.15598570655236,1.4587043364526502,0.0281673653665937,0.44595311274528504,85.44,99.19,85.8
15,0.4121758207678795,86.28405448717949,99.43709935897436,1.471306867852815,2.1934694838011715,1.471306867852815,0.028725584410310923,0.3895357229232788,86.6,99.5,86.6
16,0.39799181967973707,86.68469551282051,99.43910256410257,1.486987732320624,2.2421366107290313,1.486987732320624,0.03100409465699938,0.46216482291221617,84.16,99.41,86.6
17,0.38874086550413034,87.13541666666667,99.47516025641026,1.4846288946938377,2.2360590414330055,1.4846288946938377,0.031936086473159264,0.4225451166152954,85.39,99.53,86.6
18,0.377662029900612,87.37580128205128,99.57932692307692,1.4924802702365993,2.260783437038405,1.4924802702365993,0.03328607999289224,0.34849022760391235,87.97,99.59,87.97
19,0.3714962999790143,87.58613782051282,99.51121794871794,1.4899719398004072,2.2538557194198527,1.4899719398004072,0.033839338027264354,0.34510779023170474,88.2,99.59,88.2
20,0.3684812617989687,87.72435897435898,99.58133012820512,1.493500294799791,2.265216120603542,1.493500294799791,0.03467299003647906,0.3786142968177795,87.02,99.49,88.2
21,0.3566904148230186,88.18709935897436,99.6073717948718,1.4903023879915298,2.257962390244174,1.4903023879915298,0.03696118259091774,0.3672184920787811,87.73,99.55,88.2
22,0.3546855301046983,88.12900641025641,99.62940705128206,1.4948111451226824,2.269095132143045,1.4948111451226824,0.03463477256005998,0.37522266964912415,87.06,99.68,88.2
23,0.35078781373225726,88.39342948717949,99.56330128205128,1.492715632676591,2.2645083796797927,1.492715632676591,0.03630841964271747,0.36497623207569124,88.02,99.56,88.2
24,0.3435542954848363,88.57371794871794,99.59735576923077,1.4929531183397595,2.2617958703079806,1.4929531183397595,0.032886856747568416,0.3294139284133911,89.06,99.51,89.06
25,0.3404679217399695,88.88221153846153,99.62139423076923,1.501262783487238,2.291026131673418,1.501262783487238,0.03723618658956829,0.3392064464092255,88.5,99.62,89.06
26,0.33438401008263613,89.04847756410257,99.59134615384616,1.4868892325477017,2.2491569031856593,1.4868892325477017,0.038317313319366164,0.34964454102516174,88.3,99.44,89.06
27,0.33146261202219207,88.95232371794872,99.6514423076923,1.4868959169005989,2.2468579243738205,1.4868959169005989,0.03599845667814794,0.3759938163280487,86.87,99.6,89.06
28,0.32672732736055665,89.32892628205128,99.63341346153847,1.482802015528814,2.2366649457024446,1.482802015528814,0.03796312844613148,0.36690277609825134,87.81,99.42,89.06
29,0.3243090223807555,89.15264423076923,99.6454326923077,1.48714921485292,2.2520503328119266,1.48714921485292,0.040437545574270484,0.30302193367481234,89.9,99.61,89.9
30,0.32007724577799823,89.54927884615384,99.59735576923077,1.4802751786664932,2.227740637621866,1.4802751786664932,0.03652603304574775,0.3023892488479614,89.61,99.7,89.9
31,0.30982652115516174,89.77964743589743,99.67548076923077,1.4748192346190903,2.208194356564906,1.4748192346190903,0.03310258176246661,0.33424924697875974,88.37,99.47,89.9
32,0.3164698580900828,89.5292467948718,99.67548076923077,1.5034002314521668,2.2929661433154886,1.5034002314521668,0.03275388738505969,0.41028315267562865,85.68,99.67,89.9
33,0.31045228506510075,89.73758012820512,99.65945512820512,1.492338196043431,2.2629065015224,1.492338196043431,0.03583321015223806,0.3670780171573162,87.51,99.7,89.9
34,0.3067043000306839,89.98397435897436,99.67147435897436,1.4808022239298164,2.232381333871758,1.4808022239298164,0.039606107476267916,0.30302919907569886,89.72,99.71,89.9
35,0.3063355742738797,89.94791666666667,99.67948717948718,1.483429755246935,2.241313106661051,1.483429755246935,0.040749267909069076,0.3741878608703613,86.82,99.53,89.9
36,0.29943028680789163,90.13221153846153,99.66546474358974,1.4870492605632464,2.24695303817096,1.4870492605632464,0.03563753482926213,0.3698361734867096,87.62,99.61,89.9
37,0.29959834672701663,90.11017628205128,99.69751602564102,1.4991825516272337,2.2841957509203317,1.4991825516272337,0.036647427816788536,0.4099367388010025,86.06,99.44,89.9
38,0.29581484706738054,90.41666666666667,99.66947115384616,1.491549778676593,2.2617318137791584,1.491549778676593,0.0370110715089651,0.34873690896034243,87.9,99.56,89.9
39,0.29249333032430747,90.3505608974359,99.69951923076923,1.4880697363000976,2.255359144601259,1.4880697363000976,0.04100760450901664,0.36694803104400636,87.85,99.42,89.9
40,0.2926498795931156,90.36258012820512,99.70753205128206,1.505087254740455,2.302066327009068,1.505087254740455,0.036778682626908754,0.2989068185210228,89.62,99.7,89.9
41,0.29164432558493736,90.40865384615384,99.75560897435898,1.4988912090966857,2.28245712094716,1.4988912090966857,0.03578226423983555,0.30016809525489807,89.71,99.73,89.9
42,0.28677227776020003,90.49879807692308,99.71354166666667,1.4918461932215783,2.262596804550064,1.4918461932215783,0.036991740320349464,0.28911367523670195,90.17,99.75,90.17
43,0.2830749897238536,90.5068108974359,99.71153846153847,1.5097164571752921,2.3182847434263736,1.5097164571752921,0.039040962360457954,0.28921596343517303,90.15,99.76,90.17
44,0.2776834203264652,90.8613782051282,99.73357371794872,1.4946979285351802,2.272953709798647,1.4946979285351802,0.03883181223128851,0.3213419976592064,89.01,99.71,90.17
45,0.2829182137281467,90.72716346153847,99.70152243589743,1.511430443155701,2.3297812145263266,1.511430443155701,0.04535923002848774,0.2667884492635727,91.1,99.72,91.1
46,0.2787374109793932,90.91947115384616,99.75761217948718,1.5054535987964397,2.30523799565923,1.5054535987964397,0.038847457530078344,0.27633268065452576,90.43,99.73,91.1
47,0.27180953262708124,91.10777243589743,99.76161858974359,1.4997925473269298,2.2910416002165275,1.4997925473269298,0.04166391519912649,0.3212175257205963,89.14,99.64,91.1
48,0.273713502039512,91.15384615384616,99.73958333333333,1.5067673252426257,2.3099178988122615,1.5067673252426257,0.03957012639344493,0.3034231538772583,89.4,99.64,91.1
49,0.27772100086395557,91.02363782051282,99.71153846153847,1.51047140456014,2.3204964117235147,1.51047140456014,0.038972547729632545,0.28166268231868746,90.77,99.57,91.1
50,0.27141346453856197,91.09975961538461,99.74559294871794,1.5100852795196333,2.3210379105275694,1.5100852795196333,0.04068035910568035,0.2807202072829008,90.46,99.79,91.1
51,0.2659407219061485,91.37620192307692,99.74959935897436,1.514689092098462,2.339263213638882,1.514689092098462,0.04498016791681936,0.28763758034706116,90.01,99.73,91.1
52,0.2681332725744981,91.12179487179488,99.77764423076923,1.5398982444309164,2.4135213497962296,1.5398982444309164,0.04223474659481141,0.2570155302286148,91.23,99.85,91.23
53,0.26410857076064137,91.43830128205128,99.78766025641026,1.5164931481656125,2.347383469521576,1.5164931481656125,0.04763200108832555,0.2444426884651184,91.85,99.66,91.85
54,0.2639284719641392,91.42427884615384,99.8036858974359,1.5329199551128063,2.396518166376964,1.5329199551128063,0.04667457759391613,0.29294577729702,90.33,99.65,91.85
55,0.2584139870527463,91.50440705128206,99.81971153846153,1.516529902361284,2.343450258021351,1.516529902361284,0.04358731326542564,0.2765537346601486,90.65,99.74,91.85
56,0.25973706209124664,91.53645833333333,99.77163461538461,1.5199721803847521,2.35921642443342,1.5199721803847521,0.04890099528984271,0.30415173768997195,89.59,99.68,91.85
57,0.2557962191792635,91.640625,99.765625,1.523415983357427,2.361067718866818,1.523415983357427,0.040271460517941726,0.33047936108112336,88.91,99.66,91.85
58,0.25075170879180614,91.93108974358974,99.77363782051282,1.5166569952907867,2.3453883844646173,1.5166569952907867,0.04513994310014002,0.2973191624879837,89.84,99.75,91.85
59,0.2532519135719691,91.9150641025641,99.7295673076923,1.5353568205277877,2.399154201391944,1.5353568205277877,0.041833635050746665,0.355557600402832,88.04,99.67,91.85
60,0.2522593193711379,91.92107371794872,99.78966346153847,1.5508535569659851,2.4582113164225947,1.5508535569659851,0.05306456126854675,0.2498826059818268,91.49,99.71,91.85
61,0.24879637866830215,91.84895833333333,99.8056891025641,1.5437924971525077,2.435004617294172,1.5437924971525077,0.051709343029796795,0.2782671975135803,90.66,99.73,91.85
62,0.250300573805968,91.86899038461539,99.8056891025641,1.5353604844852253,2.4021822789203453,1.5353604844852253,0.04485046160163941,0.2864575627684593,90.13,99.75,91.85
63,0.24557168672864255,92.02524038461539,99.79567307692308,1.545951357617932,2.4393218508104013,1.545951357617932,0.04935625068967431,0.2609069180965424,90.92,99.75,91.85
64,0.2406819421893511,92.25160256410257,99.81169871794872,1.531589286574042,2.397417148775027,1.531589286574042,0.051651406026643976,0.23922559419870376,92.12,99.8,92.12
65,0.23412265945703556,92.4238782051282,99.81971153846153,1.5307521686514702,2.3934840696406616,1.5307521686514702,0.05028186780948252,0.27403118150234224,90.55,99.73,92.12
66,0.23643976549307505,92.41386217948718,99.82371794871794,1.526617384527732,2.3731719097412474,1.526617384527732,0.04261127099895434,0.25333373296260836,91.33,99.78,92.12
67,0.2340140436704342,92.48597756410257,99.80969551282051,1.5263177271970771,2.384958587002208,1.5263177271970771,0.05531278264615658,0.2232592227935791,92.51,99.81,92.51
68,0.2319771192776851,92.45392628205128,99.84775641025641,1.5405797209174112,2.4183348895343024,1.5405797209174112,0.044949013032333784,0.2645035098552704,91.43,99.63,92.51
69,0.23407021925235405,92.578125,99.82371794871794,1.5271373213016726,2.373413383143273,1.5271373213016726,0.041264985030824874,0.2312605427503586,92.04,99.82,92.51
70,0.22987543898515211,92.56410256410257,99.79767628205128,1.5365605056524976,2.4122320298192617,1.5365605056524976,0.05121384228820247,0.24712997641563417,91.51,99.8,92.51
71,0.22611769126393857,92.83854166666667,99.80969551282051,1.5323150531804441,2.399895702375145,1.5323150531804441,0.05190628017175758,0.22650410580635072,92.31,99.84,92.51
72,0.22705431901491605,92.78044871794872,99.83573717948718,1.5265044949199023,2.375220663253851,1.5265044949199023,0.04500469024318532,0.34347154121398926,88.05,99.67,92.51
73,0.22130985042223564,92.99278846153847,99.83373397435898,1.5261807810678245,2.380061488394717,1.5261807810678245,0.050833711893922384,0.23820467751026153,91.97,99.85,92.51
74,0.22302345580015426,92.85657051282051,99.8056891025641,1.5397149095346383,2.418501830277712,1.5397149095346383,0.04777982763445232,0.27338766202926634,90.84,99.75,92.51
75,0.217849121739467,93.09895833333333,99.83173076923077,1.5312699236578917,2.394696589698641,1.5312699236578917,0.049909010599395565,0.25951631376743317,91.15,99.83,92.51
76,0.21630768881012233,93.2391826923077,99.80969551282051,1.5167500034621986,2.354260090791238,1.5167500034621986,0.053729517788658754,0.23114939033985138,92.22,99.82,92.51
77,0.2166820563758031,93.06490384615384,99.8457532051282,1.5288507752279012,2.3873874195869553,1.5288507752279012,0.0500027266720009,0.22871918392181395,92.16,99.76,92.51
78,0.21262817971217327,93.35136217948718,99.86378205128206,1.5450702465510369,2.440838490472603,1.5450702465510369,0.053596423695320805,0.25177495045661924,91.42,99.8,92.51
79,0.21410204112911835,93.28125,99.83173076923077,1.533345242349275,2.401590616813044,1.533345242349275,0.05044298457788665,0.23003812439441682,92.11,99.84,92.51
80,0.2072236418341979,93.37740384615384,99.83774038461539,1.5287093344369118,2.393783349812388,1.5287093344369118,0.056831120617842235,0.2853193054020405,90.47,99.63,92.51
81,0.21133655871336277,93.26522435897436,99.85176282051282,1.557382482336331,2.4815545214369745,1.557382482336331,0.056114325148902466,0.24567123210430145,91.7,99.77,92.51
82,0.2028300642967224,93.52163461538461,99.82772435897436,1.5301071525699192,2.3869563823181115,1.5301071525699192,0.04572848397248519,0.24091428347826005,91.86,99.71,92.51
83,0.20195571975066112,93.72395833333333,99.84775641025641,1.5299028550923555,2.3932443935400176,1.5299028550923555,0.05264164752027689,0.22073864994049072,92.54,99.8,92.54
84,0.19887290109808628,93.78004807692308,99.8417467948718,1.5347152460179854,2.4129938429157836,1.5347152460179854,0.057642956555738145,0.2039295553445816,93.28,99.86,93.28
85,0.19606729808908244,93.88822115384616,99.87580128205128,1.5484854756248358,2.45289960977254,1.5484854756248358,0.05509234155146592,0.21589654787778853,92.9,99.81,93.28
86,0.1963603566854428,93.83613782051282,99.87379807692308,1.546189131258872,2.4516664538364603,1.546189131258872,0.06096562421339513,0.21281440081596376,92.91,99.8,93.28
87,0.19066702123635854,94.02844551282051,99.87580128205128,1.5416313117053866,2.435831240041313,1.5416313117053866,0.05920413881084219,0.22882107464075088,92.36,99.87,93.28
88,0.18989926672134644,94.07451923076923,99.87780448717949,1.5379250282866204,2.4235426297883578,1.5379250282866204,0.05832923715795557,0.21071486134529113,93.1,99.72,93.28
89,0.18761299479848298,94.16266025641026,99.8818108974359,1.5421451168682172,2.432675397738539,1.5421451168682172,0.054463836258051845,0.20617193957567215,93.14,99.82,93.28
90,0.18695482342289044,94.28485576923077,99.87179487179488,1.5458089435141964,2.445886948323718,1.5458089435141964,0.05636165847524177,0.1965579432785511,93.61,99.87,93.61
91,0.18306157741791163,94.3329326923077,99.88782051282051,1.540621808313823,2.434115035993131,1.540621808313823,0.060599479740977014,0.22583889094591142,92.05,99.85,93.61
92,0.18606670817885643,94.18669871794872,99.88782051282051,1.5651997898539158,2.5137202022642167,1.5651997898539158,0.06386982010547415,0.24081691358089446,91.79,99.79,93.61
93,0.17980657168305836,94.4911858974359,99.88982371794872,1.5486872627549042,2.458703156086738,1.5486872627549042,0.06027091826746034,0.23197431080341338,92.25,99.78,93.61
94,0.17648726984476432,94.55929487179488,99.8838141025641,1.548641071249149,2.4676197484125026,1.548641071249149,0.06933058085279109,0.21687640645503997,92.56,99.87,93.61
95,0.17659707858394355,94.54527243589743,99.8798076923077,1.556703984256555,2.484898718009699,1.556703984256555,0.061571423409465975,0.20007409745454788,93.3,99.86,93.61
96,0.17519139588261262,94.6494391025641,99.86979166666667,1.5594253031711107,2.502586810313129,1.5594253031711107,0.07077953414281835,0.1924610380411148,93.59,99.88,93.61
97,0.1719786601761977,94.7295673076923,99.91786858974359,1.542934936647715,2.4430375374601137,1.542934936647715,0.062389318732025245,0.19383160461783408,93.46,99.82,93.61
98,0.16924881810943285,94.80969551282051,99.89783653846153,1.5749483883319624,2.55702407097509,1.5749483883319624,0.07656164506564433,0.20371190887689591,93.1,99.87,93.61
99,0.1694091987151366,94.86778846153847,99.89983974358974,1.578153883547983,2.5628300357159755,1.578153883547983,0.07226035555839516,0.19198670620918273,93.36,99.9,93.61
100,0.16540805966808245,94.94591346153847,99.90584935897436,1.550557212917457,2.471294248699479,1.550557212917457,0.06706657816912731,0.20519849853515626,93.1,99.82,93.61
101,0.1648052647900887,94.9238782051282,99.90384615384616,1.5682121417105601,2.5341922914040382,1.5682121417105601,0.07490296999561652,0.18076047995090486,93.64,99.9,93.64
102,0.15678717329716071,95.25040064102564,99.921875,1.5498152614048297,2.466921000414588,1.5498152614048297,0.06499365593126738,0.20193159005641936,93.12,99.73,93.64
103,0.15889740933974583,95.21434294871794,99.89583333333333,1.5669402716491776,2.525978497911665,1.5669402716491776,0.07067668299566643,0.21066562101840972,93.0,99.83,93.64
104,0.1557598870725204,95.28445512820512,99.92588141025641,1.5477906777615518,2.4743663268974205,1.5477906777615518,0.0787103447318569,0.22411260457038878,92.33,99.86,93.64
105,0.15395008138357064,95.35857371794872,99.9198717948718,1.5515987955049388,2.4726804176319126,1.5515987955049388,0.06522159541953565,0.18444124763011932,94.04,99.83,94.04
106,0.15352384419395373,95.4266826923077,99.91386217948718,1.56577209728281,2.518202122685434,1.56577209728281,0.0665598620560246,0.20177355397045613,93.03,99.89,94.04
107,0.14968128859614716,95.45272435897436,99.91586538461539,1.5497819508558393,2.4689408805764237,1.5497819508558393,0.0671167853778929,0.17782069129943848,93.96,99.82,94.04
108,0.14802256929568755,95.59094551282051,99.9198717948718,1.5599975644960995,2.4969483177406446,1.5599975644960995,0.06335591650688244,0.17663403029441835,94.03,99.86,94.04
109,0.14204624106104558,95.86939102564102,99.91786858974359,1.5570474261753129,2.5073823628243717,1.5570474261753129,0.08298567546520541,0.1832742196559906,93.98,99.84,94.04
110,0.1419567581361685,95.79527243589743,99.92588141025641,1.534564264535462,2.4245374231229397,1.534564264535462,0.0696499411336764,0.17708794224262236,94.28,99.84,94.28
111,0.14232447215188773,95.87940705128206,99.9198717948718,1.556076118446125,2.505939435651677,1.556076118446125,0.08456654925331852,0.16964311670660973,94.42,99.89,94.42
112,0.13502256967700443,96.08974358974359,99.94190705128206,1.5408146446725146,2.4507168176373115,1.5408146446725146,0.07660704840002408,0.17685619115829468,94.24,99.89,94.42
113,0.13690630317880556,96.04567307692308,99.95192307692308,1.5590350698279847,2.508456130361236,1.5590350698279847,0.07786578140768663,0.19200892419815063,93.6,99.88,94.42
114,0.13003171906830407,96.25400641025641,99.92788461538461,1.51640022477594,2.376474305849772,1.51640022477594,0.07700466414925078,0.1693263958454132,94.43,99.86,94.43
115,0.1298186691621175,96.25,99.93589743589743,1.5321965981333772,2.4245854213905362,1.5321965981333772,0.0769590060590426,0.1636773748397827,94.49,99.88,94.49
116,0.12650814957152576,96.32411858974359,99.93790064102564,1.5355697169447557,2.4362855933714433,1.5355697169447557,0.0783112377736459,0.14969031059741975,95.08,99.91,95.08
117,0.12308974680610192,96.55248397435898,99.94791666666667,1.5091664367300177,2.3518206726781314,1.5091664367300177,0.0742373389257529,0.16564680106639862,94.66,99.87,95.08
118,0.12301585400142731,96.53245192307692,99.94991987179488,1.5275044499697539,2.418859414242128,1.5275044499697539,0.08558956956472752,0.16258400069475173,94.61,99.86,95.08
119,0.11923030467751698,96.66666666666667,99.9599358974359,1.5164661987420232,2.387420847465939,1.5164661987420232,0.0877511155388575,0.16350064067840575,94.66,99.89,95.08
120,0.11830182409821413,96.74078525641026,99.94391025641026,1.508434818502049,2.3613310165855226,1.508434818502049,0.08595541491621272,0.15347658237218856,94.98,99.94,95.08
121,0.1160951394874316,96.81089743589743,99.9639423076923,1.5057250107596667,2.3491953481718157,1.5057250107596667,0.08198754014461729,0.15314135037660598,94.82,99.89,95.08
122,0.12031924204948621,96.65665064102564,99.9619391025641,1.5254260265632718,2.420044229709981,1.5254260265632718,0.09311966719336962,0.1450567880988121,95.08,99.92,95.08
123,0.11075767322610586,97.05128205128206,99.94190705128206,1.4895062636467529,2.3058256658184892,1.4895062636467529,0.08719675637557911,0.18698139604330064,93.88,99.91,95.08
124,0.11112624027599127,96.94511217948718,99.94591346153847,1.5183923162120676,2.389553546347398,1.5183923162120676,0.08403832041555015,0.1620035936832428,94.36,99.91,95.08
125,0.10332357367643943,97.21554487179488,99.9639423076923,1.4828920204507845,2.2968753665162236,1.4828920204507845,0.09790662219961366,0.15208797240257263,95.07,99.94,95.08
126,0.10532928369939328,97.11738782051282,99.96594551282051,1.5009205646995802,2.359395939204534,1.5009205646995802,0.10663339766642688,0.16302037917375564,94.42,99.89,95.08
127,0.10270310630783057,97.24959935897436,99.94791666666667,1.4867314692881637,2.3108013144761723,1.4867314692881637,0.10043085270443042,0.14658481426239015,94.92,99.94,95.08
128,0.10297515334991308,97.25560897435898,99.95192307692308,1.502774508951036,2.3669468433152363,1.502774508951036,0.10861561856220892,0.1416212865829468,95.45,99.89,95.45
129,0.0964457525847814,97.47195512820512,99.9639423076923,1.4614066799311025,2.2237997745948803,1.4614066799311025,0.08809029044763239,0.16407046117782592,94.68,99.88,95.45
130,0.09827469896811705,97.35376602564102,99.97796474358974,1.4826500573125652,2.3005680966380413,1.4826500573125652,0.10231690418908856,0.14629666592478752,95.06,99.9,95.45
131,0.09585399247514896,97.4619391025641,99.97596153846153,1.4783453130067357,2.2945305909750595,1.4783453130067357,0.10902572648607611,0.15195599246025085,94.99,99.89,95.45
132,0.09128930095869761,97.66426282051282,99.9639423076923,1.456186983498171,2.2130509535054244,1.456186983498171,0.09257042259592163,0.14287644543647765,95.11,99.91,95.45
133,0.09194302986829708,97.67227564102564,99.95592948717949,1.4647087193615953,2.2400890309645334,1.4647087193615953,0.09471739839064863,0.14230368340015412,95.23,99.91,95.45
134,0.08911486321534866,97.72435897435898,99.97195512820512,1.4515517957864883,2.2165347262295594,1.4515517957864883,0.10953211037858024,0.13530277452468872,95.59,99.91,95.59
135,0.08699682895571757,97.79246794871794,99.97596153846153,1.4340193959427479,2.1630211228264695,1.4340193959427479,0.1066094948864662,0.1354805975317955,95.48,99.95,95.59
136,0.08740112660213922,97.80248397435898,99.97395833333333,1.436159034912535,2.1619148442430682,1.436159034912535,0.0993620706821643,0.13037636342048645,95.69,99.9,95.69
137,0.08304413021661532,97.98677884615384,99.9619391025641,1.4178921126870687,2.1151868273819576,1.4178921126870687,0.10476878416175861,0.1302011167049408,95.66,99.93,95.69
138,0.08151963760073368,97.95272435897436,99.9579326923077,1.4125745474486227,2.0888902084573684,1.4125745474486227,0.09352335635768738,0.1348548125267029,95.45,99.92,95.69
139,0.07875318052485968,98.046875,99.97195512820512,1.3932868709265245,2.0608410225634253,1.3932868709265245,0.1195927178671996,0.13859713302850724,95.36,99.89,95.69
140,0.07748664210622128,98.10496794871794,99.97395833333333,1.3956937706294714,2.0679753127343616,1.3956937706294714,0.1200142113604501,0.14323345217704772,95.35,99.93,95.69
141,0.0748817250228081,98.23317307692308,99.97596153846153,1.3799722272008415,2.0063674002723486,1.3799722272008415,0.1020440524266979,0.12965827207565309,95.87,99.9,95.87
142,0.07030956238890305,98.36538461538461,99.98998397435898,1.3239391582138909,1.8756181162363539,1.3239391582138909,0.12280322158424806,0.1155929259300232,95.95,99.94,95.95
143,0.07214203220433914,98.30128205128206,99.97996794871794,1.3591821048156443,1.9550612675684322,1.3591821048156443,0.10768527351734725,0.12220658798217773,96.02,99.92,96.02
144,0.06849788131717688,98.42948717948718,99.97596153846153,1.3450123122959852,1.917328575338882,1.3450123122959852,0.10827045511108935,0.11834462575912476,96.09,99.92,96.09
145,0.0647486217558766,98.60376602564102,99.97796474358974,1.2915761176364036,1.776630300490418,1.2915761176364036,0.10846143284169307,0.12568989160060884,95.84,99.95,96.09
146,0.06692554059987649,98.4395032051282,99.98397435897436,1.3399718503495113,1.909850320413495,1.3399718503495113,0.11432576068440192,0.12348441925048828,95.81,99.9,96.09
147,0.0621546873727288,98.61378205128206,99.98597756410257,1.2705742303935772,1.7184323225348501,1.2705742303935772,0.10407344759461923,0.11644269495010376,96.12,99.94,96.12
148,0.06328040269704965,98.60376602564102,99.97596153846153,1.311963552737489,1.8503612326842134,1.311963552737489,0.12911286897263907,0.11750627322942019,96.12,99.93,96.12
149,0.06044178027182053,98.68589743589743,99.98998397435898,1.2960348502630838,1.7946209092978394,1.2960348502630838,0.11491457620138523,0.11494848234653472,96.21,99.94,96.21
150,0.059610250028662194,98.70392628205128,99.99198717948718,1.2813022308713256,1.7551164604471625,1.2813022308713256,0.11338105361132689,0.11304715895652771,96.35,99.93,96.35
151,0.05897752938266748,98.69791666666667,99.98798076923077,1.2742578308962007,1.7661650679984942,1.2742578308962007,0.14243204839820378,0.12046857080459594,96.12,99.92,96.35
152,0.058822347581959686,98.71594551282051,99.98397435897436,1.2752764820498401,1.7397542080806736,1.2752764820498401,0.11342410241125744,0.11160414638519287,96.46,99.93,96.46
153,0.0543308721568722,98.87620192307692,99.97796474358974,1.240462461308733,1.6577954105674113,1.240462461308733,0.11904829265129147,0.11251902160644531,96.35,99.92,96.46
154,0.05452294628589581,98.89823717948718,99.99198717948718,1.2516734425766634,1.7008579045280379,1.2516734425766634,0.1341714976763222,0.10463600060939789,96.52,99.95,96.52
155,0.05429239967503609,98.85616987179488,99.98197115384616,1.2308362591614064,1.6391933727145203,1.2308362591614064,0.12423547584807548,0.10821007965803146,96.47,99.9,96.52
156,0.05172206762318428,98.98838141025641,99.98397435897436,1.1840872325231555,1.5159525954274273,1.1840872325231555,0.113890021203082,0.10857287735939025,96.42,99.95,96.52
157,0.04976713214165125,98.9863782051282,99.98798076923077,1.1954782427248598,1.5466516510105013,1.1954782427248598,0.11748342218198249,0.10978335020542145,96.25,99.94,96.52
158,0.051330942951906953,98.99038461538461,99.97996794871794,1.1804788924423244,1.5181196450562817,1.1804788924423244,0.12458922955442486,0.10688747293949127,96.6,99.94,96.6
159,0.0478904392140416,99.0645032051282,99.98597756410257,1.1622979290513518,1.4797947534083924,1.1622979290513518,0.12885827753133117,0.10625745935440063,96.51,99.92,96.6
160,0.04715014080493114,99.05649038461539,99.99198717948718,1.1742036580134783,1.5017358258849736,1.1742036580134783,0.12298159539274023,0.10650320719480515,96.64,99.95,96.64
161,0.044982602767264235,99.17467948717949,99.99198717948718,1.1458921507739965,1.4352614305573284,1.1458921507739965,0.12219260935187282,0.09921675171852112,96.77,99.97,96.77
162,0.043497446697587386,99.16266025641026,99.99399038461539,1.108001595566084,1.3515182428304036,1.108001595566084,0.12385070705341561,0.09833101706504822,96.8,99.95,96.8
163,0.04363518790700115,99.1826923076923,99.98798076923077,1.1019545596850562,1.351765072573421,1.1019545596850562,0.13746122096273483,0.1017309705734253,96.88,99.93,96.88
164,0.04289125383903201,99.12459935897436,99.98798076923077,1.1192084158540874,1.385807503676849,1.1192084158540874,0.13318002555823316,0.09787983129024505,96.72,99.95,96.88
165,0.04027477429988675,99.30088141025641,99.99599358974359,1.0903682373362735,1.314749438526723,1.0903682373362735,0.12584654553491093,0.09941070494651795,96.73,99.94,96.88
166,0.03990660070035702,99.2207532051282,99.99399038461539,1.0578174720229434,1.2338277438684075,1.0578174720229434,0.1148499397513969,0.09645321419239045,96.95,99.95,96.95
167,0.04058283837273335,99.23076923076923,99.99599358974359,1.0729777314051852,1.2753541101093484,1.0729777314051852,0.12407289801793064,0.09324981300830841,96.86,99.96,96.95
168,0.03945500139051523,99.2948717948718,99.98998397435898,1.0600930286416896,1.2616349561327969,1.0600930286416896,0.1378377267580866,0.09389116835594177,97.14,99.94,97.14
169,0.03786750138761141,99.32091346153847,99.99599358974359,1.029920983397763,1.170464509024848,1.029920983397763,0.10972727698183293,0.0970880016565323,96.86,99.94,97.14
170,0.03722985628037116,99.34895833333333,99.99198717948718,1.019561454615593,1.1503731331360378,1.019561454615593,0.11086757339817366,0.09456601080894471,96.87,99.96,97.14
171,0.036422416617950565,99.35296474358974,99.9979967948718,1.014302627947385,1.1585864384934157,1.014302627947385,0.1297766174324444,0.09269813566207885,97.09,99.95,97.14
172,0.036920208488710415,99.34294871794872,99.98998397435898,1.0219716002440393,1.1558155135137143,1.0219716002440393,0.1113895618083518,0.09465982551574707,96.97,99.92,97.14
173,0.03483661166034066,99.3770032051282,99.99599358974359,0.9805631321004099,1.0811260117893358,0.9805631321004099,0.11962195575476986,0.09216582634449005,97.05,99.95,97.14
174,0.03388641195085186,99.43910256410257,99.98998397435898,0.9743662157212696,1.0576613482866037,0.9743662157212696,0.10827182594761608,0.08874902353286743,97.23,99.96,97.23
175,0.03510535647137425,99.35296474358974,99.99599358974359,0.9934149312871752,1.123429216956654,0.9934149312871752,0.13655599125235096,0.08925953829288483,97.15,99.94,97.23
176,0.03284022501932505,99.38902243589743,99.98998397435898,0.9634613267742342,1.0628471413173173,0.9634613267742342,0.13458941312774952,0.08640358593463898,97.24,99.96,97.24
177,0.03183636732208423,99.46915064102564,99.99599358974359,0.9559367630194694,1.053414480215579,0.9559367630194694,0.13959938532343774,0.08525366806983947,97.3,99.95,97.3
178,0.0322324040130927,99.44711538461539,99.99599358974359,0.9473910867580794,1.0138141689955233,0.9473910867580794,0.11626429772686864,0.09039767879247665,97.29,99.96,97.3
179,0.031001882964315323,99.43910256410257,100.0,0.9478297253692646,1.0173934871739758,0.9478297253692646,0.11901229888040032,0.08665713706016541,97.27,99.96,97.3
180,0.031272133458883335,99.44711538461539,99.9979967948718,0.9242388366903198,0.9739408970303317,0.9242388366903198,0.11972346978365611,0.08690418915748596,97.27,99.95,97.3
181,0.030735984396858092,99.4891826923077,99.99399038461539,0.9312774128580424,1.0074337391621,0.9312774128580424,0.14015611946253115,0.08514818263053894,97.27,99.95,97.3
182,0.029665200877934693,99.49919871794872,100.0,0.9052222347913685,0.9349008282002007,0.9052222347913685,0.11547353383952119,0.0861168393611908,97.13,99.94,97.3
183,0.02863129060715437,99.52724358974359,100.0,0.8941667948784899,0.9125680866316872,0.8941667948784899,0.11303382956841568,0.08569049699306489,97.2,99.97,97.3
184,0.02790135230916815,99.50921474358974,99.98998397435898,0.8953676144482524,0.9637541163984212,0.8953676144482524,0.16207095139566685,0.08434592406749725,97.2,99.96,97.3
185,0.027241147510134258,99.5713141025641,99.99599358974359,0.8722358395573832,0.8941490022946226,0.8722358395573832,0.13335364248624948,0.08466386241912842,97.3,99.96,97.3
186,0.028204475949781063,99.51522435897436,99.9979967948718,0.900880089512309,0.9465987470876047,0.900880089512309,0.1350138114078988,0.08497079553604125,97.22,99.98,97.3
187,0.027265967674648915,99.55929487179488,99.9979967948718,0.873402630586364,0.8784955825038018,0.873402630586364,0.11566342738862112,0.08360935084819794,97.16,99.96,97.3
188,0.026319676804809997,99.60136217948718,100.0,0.8494520032071835,0.8354982958022525,0.8494520032071835,0.1139295900495556,0.08501804349422455,97.26,99.96,97.3
189,0.027469375760604937,99.51923076923077,99.99399038461539,0.8846581765996911,0.9183883224582692,0.8846581765996911,0.13576823303357888,0.08386529519557953,97.32,99.96,97.32
190,0.02629195829280294,99.6113782051282,99.99599358974359,0.8501252115715467,0.8623596327723588,0.8501252115715467,0.13964675742279176,0.08169741475582123,97.34,99.97,97.34
191,0.025976624441309236,99.56530448717949,99.99198717948718,0.8661842751368461,0.8807843223606534,0.8661842751368461,0.13050912386630986,0.08281363701820374,97.34,99.97,97.34
192,0.02661286571230262,99.53525641025641,99.9979967948718,0.879260511364736,0.9047750388917988,0.879260511364736,0.13167599204642166,0.08277864747047424,97.4,99.97,97.4
193,0.026319335085841326,99.59134615384616,99.99399038461539,0.8398050506654972,0.8258099409615945,0.8398050506654972,0.12053741783831629,0.08361571222543716,97.22,99.97,97.4
194,0.026372584755508563,99.56330128205128,99.99599358974359,0.8584403371161905,0.8584512048893768,0.8584403371161905,0.12153139250121792,0.08203160972595215,97.37,99.99,97.4
195,0.02625185224609688,99.56330128205128,99.99599358974359,0.8441430918822023,0.8289605225453405,0.8441430918822023,0.1163829629728963,0.08265073547363282,97.31,99.97,97.4
196,0.026742530492349315,99.5673076923077,99.99399038461539,0.8722322935729984,0.8849997222280056,0.8722322935729984,0.12421054827639244,0.08211757981777192,97.42,99.96,97.42
197,0.026238397967356903,99.60536858974359,100.0,0.8455155335281138,0.838637096147587,0.8455155335281138,0.12374057871025601,0.08258344898223877,97.36,99.97,97.42
198,0.025411713099441468,99.59334935897436,100.0,0.8361237930798638,0.8055086548182366,0.8361237930798638,0.10640565746397768,0.08139307994842529,97.44,99.97,97.44
199,0.025721550355545984,99.62339743589743,99.9979967948718,0.832451777658508,0.8174557706228283,0.832451777658508,0.12447980849601825,0.082362517786026,97.39,99.97,97.44


==> CIFAR/CIFAR100/CIFAR100_cutout-pyramidnet110-adaptive.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,4.041608545107719,7.902644230769231,25.622996794871796,1.1396125916307873,1.556770068390678,1.1396125916307873,0.2580532093872383,3.6705390518188477,12.66,36.87,12.66
1,3.5512938945721357,14.51522435897436,40.17628205128205,1.0624463392868406,1.1349042822905313,1.0624463392868406,0.006112058426522848,3.382517543411255,17.28,44.78,17.28
2,3.122650686288491,22.17948717948718,52.66826923076923,1.3131631344760517,1.7345875288298362,1.3131631344760517,0.01019011108286727,2.8369411277770995,27.25,59.8,27.25
3,2.72316233867254,30.250400641025642,63.05288461538461,1.4444163601676832,2.091772262516102,1.4444163601676832,0.00543364099604382,2.4976995109558104,32.89,67.21,32.89
4,2.428231354248829,36.47235576923077,70.21634615384616,1.5228631085570106,2.3253198438667653,1.5228631085570106,0.006207796462843973,2.3709259304046633,35.79,70.93,35.79
5,2.2210346014071733,41.30809294871795,74.63741987179488,1.5910981635651673,2.5393917545549574,1.5910981635651673,0.007798388454509642,2.2121502292633055,40.07,73.29,40.07
6,2.0465320953956017,45.29447115384615,78.29527243589743,1.6308821237610507,2.6663889898338393,1.6308821237610507,0.006612488230484104,1.9100887626647949,46.73,79.37,46.73
7,1.9168928555953197,48.67588141025641,80.67908653846153,1.6714706996511575,2.8008967622099528,1.6714706996511575,0.007082462417622892,1.8554082815170287,48.09,80.57,48.09
8,1.80312756391672,51.39823717948718,82.78645833333333,1.6839047005682493,2.843232308804029,1.6839047005682493,0.007697268208183949,1.6353482418060303,53.82,84.35,53.82
9,1.7238487399541416,53.34334935897436,84.01241987179488,1.7060205258660273,2.918822695757731,1.7060205258660273,0.008316661081534615,1.613386584663391,54.29,84.76,54.29
10,1.641307704265301,55.56690705128205,85.36858974358974,1.7350452731689419,3.0193097946267504,1.7350452731689419,0.008927694680862519,1.617649758720398,55.23,84.33,55.23
11,1.5841323201472943,57.09334935897436,86.21995192307692,1.7541598632513704,3.08650435952134,1.7541598632513704,0.009427533679273292,1.574741102218628,55.41,85.34,55.41
12,1.5356579422950745,58.27524038461539,87.04527243589743,1.7549896685843347,3.089471074911848,1.7549896685843347,0.009482338074095154,1.4457042657852173,59.03,87.31,59.03
13,1.4753392442678794,60.05008012820513,88.05488782051282,1.7790908734611173,3.1762357396474923,1.7790908734611173,0.01107140361485115,1.5420902643203735,56.53,85.78,59.03
14,1.4331742647366645,61.18189102564103,88.69190705128206,1.7899243073556186,3.2139067995973654,1.7899243073556186,0.010077773534874268,1.3467666589736937,60.48,89.36,60.48
15,1.3973056942988664,62.03125,89.16266025641026,1.8009733739234297,3.2552224431325416,1.8009733739234297,0.011717349551399803,1.3597552900314331,60.96,88.52,60.96
16,1.3584322299712743,63.05488782051282,89.62940705128206,1.8027267830600553,3.2611297530278303,1.8027267830600553,0.011305898665774805,1.345790364074707,61.23,88.66,61.23
17,1.332867301733066,63.97435897435897,90.09815705128206,1.8231518440464198,3.335415368043032,1.8231518440464198,0.01153272159317087,1.2906787704467773,62.16,89.39,62.16
18,1.2950237746422106,64.91185897435898,90.60897435897436,1.8188859153119472,3.3201654767345423,1.8188859153119472,0.011819503814362253,1.2321205324172975,63.8,90.48,63.8
19,1.2624250101737486,65.83934294871794,91.07572115384616,1.827606763137028,3.3524187498797677,1.827606763137028,0.01227226921556257,1.2777832778930664,63.32,89.64,63.8
20,1.2370150017432677,66.40625,91.31209935897436,1.8295482314530513,3.358649501383571,1.8295482314530513,0.011402770170582777,1.2093821086883545,64.98,90.79,64.98
21,1.2128253945937524,67.04527243589743,91.67067307692308,1.8294275096760688,3.357855362542702,1.8294275096760688,0.011050349383118885,1.2821430360794068,63.3,90.15,64.98
22,1.1925311534832685,67.59415064102564,91.86498397435898,1.829904239467768,3.3610486596596965,1.829904239467768,0.012499134037585957,1.1292934854507446,67.37,92.05,67.37
23,1.164396347143711,68.5957532051282,92.28565705128206,1.826040948563085,3.3465934241182005,1.826040948563085,0.012167878289028877,1.1578441263198853,66.5,91.34,67.37
24,1.1468236168225607,68.9423076923077,92.4238782051282,1.82175218783063,3.329531025778046,1.82175218783063,0.010749991912359036,1.1737434198379517,65.48,91.04,67.37
25,1.1300855612143492,69.6895032051282,92.66826923076923,1.8231768206822483,3.335295852127406,1.8231768206822483,0.011322132654374872,1.1833529088974,65.28,90.84,67.37
26,1.1115335013621892,69.90184294871794,93.0108173076923,1.8259689953982134,3.3459010017870545,1.8259689953982134,0.011738229631493624,1.1095588642120362,67.74,92.0,67.74
27,1.0992386287603624,70.55689102564102,92.97876602564102,1.834188487119144,3.376721183956218,1.834188487119144,0.01247377767580371,1.1050814101219177,67.48,91.67,67.74
28,1.0797319805010772,70.86738782051282,93.24919871794872,1.840429103781911,3.4002108486422364,1.840429103781911,0.013031562594748358,1.137549551486969,66.92,91.58,67.74
29,1.0703547494533734,71.25,93.4375,1.8291013153356552,3.3581449492380435,1.8291013153356552,0.012533327475419576,1.0842399688720703,68.26,92.4,68.26
30,1.054212926595639,71.66666666666667,93.58373397435898,1.8291787216093622,3.3597871310091967,1.8291787216093622,0.013892335420735868,1.051143705368042,69.52,92.72,69.52
31,1.0401899608281941,72.16546474358974,93.76802884615384,1.83104811703461,3.3644838151012557,1.83104811703461,0.011746608205264852,1.1538512842178346,66.64,91.69,69.52
32,1.0321404276750026,72.37780448717949,93.8681891025641,1.8288793725355845,3.3576562082354737,1.8288793725355845,0.012856448949320587,1.0226349131584167,70.47,93.18,70.47
33,1.0161878272508964,72.80248397435898,94.03044871794872,1.828048446415393,3.3522814993520145,1.828048446415393,0.010520376910282625,0.996782748222351,70.54,93.23,70.54
34,1.006619136608564,73.0849358974359,94.15064102564102,1.8277961344905527,3.353694691054447,1.8277961344905527,0.012855981795840243,1.0354750827789307,69.82,92.66,70.54
35,0.9917752186457316,73.5516826923077,94.3369391025641,1.8315964759687426,3.369179079354813,1.8315964759687426,0.014433428573696006,1.0963598301887512,67.99,91.87,70.54
36,0.9887040210075867,73.57572115384616,94.41907051282051,1.8414511576642882,3.4063733057982564,1.8414511576642882,0.015430939735109117,1.0459983264923096,69.77,92.72,70.54
37,0.9824617952872545,73.73798076923077,94.54326923076923,1.8355996531696386,3.382726812343258,1.8355996531696386,0.013300725626760546,0.9952005773544311,70.73,93.34,70.73
38,0.9673964833601927,74.42708333333333,94.58934294871794,1.8298534150779981,3.3616946136491164,1.8298534150779981,0.013331092976503811,1.0283573916435242,70.15,92.57,70.73
39,0.9610287712170528,74.37900641025641,94.60336538461539,1.8205581526520216,3.327765352267603,1.8205581526520216,0.01333336507986127,0.9881453594207764,71.44,93.2,71.44
40,0.9548235145898966,74.42908653846153,94.68149038461539,1.8431110105054742,3.410625777908733,1.8431110105054742,0.013567580862222872,1.005887813282013,70.83,93.26,71.44
41,0.9467827434723194,74.73758012820512,94.79567307692308,1.8398015459241341,3.3989708208845766,1.8398015459241341,0.014101092499742673,0.9816779902458191,71.2,93.3,71.44
42,0.9326019537754547,75.16826923076923,94.94190705128206,1.830840638820502,3.3666162003255704,1.830840638820502,0.014638755568906259,0.9765937598228455,71.49,93.35,71.49
43,0.9329483481553885,75.24238782051282,95.0761217948718,1.8279267563614434,3.3538827534545494,1.8279267563614434,0.012566526832481717,0.9652190216064453,72.33,93.87,72.33
44,0.9204644869535398,75.62099358974359,95.0,1.8255546250150214,3.346885844685705,1.8255546250150214,0.014236155771969461,0.9735417476654052,71.82,93.56,72.33
45,0.9173245784563896,75.9755608974359,95.02804487179488,1.8168897148725411,3.314796845943281,1.8168897148725411,0.01370860993365719,1.0049033027648926,71.19,93.37,72.33
46,0.9110941756994296,76.07371794871794,95.08413461538461,1.8219467986083262,3.333445119876467,1.8219467986083262,0.013954982917338654,1.0137962191581726,70.37,93.06,72.33
47,0.9106144714049804,75.95552884615384,95.24439102564102,1.8262224725595952,3.3505334489973984,1.8262224725595952,0.01544492971571687,0.9752747251510621,71.21,93.75,72.33
48,0.8992189300365937,76.3661858974359,95.34655448717949,1.8200038661399955,3.3267295196872593,1.8200038661399955,0.014315446922728459,0.9202557277679443,72.9,94.2,72.9
49,0.8887498708871695,76.93910256410257,95.36258012820512,1.812637948822393,3.3004966675972875,1.812637948822393,0.01484033408623553,0.9642848092079163,72.86,93.36,72.9
50,0.8893966252987201,76.64463141025641,95.3145032051282,1.8315598279365912,3.368579566110633,1.8315598279365912,0.013968162799517181,0.9587509177207947,71.9,93.63,72.9
51,0.882023264047427,76.94711538461539,95.57491987179488,1.8272880714701718,3.3562809998764176,1.8272880714701718,0.017299303739237715,0.9188914937973023,73.1,94.21,73.1
52,0.8740304444080744,77.24158653846153,95.60096153846153,1.8279336203576,3.3547002936082873,1.8279336203576,0.013358973174644628,0.9630850291252137,72.05,93.08,73.1
53,0.86897405508237,77.26161858974359,95.68108974358974,1.8318666297189434,3.3703002086437017,1.8318666297189434,0.014564859565861177,0.8858314162254334,73.99,94.46,73.99
54,0.8682724809035277,77.29166666666667,95.55689102564102,1.837284052888725,3.390733321678157,1.837284052888725,0.015120630678937541,0.9699403726577759,71.62,93.5,73.99
55,0.8580899904935788,77.68629807692308,95.8233173076923,1.8360123140982667,3.3846071877163584,1.8360123140982667,0.01366597019588589,0.9431042587280274,72.25,93.67,73.99
56,0.8535660700920301,77.63221153846153,95.80128205128206,1.8408588986964662,3.4038266302216944,1.8408588986964662,0.015065145311727868,0.9088300828933715,73.16,94.27,73.99
57,0.8506086950118725,77.72636217948718,95.76121794871794,1.8436479863086503,3.4161844920798377,1.8436479863086503,0.01714659465989632,0.9627661999702454,72.03,93.71,73.99
58,0.8468930074801811,77.70633012820512,95.79927884615384,1.8591599787427358,3.470036331381571,1.8591599787427358,0.013560504822881292,0.9506567914962769,71.64,93.69,73.99
59,0.8439909082192641,78.0488782051282,95.87540064102564,1.8433468644017874,3.414736136612218,1.8433468644017874,0.01680847411231623,0.9207510292053223,73.44,93.71,73.99
60,0.8342588915274693,78.19911858974359,95.92748397435898,1.8416397235600683,3.4081826056601097,1.8416397235600683,0.016545734265704937,0.9225542845726014,73.07,93.91,73.99
61,0.8349556472056952,78.49959935897436,95.95552884615384,1.8446196487260986,3.4175385389212787,1.8446196487260986,0.014916890454883092,0.9561364662170411,72.43,93.85,73.99
62,0.8259808014600705,78.66586538461539,96.02163461538461,1.835948014572607,3.388129380470802,1.835948014572607,0.0174242682577046,0.9031862157821655,73.61,93.98,73.99
63,0.8204178686325366,78.89423076923077,96.15184294871794,1.836142250549434,3.387706767942647,1.836142250549434,0.01628840368990625,0.8680836864471435,74.8,94.85,74.8
64,0.822986730092611,78.57972756410257,96.03565705128206,1.8294958965959471,3.366319199466696,1.8294958965959471,0.01926396380528761,0.8787124787330628,74.03,94.84,74.8
65,0.8088607653593406,79.0244391025641,96.2079326923077,1.8146325615134902,3.3105084799374054,1.8146325615134902,0.017617146632394665,0.8890403226852417,74.34,94.54,74.8
66,0.8041218988406352,79.29086538461539,96.25600961538461,1.819952777813756,3.326592976682276,1.819952777813756,0.014364863210269085,0.8454084371566772,74.88,95.38,74.88
67,0.8057192996526376,79.12660256410257,96.15785256410257,1.8276273322979721,3.3559019059107706,1.8276273322979721,0.015680240148168156,0.894324560546875,74.33,94.26,74.88
68,0.8022669008144966,79.22876602564102,96.33613782051282,1.8227656545993627,3.34019996789782,1.8227656545993627,0.01772533631077655,0.8907020506858826,74.57,94.53,74.88
69,0.7976723751960657,79.43509615384616,96.34214743589743,1.829244778240441,3.361635921325558,1.829244778240441,0.015499462605637948,0.882670932674408,74.8,94.64,74.88
70,0.7958164083652007,79.63741987179488,96.30008012820512,1.8452079746391856,3.4222849515466063,1.8452079746391856,0.017492481874560983,0.8951306745529175,74.02,94.24,74.88
71,0.7899069133477333,79.55929487179488,96.31209935897436,1.841574324215866,3.4062847800661338,1.841574324215866,0.014888788455010182,0.8370795959472657,75.56,94.67,75.56
72,0.7852565964063009,79.77363782051282,96.38421474358974,1.8471334474787402,3.427454405588431,1.8471334474787402,0.015552432793735083,0.8504008094787597,75.22,94.69,75.56
73,0.7840033902571751,79.75160256410257,96.3641826923077,1.8634953210609135,3.489242040716952,1.8634953210609135,0.016627229101034757,0.8954595527648925,73.91,94.26,75.56
74,0.7759719886840918,80.02003205128206,96.4863782051282,1.8548256885039707,3.457463176790457,1.8548256885039707,0.0170848420562284,0.8661331163406372,74.49,94.87,75.56
75,0.7734654318063687,80.14823717948718,96.55048076923077,1.8604733935451656,3.479015150370644,1.8604733935451656,0.017653902281179246,0.9105881059646607,73.44,93.87,75.56
76,0.7683744604770953,80.31850961538461,96.6005608974359,1.8620593168169863,3.4852136590309644,1.8620593168169863,0.01794875968602261,0.8812047009468078,74.23,94.65,75.56
77,0.7647616407045952,80.32251602564102,96.50841346153847,1.875493163947579,3.5365508149380327,1.875493163947579,0.019076206923932748,0.8674167069435119,74.52,94.4,75.56
78,0.7568105651782109,80.75520833333333,96.70472756410257,1.87296198753559,3.5253681261153074,1.87296198753559,0.017381519362039466,0.8481189657211303,74.59,94.61,75.56
79,0.7587869170384529,80.47475961538461,96.55448717948718,1.871634292458198,3.521486292971632,1.871634292458198,0.018471368266133048,0.853024977684021,75.07,94.71,75.56
80,0.7490955617183294,80.69911858974359,96.75080128205128,1.877030486775678,3.5420035091153586,1.877030486775678,0.01876006083002002,0.8380267866134643,75.23,94.86,75.56
81,0.746918211533473,80.88942307692308,96.83092948717949,1.8792329928956788,3.5515776925709273,1.8792329928956788,0.020061050983276818,0.8433730162620544,76.0,95.11,76.0
82,0.736177754554993,81.1298076923077,96.84695512820512,1.8708584515182887,3.5171504111185827,1.8708584515182887,0.017039065501173845,0.8048873281478882,76.3,95.16,76.3
83,0.7405204873818617,81.00761217948718,96.80088141025641,1.8876901433551496,3.5822803533143524,1.8876901433551496,0.018906275994166943,0.8626495979309082,74.73,94.76,76.3
84,0.7316364523692008,81.33613782051282,96.8389423076923,1.8893658152071549,3.586789785803717,1.8893658152071549,0.017086602130320205,0.8565173501968384,74.31,94.55,76.3
85,0.7372838431443923,81.03365384615384,96.84895833333333,1.894141075241119,3.6087363922362257,1.894141075241119,0.020965979320643147,0.8236999559402466,76.1,94.7,76.3
86,0.7285091410080592,81.32211538461539,96.8329326923077,1.889101280971397,3.5873730257211216,1.889101280971397,0.018669375953348943,0.8242530688285827,76.23,95.24,76.3
87,0.7266511307312892,81.51842948717949,96.89903846153847,1.8912697119821056,3.596844679138196,1.8912697119821056,0.019943555677319313,0.8169064180374146,76.21,95.26,76.3
88,0.7237193522545008,81.59655448717949,96.94711538461539,1.887523450806564,3.58182012565689,1.887523450806564,0.019075348312170615,0.8571826228141785,75.59,94.92,76.3
89,0.7153735396189568,81.80889423076923,97.04126602564102,1.8820999782301178,3.5618408504288825,1.8820999782301178,0.019540522375072644,0.7884328221321106,77.21,95.42,77.21
90,0.7098619578740536,82.109375,97.08133012820512,1.8736300863696218,3.5303321445043805,1.8736300863696218,0.019842443954944056,0.8057437372207642,76.4,95.02,77.21
91,0.7094926542196518,82.1073717948718,97.03926282051282,1.8727075487547424,3.524327159696059,1.8727075487547424,0.01729359653306295,0.8180973628997803,75.75,94.99,77.21
92,0.6999445528556139,82.4979967948718,97.19551282051282,1.8714573765903462,3.5219755119340053,1.8714573765903462,0.019622799539584346,0.8162959431648255,76.21,95.09,77.21
93,0.7038530453657492,82.19350961538461,97.15745192307692,1.8809474509968804,3.5557399396277996,1.8809474509968804,0.017776626216137625,0.8254538927078247,76.17,95.05,77.21
94,0.7009621636989789,82.3858173076923,97.06530448717949,1.88729620366947,3.5800515056663897,1.88729620366947,0.01816454528119582,0.8091854717254638,76.57,95.15,77.21
95,0.694859142945363,82.5400641025641,97.1073717948718,1.8861631850810903,3.577860537960901,1.8861631850810903,0.02024897720565777,0.8137451490402222,76.06,95.03,77.21
96,0.690923063418804,82.82051282051282,97.10336538461539,1.8950058205896212,3.609433297992606,1.8950058205896212,0.018386237924062243,0.8086053626060485,76.22,95.23,77.21
97,0.6772599856822918,83.10496794871794,97.18149038461539,1.8927754083490558,3.6028348621113393,1.8927754083490558,0.020236115660404508,0.799671755695343,76.9,95.08,77.21
98,0.6822423767585021,82.90464743589743,97.16746794871794,1.8995990211872633,3.6282006492988628,1.8995990211872633,0.019724208003253807,0.7990577812194825,76.43,95.0,77.21
99,0.6784618620689099,82.9326923076923,97.27363782051282,1.8913551451237918,3.597496655005151,1.8913551451237918,0.0202723700189118,0.7778609846115112,77.35,95.56,77.35
100,0.6771263726246662,83.17107371794872,97.28766025641026,1.8997829479588562,3.628910694131322,1.8997829479588562,0.019735444776080246,0.779035461807251,77.16,95.36,77.35
101,0.6654473922955684,83.22916666666667,97.38982371794872,1.887566769166473,3.5879241603221472,1.887566769166473,0.025015852260589888,0.8105282695770264,76.39,94.81,77.35
102,0.6711993008852005,83.10496794871794,97.23958333333333,1.905135540653975,3.6485819443996452,1.905135540653975,0.019040516136731966,0.8043750990867615,76.23,95.28,77.35
103,0.6640797695288292,83.38741987179488,97.52003205128206,1.9175553377260162,3.6995752717099077,1.9175553377260162,0.022556798468371664,0.749997864151001,77.39,95.82,77.39
104,0.6603933764573855,83.53165064102564,97.48197115384616,1.9076013946469714,3.6599099483042368,1.9076013946469714,0.020966867445166404,0.8222566420555115,75.89,95.03,77.39
105,0.6535879897001462,83.76402243589743,97.55208333333333,1.913024529636218,3.6806250327209065,1.913024529636218,0.020962181731033258,0.8326472385406494,75.89,94.99,77.39
106,0.6456975152859321,84.04447115384616,97.5020032051282,1.9068633229710101,3.657750561771308,1.9068633229710101,0.02162282927926551,0.7801219022750855,77.53,95.35,77.53
107,0.6421057828725912,83.88020833333333,97.53205128205128,1.9286369035801927,3.7418610030858015,1.9286369035801927,0.022220697234407893,0.8098749056816101,76.55,94.85,77.53
108,0.637275935518436,84.06850961538461,97.6161858974359,1.9256591529879763,3.7326539656690447,1.9256591529879763,0.024490792182674248,0.7897316531181335,77.1,95.56,77.53
109,0.6381816501800831,84.23477564102564,97.52804487179488,1.9166547325438112,3.6937817599620044,1.9166547325438112,0.020216396179415952,0.8080113457679748,76.4,95.08,77.53
110,0.6360003290268091,84.51923076923077,97.59014423076923,1.9124736709225985,3.6814962247083125,1.9124736709225985,0.02394068273615302,0.7648390768051148,77.41,95.63,77.53
111,0.6287932051297945,84.60536858974359,97.68028846153847,1.896534759015197,3.6185460554193365,1.896534759015197,0.021701963266504976,0.7801563822746277,76.9,95.29,77.53
112,0.6292566323127502,84.53926282051282,97.66826923076923,1.9037803378617224,3.64340496609804,1.9037803378617224,0.01902539126914604,0.7825403813362122,77.56,95.28,77.56
113,0.6198164871869943,84.97596153846153,97.70633012820512,1.8952377104314218,3.613697696042863,1.8952377104314218,0.02177171700152547,0.7683967993736267,77.6,95.6,77.6
114,0.6135915277095941,85.10416666666667,97.7704326923077,1.8951619196126124,3.615363285885876,1.8951619196126124,0.02372458433611424,0.7621132439613342,77.33,95.43,77.6
115,0.6103511599393991,85.1923076923077,97.7323717948718,1.8993625350441297,3.6310877057349815,1.8993625350441297,0.023509666205718815,0.7618354190826416,77.75,95.51,77.75
116,0.6099145527069385,85.29246794871794,97.76842948717949,1.912212841234661,3.678596699055317,1.912212841234661,0.022038748872581948,0.7680118300437927,77.92,95.7,77.92
117,0.6033937162313706,85.5068108974359,97.89463141025641,1.9169102119858192,3.6988472922691975,1.9169102119858192,0.02430253145367889,0.7551611073493958,78.0,95.67,78.0
118,0.5923345064505553,85.6270032051282,97.9326923076923,1.9092592362742222,3.67034658130434,1.9092592362742222,0.025075750005913555,0.7852240772247314,76.79,95.4,78.0
119,0.5904673732244051,85.5488782051282,98.00280448717949,1.912922512762402,3.682018098530094,1.912922512762402,0.02274555869687145,0.759922209072113,77.77,95.43,78.0
120,0.5934133324103478,85.74719551282051,98.01482371794872,1.9166692696433305,3.6959826400576414,1.9166692696433305,0.022361550862543655,0.7483482089042663,78.31,95.67,78.31
121,0.5872447441785763,86.08573717948718,98.0088141025641,1.905497042509006,3.657045017070621,1.905497042509006,0.026126038060052093,0.76189584608078,77.89,95.3,78.31
122,0.5833223119760171,86.05969551282051,98.0048076923077,1.902454072660209,3.6407965786352325,1.902454072660209,0.021465080053816532,0.7403072399139404,78.55,95.74,78.55
123,0.5797738589537449,86.10777243589743,98.01482371794872,1.9075530690084062,3.6636435332653323,1.9075530690084062,0.0248848221819431,0.7379731291770935,78.27,95.89,78.55
124,0.5745911554648326,86.4463141025641,98.11298076923077,1.9133796086878936,3.6826374790620693,1.9133796086878936,0.021615952119432347,0.7430659955978394,78.21,95.72,78.55
125,0.570822615806873,86.46434294871794,98.13501602564102,1.9132617926448925,3.680786734838706,1.9132617926448925,0.020216047643958568,0.7680792232513428,77.76,95.58,78.55
126,0.5674463865848688,86.62059294871794,98.10697115384616,1.8931868887324903,3.60525839316477,1.8931868887324903,0.021101797496163588,0.7297979461669922,78.52,96.07,78.55
127,0.5563797010061068,86.96113782051282,98.24719551282051,1.8922604388991848,3.6045188124648453,1.8922604388991848,0.023869243841909693,0.7372921227455139,78.33,95.87,78.55
128,0.5531129409869512,86.97315705128206,98.33333333333333,1.904691796587487,3.6543504179078243,1.904691796587487,0.02649957792015556,0.7529560634613037,77.74,95.74,78.55
129,0.5531998000083825,86.8770032051282,98.2011217948718,1.9100241129476216,3.671257768560834,1.9100241129476216,0.02306565651948489,0.720307328414917,78.62,96.03,78.62
130,0.5538299132616092,87.00921474358974,98.25520833333333,1.9130470254403193,3.6841366091854217,1.9130470254403193,0.02438768763936805,0.7120524870872498,79.05,95.98,79.05
131,0.542668600495045,87.3417467948718,98.30929487179488,1.9123328275879807,3.684040757843659,1.9123328275879807,0.0270239143730171,0.7721043924331665,77.72,95.66,79.05
132,0.5429296616560374,87.4619391025641,98.29326923076923,1.9217396087127137,3.7216339636281477,1.9217396087127137,0.02855083993285401,0.7277829425811767,78.56,95.8,79.05
133,0.5323568939398496,87.60416666666667,98.30729166666667,1.9044162530345856,3.653228237291667,1.9044162530345856,0.02642697246937642,0.7226545818328858,78.85,96.04,79.05
134,0.5365709468340263,87.55809294871794,98.36738782051282,1.9088268139290574,3.6702218338166515,1.9088268139290574,0.026602028242095344,0.7271633128166198,79.31,95.99,79.31
135,0.5258085174438281,87.86057692307692,98.52363782051282,1.897966397559807,3.624051108622139,1.897966397559807,0.021774662355988017,0.7123015953063965,79.09,96.14,79.31
136,0.5247622625950056,88.02483974358974,98.43149038461539,1.8879970727669635,3.5884052461438367,1.8879970727669635,0.023872299367214023,0.7122782441139222,79.63,95.94,79.63
137,0.5205059034702105,88.23717948717949,98.48157051282051,1.8859627549420295,3.579647731817535,1.8859627549420295,0.022792218789005503,0.7125159906387329,78.78,96.07,79.63
138,0.5176512396488434,88.23717948717949,98.46354166666667,1.8782425955646422,3.5530676828498184,1.8782425955646422,0.02527243505641419,0.7143197221755981,79.07,95.75,79.63
139,0.5142530908951393,88.34935897435898,98.51963141025641,1.8794245684143613,3.5590594580425257,1.8794245684143613,0.026822749683017122,0.6873530755996704,80.02,96.06,80.02
140,0.5079625555338003,88.40344551282051,98.4775641025641,1.8912037632584249,3.6018321437697183,1.8912037632584249,0.02518046960689002,0.7145378148078918,79.44,95.78,80.02
141,0.5002891807219921,88.81009615384616,98.5957532051282,1.8830526864736798,3.5713400311225327,1.8830526864736798,0.02545261108679009,0.7053750823974609,79.74,95.88,80.02
142,0.4949764214265041,88.90224358974359,98.5556891025641,1.8937581875060472,3.6129839442799,1.8937581875060472,0.02666387153371108,0.6785119976043701,80.08,96.17,80.08
143,0.4940627660506811,89.03645833333333,98.671875,1.8724195203855707,3.531171706695866,1.8724195203855707,0.025216846374935376,0.6794092094421387,80.62,96.16,80.62
144,0.4877602411386294,89.11658653846153,98.64383012820512,1.8728616369867388,3.5312345522343853,1.8728616369867388,0.023623840937738283,0.6848726399421692,79.84,96.3,80.62
145,0.48269629845252404,89.39703525641026,98.69591346153847,1.85125708839379,3.4522178172753644,1.85125708839379,0.025065009947111694,0.6846843801498413,79.68,96.01,80.62
146,0.47795471999889766,89.59735576923077,98.66586538461539,1.8493544308787095,3.443190402361192,1.8493544308787095,0.023078591350476074,0.6814922605514526,79.62,96.52,80.62
147,0.47709578298605404,89.5693108974359,98.7520032051282,1.8518236250145497,3.456079987251133,1.8518236250145497,0.026829249089105556,0.6969455539703369,79.74,95.93,80.62
148,0.47337747254432777,89.66546474358974,98.74599358974359,1.8657874748473942,3.508237742732833,1.8657874748473942,0.027074841435417163,0.715760779094696,78.99,95.98,80.62
149,0.46990588834652536,89.66546474358974,98.81810897435898,1.8814283203872513,3.5672608691527894,1.8814283203872513,0.027488344397596176,0.6845317160606385,80.26,96.05,80.62
150,0.46546005194003764,89.85176282051282,98.84415064102564,1.8810397594674249,3.567171185835483,1.8810397594674249,0.028860609138215754,0.6939207983016967,79.91,96.22,80.62
151,0.45382327215793805,90.14423076923077,98.88421474358974,1.8738024897393135,3.538996847627599,1.8738024897393135,0.027861077074348817,0.6618568983078003,80.91,96.04,80.91
152,0.453800861346416,90.24839743589743,98.79807692307692,1.8800953560491098,3.5614667218974687,1.8800953560491098,0.02670817406003989,0.6731962415695191,80.09,96.27,80.91
153,0.4492721662307397,90.26041666666667,98.93229166666667,1.8906236919480508,3.60628099259846,1.8906236919480508,0.03182304804318159,0.702740424156189,79.78,95.99,80.91
154,0.43632392226121364,90.63902243589743,98.93429487179488,1.8746729236091477,3.539463384010353,1.8746729236091477,0.02506481349708345,0.6516111692428589,80.98,96.45,80.98
155,0.43571728001802396,90.74719551282051,98.96033653846153,1.8884161791917853,3.5954320589621793,1.8884161791917853,0.02931639312887846,0.6546625734329223,80.53,96.43,80.98
156,0.4317429021382943,90.82732371794872,98.97435897435898,1.8876546173380575,3.5932918447743223,1.8876546173380575,0.03005189041663403,0.686768021774292,79.91,96.14,80.98
157,0.42807227556522076,90.92948717948718,99.01642628205128,1.885859620183576,3.585490209516518,1.885859620183576,0.029023702477576574,0.6753325914382935,80.1,96.39,80.98
158,0.4191179140256001,91.13982371794872,99.00040064102564,1.873683876030412,3.5405545903606317,1.873683876030412,0.02986332306428352,0.6607267595291137,80.54,96.32,80.98
159,0.4222381571164498,91.171875,99.04046474358974,1.8901361220067692,3.6031048715700047,1.8901361220067692,0.030490311855216667,0.6612219246864319,81.12,96.33,81.12
160,0.4206800618232825,91.07772435897436,99.05448717948718,1.8919331660241445,3.6093110982318173,1.8919331660241445,0.029899993529673985,0.639884927368164,81.62,96.61,81.62
161,0.4137172314601067,91.46033653846153,99.0264423076923,1.8870321899164313,3.5919493208797286,1.8870321899164313,0.031058835098926263,0.6606698839187622,80.65,96.47,81.62
162,0.40592986268874925,91.67067307692308,99.03846153846153,1.8724354565293972,3.538179904663554,1.8724354565293972,0.03216536579510132,0.6404393782615662,81.44,96.56,81.62
163,0.4044435887764662,91.78285256410257,99.08052884615384,1.8658058905329375,3.51241859597737,1.8658058905329375,0.031186974829961578,0.6557171659469605,81.06,96.4,81.62
164,0.39881635652138636,92.01722756410257,99.15865384615384,1.8677744551514965,3.51865800644417,1.8677744551514965,0.030076591127700336,0.6607900750160217,80.65,96.7,81.62
165,0.39077281600389724,92.21354166666667,99.19471153846153,1.8683137564275452,3.5230360343942815,1.8683137564275452,0.03243974193787702,0.6473716906547546,81.16,96.21,81.62
166,0.3875322956305284,92.13341346153847,99.14663461538461,1.8628763323241375,3.4984890203038654,1.8628763323241375,0.028180790770434783,0.6524533856391906,80.39,96.57,81.62
167,0.3809399167696635,92.25160256410257,99.20272435897436,1.861177365674359,3.492176851765976,1.861177365674359,0.028195665267429337,0.634847247505188,81.19,96.47,81.62
168,0.369684136678011,92.9266826923077,99.30689102564102,1.8550770245537949,3.4706412830197895,1.8550770245537949,0.02933051599242864,0.6407342727661133,81.16,96.55,81.62
169,0.37727898764304624,92.52804487179488,99.20673076923077,1.8744801472106811,3.5452057704050364,1.8744801472106811,0.031529948118059536,0.6367565899848938,81.21,96.74,81.62
170,0.37139365206926295,92.76241987179488,99.24679487179488,1.8515358438935585,3.4571383932561655,1.8515358438935585,0.02895341203353352,0.6338792653083801,81.64,96.49,81.64
171,0.3564765907250918,93.25120192307692,99.32491987179488,1.8367698035668156,3.4046105615212965,1.8367698035668156,0.03088725022641814,0.6373084116458893,81.27,96.38,81.64
172,0.35724384994843067,93.18709935897436,99.27083333333333,1.844278951197866,3.4315273129456796,1.844278951197866,0.03016246311417925,0.6400575871467591,81.89,96.54,81.89
173,0.35493936806153026,93.14102564102564,99.29086538461539,1.8411585966148918,3.4220202949954728,1.8411585966148918,0.03215531710655517,0.620224146270752,81.87,96.85,81.89
174,0.3504422330703491,93.359375,99.36498397435898,1.8398267473154222,3.4206896120593986,1.8398267473154222,0.035727151922152256,0.628875977230072,81.91,96.33,81.91
175,0.3463519092553701,93.5516826923077,99.3349358974359,1.8273092938388604,3.3712847743273815,1.8273092938388604,0.032225518977506695,0.6290252125740051,81.86,96.67,81.91
176,0.34346924118506605,93.49158653846153,99.34895833333333,1.8273748652570863,3.3729836572583363,1.8273748652570863,0.03368475908498203,0.6102526082038879,82.15,96.64,82.15
177,0.33752479881812364,93.77203525641026,99.3770032051282,1.8070415172017626,3.298860187634095,1.8070415172017626,0.03346114274324652,0.6083964344024658,82.32,96.77,82.32
178,0.3362601874348445,93.9042467948718,99.38701923076923,1.8152370877590216,3.3266543250996574,1.8152370877590216,0.031568640323803354,0.6168034464836121,82.06,96.63,82.32
179,0.3278657228518755,94.15865384615384,99.4150641025641,1.7985409466790692,3.2695178395267037,1.7985409466790692,0.03476830264546127,0.6259942296981812,82.24,96.31,82.32
180,0.32164471371051595,94.26682692307692,99.43910256410257,1.7937385285410499,3.2528705626416006,1.7937385285410499,0.0353726538689898,0.6116544546127319,82.15,96.76,82.32
181,0.31880207718946996,94.36899038461539,99.45713141025641,1.8010253801376517,3.2799703071833735,1.8010253801376517,0.036277887283400645,0.5922843137741088,82.64,96.74,82.64
182,0.3111727753510842,94.46514423076923,99.4170673076923,1.7935793758138954,3.250741578810114,1.7935793758138954,0.03381460146515147,0.6006541854858398,82.59,96.89,82.64
183,0.3096404656767845,94.4911858974359,99.44911858974359,1.8028042601443717,3.2885728079412018,1.8028042601443717,0.038469607546506523,0.6017473794937134,82.58,96.76,82.64
184,0.30613153882515737,94.76161858974359,99.453125,1.8058604192699403,3.2963644128388045,1.8058604192699403,0.03523255895300004,0.6056828989028931,82.57,96.93,82.64
185,0.30395641735731027,94.81770833333333,99.47115384615384,1.814346177261196,3.3259139814811842,1.814346177261196,0.03406193053886897,0.6167373090267182,82.23,96.64,82.64
186,0.295967814211662,94.8818108974359,99.53525641025641,1.7989803331320728,3.272673673988135,1.7989803331320728,0.0363434349921512,0.6131499055862427,82.33,96.74,82.64
187,0.29406769971052804,95.07211538461539,99.48116987179488,1.797162705258884,3.268086805998909,1.797162705258884,0.038293016825478254,0.5885200820922851,82.67,96.63,82.67
188,0.28455588626555905,95.3485576923077,99.56330128205128,1.776247471847057,3.186941025050367,1.776247471847057,0.03188594380730603,0.5938434844970704,82.31,96.67,82.67
189,0.28316520964488007,95.21634615384616,99.52123397435898,1.7753840670183116,3.190409030685275,1.7753840670183116,0.03842044526279409,0.6039863388061524,82.35,96.85,82.67
190,0.28157177643898207,95.32852564102564,99.53125,1.7865806481032707,3.2312100892732927,1.7865806481032707,0.03933967709619024,0.5826392386436462,82.64,97.01,82.67
191,0.27660356504030714,95.52483974358974,99.5693108974359,1.775828268391204,3.190034254015887,1.775828268391204,0.03646821519858534,0.5992967303276062,82.76,96.84,82.76
192,0.270879771732367,95.68309294871794,99.61338141025641,1.7698213803919278,3.1697908580326106,1.7698213803919278,0.037523139540221795,0.5933191396713257,82.98,96.88,82.98
193,0.2730975282497895,95.61298076923077,99.55128205128206,1.768506573825388,3.166139513338915,1.768506573825388,0.03852401167530273,0.583159054851532,83.18,96.96,83.18
194,0.2645310579966276,95.73717948717949,99.5693108974359,1.747410563730767,3.085059505163472,1.747410563730767,0.03161582692559506,0.5853648777961731,83.06,96.78,83.18
195,0.2635936431395702,95.77123397435898,99.61338141025641,1.7675099111693529,3.164031694416064,1.7675099111693529,0.03994040833417012,0.5953211451053619,82.54,96.93,83.18
196,0.25932726187583727,95.98557692307692,99.61939102564102,1.7508761895738738,3.108918363519261,1.7508761895738738,0.043350932302533174,0.5806816342353821,83.36,97.03,83.36
197,0.2576880388917067,96.09975961538461,99.61538461538461,1.7455102911184905,3.0842588930879726,1.7455102911184905,0.03745271668741523,0.5719651521682739,83.41,97.16,83.41
198,0.2511490029020187,96.33413461538461,99.62540064102564,1.7255856544779289,3.018308849601612,1.7255856544779289,0.04066299866158962,0.5606581614494324,83.54,97.21,83.54
199,0.24928679248461358,96.33413461538461,99.66947115384616,1.7375460378238003,3.058561621522966,1.7375460378238003,0.03949538796577867,0.5627388226509095,83.59,97.17,83.59
200,0.2447897785749191,96.41426282051282,99.65745192307692,1.720216294361614,2.999113476159545,1.720216294361614,0.03996937677234236,0.5554789565563202,83.8,97.08,83.8
201,0.23915235255009087,96.59054487179488,99.68149038461539,1.7059402454457617,2.945494230759234,1.7059402454457617,0.03526210972768817,0.5753995228290558,83.37,97.0,83.8
202,0.23811536675844436,96.6025641025641,99.67948717948718,1.709324350830744,2.959592590651827,1.709324350830744,0.03780285430888197,0.5803430770874023,83.12,97.04,83.8
203,0.23673582669252005,96.54647435897436,99.68149038461539,1.7061527543981096,2.9514659948466915,1.7061527543981096,0.040508773506435336,0.5631907980918884,83.48,97.1,83.8
204,0.23396890052618124,96.71274038461539,99.67948717948718,1.69886075905454,2.9179571936400586,1.69886075905454,0.03182931498469088,0.5809675987243652,82.89,96.91,83.8
205,0.2306846750088227,96.68870192307692,99.6854967948718,1.6911732201670768,2.8992786618410897,1.6911732201670768,0.039211801230809584,0.5535990692615509,84.07,97.07,84.07
206,0.22842280799761797,96.84094551282051,99.68149038461539,1.6785449812165354,2.8540248895561002,1.6785449812165354,0.03651163558888104,0.5464776148796081,84.08,97.05,84.08
207,0.22327485491450016,97.06530448717949,99.69551282051282,1.66084776899393,2.797312142132986,1.66084776899393,0.03889683036087144,0.5581522549629211,83.78,97.0,84.08
208,0.22489471208208647,96.92708333333333,99.6854967948718,1.659118091413995,2.7847077932618065,1.659118091413995,0.03203495200458928,0.5547230113983155,83.8,96.95,84.08
209,0.22115211093272918,97.04927884615384,99.69751602564102,1.6552322269170765,2.7772834880489565,1.6552322269170765,0.03748976302409224,0.5528205856323242,84.1,96.97,84.1
210,0.2139157818678098,97.21153846153847,99.70953525641026,1.6365557128297172,2.7141877297820844,1.6365557128297172,0.0358731285865006,0.5367612520217896,84.58,97.2,84.58
211,0.21191070328156153,97.2275641025641,99.73157051282051,1.6249509185196842,2.6785936219381936,1.6249509185196842,0.038128134340228215,0.5486872510910035,83.94,97.21,84.58
212,0.20884441655033675,97.35376602564102,99.71153846153847,1.6214096637152264,2.666333476591721,1.6214096637152264,0.037364179002597364,0.5562820118904114,83.84,97.04,84.58
213,0.2092514547208945,97.27964743589743,99.72155448717949,1.6305447727059015,2.6928981838458226,1.6305447727059015,0.034221928047282635,0.547230406665802,83.97,97.18,84.58
214,0.20715596452355384,97.3818108974359,99.6895032051282,1.6124150110821451,2.6385775113545193,1.6124150110821451,0.03869534339148517,0.5459900376796722,84.32,97.16,84.58
215,0.20186713435328923,97.52003205128206,99.765625,1.597643041340037,2.5861390543057854,1.597643041340037,0.033675766763542114,0.5367164010047912,84.44,97.28,84.58
216,0.204743717591732,97.39783653846153,99.72155448717949,1.6133008781651792,2.642081231261218,1.6133008781651792,0.03934150777267931,0.5396280529022217,84.31,97.17,84.58
217,0.19923972420585462,97.55809294871794,99.73557692307692,1.609264481168758,2.625449806433252,1.609264481168758,0.03571763608190004,0.5487742251396179,84.13,97.02,84.58
218,0.19859398706601217,97.54607371794872,99.75160256410257,1.604478771090764,2.6148290999102337,1.604478771090764,0.04047697302930553,0.5351960108757019,84.5,97.22,84.58
219,0.1921018513540427,97.75841346153847,99.73958333333333,1.5809537604315824,2.5347358756836362,1.5809537604315824,0.03532108306087478,0.5336325500488281,84.57,97.27,84.58
220,0.19167957867567356,97.74639423076923,99.7295673076923,1.5972902417056447,2.5938093143892886,1.5972902417056447,0.04247319814121164,0.5373335945129395,84.57,97.27,84.58
221,0.1872253075051002,97.82251602564102,99.78966346153847,1.5824575205892992,2.5414431983587993,1.5824575205892992,0.037271393889167115,0.5330100022315979,84.64,97.12,84.64
222,0.18219957433832,97.88461538461539,99.76161858974359,1.5696804941938503,2.502580027399336,1.5696804941938503,0.038683173546686156,0.5260120496749878,84.56,97.25,84.64
223,0.17814657749273838,97.89463141025641,99.8036858974359,1.5621825044630675,2.48298822413587,1.5621825044630675,0.042574046885368144,0.5279325053215027,84.62,97.32,84.64
224,0.17795918008837944,97.8926282051282,99.77964743589743,1.5813841000488542,2.5455872493917884,1.5813841000488542,0.04481157750446396,0.521479294204712,84.91,97.3,84.91
225,0.1744149195460173,98.06290064102564,99.75160256410257,1.5690586197701333,2.5024601739495607,1.5690586197701333,0.04051522167460497,0.5196559549331665,85.06,97.4,85.06
226,0.17128583282614365,98.13501602564102,99.8056891025641,1.5772780327445433,2.5290822162614344,1.5772780327445433,0.04127622368293782,0.5337557784080506,84.59,97.11,85.06
227,0.17052829804328773,98.03084935897436,99.8076923076923,1.582484166060922,2.547951984250793,1.582484166060922,0.04369584841726182,0.5204582211494446,84.92,97.54,85.06
228,0.16853815468075947,98.10296474358974,99.77564102564102,1.5684603104513768,2.500952639999348,1.5684603104513768,0.04088489453811883,0.5156314032554626,85.03,97.43,85.06
229,0.16381183960116827,98.14903846153847,99.79166666666667,1.5435383759518497,2.4258226886205847,1.5435383759518497,0.043311970584511084,0.5067266062736511,85.58,97.53,85.58
230,0.1648143137112642,98.10296474358974,99.78966346153847,1.565219231985442,2.490597356050143,1.565219231985442,0.040686111873045494,0.5213338406562805,84.77,97.35,85.58
231,0.16038740814114227,98.25120192307692,99.82171474358974,1.5478597184619949,2.443452191729301,1.5478597184619949,0.04758248369205509,0.5118251793384552,85.36,97.38,85.58
232,0.15760618878098634,98.25921474358974,99.78365384615384,1.5488469757498364,2.444008026456741,1.5488469757498364,0.045081072167326486,0.5115932072639465,85.26,97.42,85.58
233,0.1550990941432806,98.2431891025641,99.82371794871794,1.543594786585478,2.4293460098982522,1.543594786585478,0.04666114472438476,0.5168432609081268,85.28,97.21,85.58
234,0.15163267669387354,98.34535256410257,99.79967948717949,1.5479707407501162,2.442513912872971,1.5479707407501162,0.04630049865450747,0.5121744119644165,85.35,97.33,85.58
235,0.1531848340653456,98.32932692307692,99.79366987179488,1.5581865313434515,2.4763060617668997,1.5581865313434515,0.04836079530676285,0.515909769821167,84.95,97.33,85.58
236,0.14812246492275824,98.36939102564102,99.81570512820512,1.5497869625647587,2.454003224863973,1.5497869625647587,0.05216359552827221,0.5113511236190796,85.11,97.31,85.58
237,0.14608935879973264,98.515625,99.8457532051282,1.5395572107052071,2.4200747560061155,1.5395572107052071,0.04983835097171818,0.5049642437934876,85.33,97.28,85.58
238,0.14232427936333877,98.46153846153847,99.8076923076923,1.525656826453752,2.3825036796498384,1.525656826453752,0.054874927544904306,0.5019095732688904,85.36,97.43,85.58
239,0.1415401877118991,98.4375,99.79567307692308,1.529213170328935,2.386662079681871,1.529213170328935,0.04816915937439914,0.5083149201393128,85.44,97.28,85.58
240,0.14153480375997532,98.47155448717949,99.81169871794872,1.54932563679715,2.452837604178291,1.54932563679715,0.05242767534139681,0.5065669817447662,85.77,97.36,85.77
241,0.13795837925221677,98.58774038461539,99.85176282051282,1.5332715889235742,2.40123223469511,1.5332715889235742,0.050310469294887916,0.5011787846565247,85.6,97.46,85.77
242,0.13870992219218842,98.56971153846153,99.81370192307692,1.544386243132196,2.4399690487770553,1.544386243132196,0.05484018080107722,0.5112792664527893,85.69,97.35,85.77
243,0.13756077014482937,98.56370192307692,99.83974358974359,1.5590999948659403,2.4867445613294747,1.5590999948659403,0.055951767338499714,0.5040220455169677,85.22,97.57,85.77
244,0.1327052944363692,98.60977564102564,99.82572115384616,1.5270329798373796,2.3820507961832074,1.5270329798373796,0.05022107467218051,0.5006931524753571,85.43,97.44,85.77
245,0.12902840404556348,98.65985576923077,99.84975961538461,1.513893733104617,2.3432628677533343,1.513893733104617,0.05138863261990112,0.49969687581062316,85.53,97.46,85.77
246,0.12668100443597025,98.72796474358974,99.83774038461539,1.5203396212542815,2.3635102447618688,1.5203396212542815,0.052077680806256854,0.49847118520736694,85.82,97.57,85.82
247,0.12570728323398492,98.7099358974359,99.83373397435898,1.5232091182704433,2.3845073965869004,1.5232091182704433,0.06434137860467937,0.5016164512634277,85.65,97.58,85.82
248,0.12546776110927263,98.74198717948718,99.85977564102564,1.5454784098482894,2.452076602719838,1.5454784098482894,0.06357308741264056,0.49880423135757446,85.58,97.41,85.82
249,0.12498882319300603,98.65785256410257,99.81169871794872,1.5338336490113273,2.420801427797741,1.5338336490113273,0.06815576495833753,0.49619859008789063,85.64,97.6,85.82
250,0.11999842727986666,98.65184294871794,99.85176282051282,1.5096450499147422,2.3414933132643547,1.5096450499147422,0.06246513653226993,0.4942540328025818,85.64,97.49,85.82
251,0.11809149448497173,98.84415064102564,99.87580128205128,1.5130868718122956,2.3550255319227307,1.5130868718122956,0.06559365027201247,0.495817963886261,85.97,97.54,85.97
252,0.11600562951121575,98.85616987179488,99.83373397435898,1.5130678458609672,2.3532556196168524,1.5130678458609672,0.06388131343850478,0.4962476237297058,85.93,97.37,85.97
253,0.11767485712010127,98.79807692307692,99.82171474358974,1.5110604836117638,2.3491022545979914,1.5110604836117638,0.06579846946497403,0.493177562046051,85.67,97.55,85.97
254,0.1115567665738173,98.9423076923077,99.86578525641026,1.4946907958925972,2.291750573876086,1.4946907958925972,0.05764999855004049,0.49838324761390684,85.57,97.49,85.97
255,0.11513653769133947,98.7920673076923,99.83974358974359,1.531899552654145,2.418415346599696,1.531899552654145,0.07169910717772643,0.49294208369255066,85.77,97.52,85.97
256,0.11294093931523654,98.89423076923077,99.87179487179488,1.5427213537684985,2.4476438913932235,1.5427213537684985,0.06765471601991457,0.4915804069519043,85.85,97.4,85.97
257,0.10833618773672825,98.97435897435898,99.85576923076923,1.4999654710190133,2.3244860093032194,1.4999654710190133,0.07458959505392881,0.4911192458152771,86.05,97.41,86.05
258,0.10811865053688868,98.91426282051282,99.86778846153847,1.5195126368992253,2.368743688971822,1.5195126368992253,0.05982503527538485,0.48783925466537476,86.07,97.51,86.07
259,0.10801496752179586,98.93830128205128,99.84975961538461,1.5134610082634843,2.3610839471699356,1.5134610082634843,0.07051972363601333,0.4870039395332336,85.88,97.64,86.07
260,0.10444691092349016,98.99439102564102,99.8858173076923,1.5068052596311599,2.334867426925344,1.5068052596311599,0.06440533647321711,0.48575003690719604,86.02,97.55,86.07
261,0.1037611971489894,98.98838141025641,99.88782051282051,1.5064138661735318,2.335941987734936,1.5064138661735318,0.06665925153504881,0.4889854824066162,85.95,97.51,86.07
262,0.10220148169841521,99.01041666666667,99.85977564102564,1.501496247355637,2.3348003780754505,1.501496247355637,0.08030939725239028,0.48714705653190615,85.9,97.62,86.07
263,0.10167250147996805,98.9863782051282,99.87580128205128,1.503150519008567,2.32926228869298,1.503150519008567,0.0698008058972559,0.4867950280189514,85.85,97.55,86.07
264,0.09953191006221833,99.04447115384616,99.84375,1.4921887635982292,2.3121525149724147,1.4921887635982292,0.08552520876360292,0.4852001407146454,86.25,97.59,86.25
265,0.10002412627904843,99.03645833333333,99.85777243589743,1.50550437617377,2.3491772597151037,1.50550437617377,0.08263383303673111,0.4869667666435242,85.75,97.6,86.25
266,0.09784626542375638,99.04447115384616,99.86979166666667,1.4790819196159422,2.2507601380276,1.4790819196159422,0.06307681309281987,0.4890451459884644,85.88,97.69,86.25
267,0.09592198015023501,99.0604967948718,99.87379807692308,1.4804521286642696,2.270070497513636,1.4804521286642696,0.07833199224706933,0.4861500933647156,85.99,97.52,86.25
268,0.09559603477708804,99.0604967948718,99.86979166666667,1.49532201719068,2.319711792198263,1.49532201719068,0.0837238571030583,0.48948120708465576,85.79,97.55,86.25
269,0.09548836997113166,99.08052884615384,99.86979166666667,1.4808592270882017,2.272874603399586,1.4808592270882017,0.07993055294731999,0.48994316568374635,85.98,97.61,86.25
270,0.09348124373608675,99.11258012820512,99.8838141025641,1.4866428155501998,2.289119553606836,1.4866428155501998,0.07901269257981047,0.48091248745918275,86.19,97.7,86.25
271,0.09499181291231742,99.08854166666667,99.86979166666667,1.5008218968352571,2.3370833660701686,1.5008218968352571,0.08461700004998951,0.4838105278015137,86.01,97.6,86.25
272,0.09268886496623358,99.0985576923077,99.87179487179488,1.4986134569300105,2.3329536788644685,1.4986134569300105,0.08711138557275211,0.4805828934669495,86.11,97.58,86.25
273,0.09029442112988387,99.1386217948718,99.8798076923077,1.4696423121926363,2.23323858368936,1.4696423121926363,0.0733900579024418,0.47974880909919737,86.27,97.63,86.27
274,0.09270471535049953,99.10857371794872,99.8838141025641,1.4867089637939706,2.294145033327734,1.4867089637939706,0.08384149030239207,0.4837338683605194,86.2,97.5,86.27
275,0.09190574754507114,99.04246794871794,99.87179487179488,1.51231112344105,2.37195063312851,1.51231112344105,0.08486569904497943,0.4843728730678558,86.05,97.48,86.27
276,0.09118348368658469,99.07852564102564,99.87580128205128,1.4949272511339828,2.321978564294744,1.4949272511339828,0.08717107811173763,0.48218944673538205,86.27,97.56,86.27
277,0.09073997775140481,99.11258012820512,99.87179487179488,1.4922735751345315,2.3070307190436865,1.4922735751345315,0.08015029599889001,0.48280949573516846,86.2,97.6,86.27
278,0.09212173552085191,99.06650641025641,99.85176282051282,1.4962795257493282,2.3351098301775663,1.4962795257493282,0.09625741100093199,0.48091068596839903,86.32,97.56,86.32
279,0.08616888729425577,99.18870192307692,99.90384615384616,1.4660217213300004,2.232873060236513,1.4660217213300004,0.08365337282513563,0.4823082986831665,86.08,97.64,86.32
280,0.08459466885870848,99.1826923076923,99.89383012820512,1.4549135287061834,2.215030072440413,1.4549135287061834,0.0982566964281344,0.4785376982212067,86.31,97.67,86.32
281,0.08595849506748028,99.13461538461539,99.8818108974359,1.48434700081902,2.2957430276024855,1.48434700081902,0.09245700876206575,0.479068471622467,86.25,97.62,86.32
282,0.08569348276807712,99.18469551282051,99.86578525641026,1.47572616680241,2.2654854683020833,1.47572616680241,0.0877177489167491,0.48213937911987303,86.16,97.52,86.32
283,0.08406714793199148,99.22475961538461,99.88782051282051,1.466278224269931,2.243907659880828,1.466278224269931,0.09393582891264574,0.48041948442459104,86.06,97.63,86.32
284,0.08443115920974659,99.20873397435898,99.85977564102564,1.45520041325892,2.207918385579414,1.45520041325892,0.09031014283048222,0.48244884753227235,86.05,97.51,86.32
285,0.08331613443218745,99.18870192307692,99.89383012820512,1.4546402508729512,2.197857099147093,1.4546402508729512,0.08187883968737086,0.4767558339595795,86.47,97.73,86.47
286,0.08418968140314786,99.18469551282051,99.8818108974359,1.4994323520720378,2.3362870516035383,1.4994323520720378,0.08798967316325479,0.48289801440238955,86.27,97.58,86.47
287,0.08288168540367713,99.21474358974359,99.89383012820512,1.4798700850487299,2.2777887518826687,1.4798700850487299,0.08777328326053357,0.4814333306312561,86.36,97.66,86.47
288,0.08244254274819142,99.1786858974359,99.87379807692308,1.4577588214154418,2.2283585100046377,1.4577588214154418,0.10329772859009978,0.47922166295051577,86.36,97.64,86.47
289,0.08315104128172,99.1766826923077,99.8798076923077,1.4626890791544833,2.235303885745918,1.4626890791544833,0.09584454346812743,0.4774099123001099,86.31,97.69,86.47
290,0.08191460655667843,99.1806891025641,99.89182692307692,1.45819548778739,2.222643330516637,1.45819548778739,0.09630924991313261,0.4790904665470123,86.29,97.65,86.47
291,0.08384559633067021,99.18669871794872,99.86778846153847,1.4690691481703977,2.248715233955559,1.4690691481703977,0.0905510718494611,0.4797422438144684,86.44,97.51,86.47
292,0.08245694423333193,99.23277243589743,99.8858173076923,1.464841738311388,2.238605633212655,1.464841738311388,0.09284431491352585,0.4773166525840759,86.35,97.66,86.47
293,0.08131629324112183,99.19671474358974,99.8798076923077,1.46975710766331,2.2556444140847827,1.46975710766331,0.09545845855796387,0.47804477519989014,86.28,97.68,86.47
294,0.08056414100126578,99.19471153846153,99.87580128205128,1.4542961144890971,2.2074864161357253,1.4542961144890971,0.09250922751764001,0.48148264665603635,86.4,97.59,86.47
295,0.08065781638217279,99.22876602564102,99.87379807692308,1.4318407576036316,2.1342566386599504,1.4318407576036316,0.08408868352500853,0.48142662382125856,86.34,97.58,86.47
296,0.08105180711509326,99.23277243589743,99.86979166666667,1.4383010486562273,2.148013189247663,1.4383010486562273,0.07930328268205988,0.478193723154068,86.49,97.62,86.49
297,0.08122681640088558,99.20873397435898,99.89182692307692,1.4376097605523306,2.1649166446765498,1.4376097605523306,0.09819482104122068,0.4783176758289337,86.48,97.64,86.49
298,0.07916749678552151,99.26682692307692,99.91586538461539,1.4486116858404507,2.2016299281472347,1.4486116858404507,0.1031541117937218,0.4785018867492676,86.4,97.7,86.49
299,0.08136954578833702,99.18870192307692,99.8838141025641,1.4617141414352195,2.231158233823058,1.4617141414352195,0.09455000255135726,0.47997242684364316,86.31,97.64,86.49


==> CIFAR/CIFAR100/CIFAR100_cutout-pyramidnet110-sam.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,4.083580732956911,7.203525641025641,24.501201923076923,0.7993751676415792,0.888885206986873,0.7993751676415792,0.24988454834487006,3.705934382247925,12.24,36.14,12.24
1,3.586381053313231,13.89022435897436,39.07652243589744,0.859158835801712,0.7458544389048083,0.859158835801712,0.007700533768655093,3.4298828048706054,17.31,44.33,17.31
2,3.125926371109791,22.203525641025642,52.56410256410256,1.0890423603547694,1.1922723882173356,1.0890423603547694,0.006259125570248214,2.9850932289123535,23.82,55.44,23.82
3,2.7444915673671626,29.579326923076923,62.75440705128205,1.1959337753576322,1.4350046539212853,1.1959337753576322,0.004747058880125721,2.547627197265625,31.78,66.72,31.78
4,2.460104508889027,35.412660256410255,69.42107371794872,1.2677884491889537,1.6119632881522261,1.2677884491889537,0.0046757362552938275,2.4547156501770018,33.88,68.88,33.88
5,2.248164886389023,40.34254807692308,73.95432692307692,1.3303296182406288,1.7750097720843994,1.3303296182406288,0.005232878916142214,2.1165020572662354,41.99,76.75,41.99
6,2.0853055804203717,44.04647435897436,77.43990384615384,1.3769891222796393,1.901082065096678,1.3769891222796393,0.004983022220226507,2.063683009338379,42.74,76.73,42.74
7,1.9660348522357451,47.19751602564103,79.77564102564102,1.4088687004737008,1.990322704185656,1.4088687004737008,0.0054116890112014815,1.9471326152801514,46.23,78.78,46.23
8,1.868584488905393,49.37099358974359,81.51241987179488,1.4394312519987569,2.0773162138297603,1.4394312519987569,0.005353884599051728,1.7765143989562988,50.46,82.02,50.46
9,1.8035195784691052,51.08974358974359,82.59415064102564,1.4515499861889813,2.1129529841115353,1.4515499861889813,0.005955621706303482,1.801235626411438,50.32,81.15,50.46
10,1.7407108743985493,52.69831730769231,83.6318108974359,1.4709142897004723,2.1696229414572783,1.4709142897004723,0.006034093812233188,1.7925518199920654,50.7,81.19,50.7
11,1.6802721729645362,54.45713141025641,84.62139423076923,1.4789476399144776,2.1935610883918604,1.4789476399144776,0.006274966783256897,1.7732892002105713,50.21,82.63,50.7
12,1.644254207611084,55.416666666666664,85.20633012820512,1.4862507764332824,2.2146663178943307,1.4862507764332824,0.0057249474457958804,1.6534533973693848,53.41,83.97,53.41
13,1.6040833476262215,56.27403846153846,85.77123397435898,1.501972350158622,2.262497191879333,1.501972350158622,0.006576251238318953,1.5515308353424073,56.42,85.55,56.42
14,1.5765354089247874,57.01522435897436,86.21794871794872,1.5071516656913244,2.2779689515186634,1.5071516656913244,0.006462808122529751,1.6246768995285035,53.94,84.97,56.42
15,1.548374952108432,57.966746794871796,86.77884615384616,1.5130101961240876,2.2959944560801007,1.5130101961240876,0.006794602504650804,1.5497812471389771,56.31,85.82,56.42
16,1.5206364148702376,58.78004807692308,86.9931891025641,1.516782232182984,2.307315083530792,1.516782232182984,0.006686743664796602,1.509222579574585,57.26,86.5,57.26
17,1.507242988011776,58.88822115384615,87.25560897435898,1.5244139071074136,2.3309160701590232,1.5244139071074136,0.007078309976532804,1.4857055681228637,57.55,86.33,57.55
18,1.4835098465283711,59.61338141025641,87.59415064102564,1.5273054311428567,2.3403873098778964,1.5273054311428567,0.0077254298794291465,1.3981700681686402,59.59,88.1,59.59
19,1.468593134635534,59.99198717948718,87.91266025641026,1.532892177702474,2.3568470683367937,1.532892177702474,0.0070886398753606805,1.518382816505432,56.96,86.79,59.59
20,1.4512750295492318,60.40665064102564,88.203125,1.53843173182506,2.374104471182099,1.53843173182506,0.007332277695845768,1.493585273361206,57.72,86.32,59.59
21,1.4371728680072686,60.755208333333336,88.4755608974359,1.543994109303768,2.390476050157503,1.543994109303768,0.00655824059276755,1.4890247051239014,57.13,86.85,59.59
22,1.421127740236429,61.24198717948718,88.5536858974359,1.5464611590840145,2.398881162748354,1.5464611590840145,0.007339046192880616,1.4065897701263428,59.76,88.25,59.76
23,1.4069174201060564,61.594551282051285,88.87620192307692,1.5585471249455856,2.437709651403482,1.5585471249455856,0.008640510727331296,1.440758599472046,58.6,87.92,59.76
24,1.3993583798408509,61.72475961538461,89.07451923076923,1.5555397827788584,2.4271397205873253,1.5555397827788584,0.007435704779627184,1.4705484548568726,58.18,86.61,59.76
25,1.385540978419475,62.4599358974359,89.17067307692308,1.5557283903432413,2.4278356220015747,1.5557283903432413,0.007544797481602306,1.4830492853164672,58.12,86.58,59.76
26,1.3848843394181667,62.155448717948715,89.24078525641026,1.5606358081535416,2.4417037879864107,1.5606358081535416,0.006119662295352768,1.4250079191207885,58.62,87.65,59.76
27,1.380920078815558,62.4619391025641,89.17067307692308,1.5619899287722558,2.4469018503180537,1.5619899287722558,0.007089312732096786,1.5710567125320434,56.5,84.71,59.76
28,1.3676582626807383,62.708333333333336,89.49919871794872,1.565007954494674,2.4565092460552655,1.565007954494674,0.007259348423661827,1.5962066007614135,56.32,85.91,59.76
29,1.3650738254571573,62.76842948717949,89.56330128205128,1.5685587605855955,2.467703802456471,1.5685587605855955,0.007327217046651402,1.440440051651001,59.1,87.6,59.76
30,1.355823580118326,63.14503205128205,89.57732371794872,1.5705598274525332,2.475496014366026,1.5705598274525332,0.008837842758294912,1.2930781326293945,62.39,89.37,62.39
31,1.3455352505048117,63.56570512820513,89.73357371794872,1.5684926125802048,2.4680770650856703,1.5684926125802048,0.007907989366993995,1.6102749980926514,55.7,84.78,62.39
32,1.346429360524202,63.35336538461539,89.70552884615384,1.5777348982532529,2.4970412009150857,1.5777348982532529,0.007793791748883727,1.403136541557312,59.82,88.18,62.39
33,1.33501481398558,63.66185897435897,89.70753205128206,1.5741426424619718,2.4846435953427575,1.5741426424619718,0.006718536525598395,1.3546847579956054,61.11,88.3,62.39
34,1.329116021364163,63.7900641025641,89.94391025641026,1.5775883316960382,2.495808688030474,1.5775883316960382,0.00702374372698511,1.3333465551376342,61.76,88.65,62.39
35,1.319682410435799,64.1426282051282,90.25240384615384,1.57931350378838,2.502980484988734,1.57931350378838,0.008749341740404315,1.391992900657654,60.53,87.85,62.39
36,1.3267832159996034,63.63782051282051,89.97195512820512,1.5831753862670646,2.514619613682631,1.5831753862670646,0.008175310000761993,1.3951775960922241,60.58,87.99,62.39
37,1.323049020461547,63.962339743589745,90.13822115384616,1.5853892520832982,2.5214075350709364,1.5853892520832982,0.007948454449696829,1.402683331489563,59.36,88.02,62.39
38,1.3151159489766144,63.97636217948718,90.25641025641026,1.5840866527589452,2.5179460347676685,1.5840866527589452,0.008615511318629476,1.4090560688018798,59.87,86.74,62.39
39,1.3057806765421842,64.43709935897436,90.16025641025641,1.5791774332719375,2.5023926077812075,1.5791774332719375,0.008591242025862922,1.3759044445037842,60.5,88.36,62.39
40,1.3089308420817056,64.45913461538461,90.1923076923077,1.5930169232528244,2.5458025896615477,1.5930169232528244,0.008099671891652616,1.4413289325714111,58.98,87.15,62.39
41,1.3023398243463957,64.4891826923077,90.234375,1.587583517262535,2.529098268421798,1.587583517262535,0.008676844138116202,1.4143522817611693,59.75,87.68,62.39
42,1.2922114462424548,64.83373397435898,90.47475961538461,1.5912207996443342,2.5404766144894895,1.5912207996443342,0.0084929812687351,1.313578960800171,62.38,89.37,62.39
43,1.2883809465628404,65.09815705128206,90.48477564102564,1.5905461171683453,2.537465503978621,1.5905461171683453,0.007628553139321426,1.338891738128662,61.72,89.1,62.39
44,1.284568642041622,65.09415064102564,90.51282051282051,1.5897963404972608,2.5359753309025916,1.5897963404972608,0.008522926644109141,1.3871660150527954,60.86,87.0,62.39
45,1.2828204442293216,65.27844551282051,90.53685897435898,1.598123372754995,2.562294913560398,1.598123372754995,0.008296599014597117,1.37132467212677,61.26,87.91,62.39
46,1.280300258520322,65.32852564102564,90.45472756410257,1.596231387470981,2.5562026302262875,1.596231387470981,0.008247987878754248,1.4141337892532349,59.8,87.59,62.39
47,1.2821700348303868,64.83573717948718,90.51482371794872,1.5987292696519948,2.5646709876628315,1.5987292696519948,0.008735710020830734,1.3446111610412597,61.64,88.93,62.39
48,1.2739274633236422,65.36658653846153,90.64102564102564,1.6006338225535213,2.569405138945502,1.6006338225535213,0.007376505043204418,1.2523116924285889,64.19,90.05,64.19
49,1.266914842220453,65.52684294871794,90.59294871794872,1.5948036102696816,2.5520852797505125,1.5948036102696816,0.008686724421302028,1.3817560689926147,60.86,87.98,64.19
50,1.2669686870697217,65.47676282051282,90.8573717948718,1.6045213306438697,2.5824409403500814,1.6045213306438697,0.007952239858907362,1.3607376996994018,61.49,88.25,64.19
51,1.2634624903018659,65.64903846153847,90.72516025641026,1.605215359558844,2.586767045329062,1.605215359558844,0.010050694765432855,1.2766068214416504,63.3,89.29,64.19
52,1.252759534579057,66.17788461538461,90.9775641025641,1.6071200416456202,2.5908372043505645,1.6071200416456202,0.008002376091544416,1.325262438774109,62.42,88.71,64.19
53,1.258179069788028,65.7051282051282,90.90945512820512,1.6076586257363426,2.592331211833117,1.6076586257363426,0.007764954928651591,1.2161612506866455,64.53,90.7,64.53
54,1.2516153613726297,66.06570512820512,90.9014423076923,1.6068343432697325,2.5905996203682835,1.6068343432697325,0.008683013657210914,1.250034944343567,64.21,89.61,64.53
55,1.2518150678047768,66.2479967948718,90.9795673076923,1.612216862416364,2.6067603290599575,1.612216862416364,0.007517117600292611,1.4109742654800415,60.45,87.52,64.53
56,1.2464403314468189,66.06971153846153,90.96754807692308,1.6038961612180875,2.5807730316052093,1.6038961612180875,0.008290135635091733,1.1785161289215087,65.86,90.83,65.86
57,1.2423444588979085,66.24198717948718,91.12379807692308,1.6164116737527365,2.6221452793058346,1.6164116737527365,0.009358580261711325,1.2550051908493043,64.02,90.07,65.86
58,1.2395702325380766,66.20192307692308,91.06169871794872,1.6171316998568432,2.623359355756051,1.6171316998568432,0.008244421074167896,1.3006887098312379,62.59,89.84,65.86
59,1.2372477714832013,66.37219551282051,91.14783653846153,1.6116885486410457,2.6074657529704885,1.6116885486410457,0.009925775149808302,1.2591204746246338,63.9,89.79,65.86
60,1.2303393587087974,66.46634615384616,91.21794871794872,1.610274243880211,2.601439133038088,1.610274243880211,0.008455992534103451,1.212614220237732,64.93,90.68,65.86
61,1.2324819599970793,66.60657051282051,91.23998397435898,1.6203101740258914,2.6348336881482424,1.6203101740258914,0.009428628096427971,1.489347812461853,58.1,87.16,65.86
62,1.2276317646870247,66.50841346153847,91.14182692307692,1.6192230677551285,2.6316800894064354,1.6192230677551285,0.009796746256105937,1.3395647953033447,61.74,88.6,65.86
63,1.2223443936078977,66.75280448717949,91.23798076923077,1.6298399032141957,2.665301451652594,1.6298399032141957,0.008923341543335184,1.2350380477905274,63.75,90.43,65.86
64,1.2192834939712134,66.85496794871794,91.19391025641026,1.6172596637530987,2.6255595979986137,1.6172596637530987,0.010030777995827744,1.203085608482361,65.54,90.95,65.86
65,1.2136155805526636,66.88902243589743,91.4423076923077,1.6189146685307436,2.6310032441015547,1.6189146685307436,0.010118540117547425,1.2667059959411622,64.27,90.3,65.86
66,1.2144585543718094,67.21153846153847,91.44030448717949,1.6229712168250434,2.6422181926408927,1.6229712168250434,0.008182621998330752,1.3051209575653075,62.88,89.3,65.86
67,1.2082655026362492,67.29166666666667,91.45032051282051,1.6191430133677416,2.6309141396877456,1.6191430133677416,0.00929004195017491,1.2163580373764038,65.51,90.47,65.86
68,1.2106724801736,67.18349358974359,91.52844551282051,1.630114929798979,2.666789211438748,1.630114929798979,0.009514527085217939,1.29748999710083,63.14,89.19,65.86
69,1.2056412391173534,67.33173076923077,91.52844551282051,1.6346848778426135,2.681267077586833,1.6346848778426135,0.00907242773951289,1.2514693157196044,63.28,90.13,65.86
70,1.2021151657287892,67.3838141025641,91.58052884615384,1.6337747971017376,2.6794548903475475,1.6337747971017376,0.010234802702723922,1.1844236890792847,65.9,90.85,65.9
71,1.1956210309114212,67.65625,91.57852564102564,1.6270775527234609,2.6556329362628475,1.6270775527234609,0.008251573686280711,1.2258997386932373,64.69,90.28,65.9
72,1.1958817630242078,67.68629807692308,91.72275641025641,1.6292942578156808,2.664041694703436,1.6292942578156808,0.009441916152285845,1.3406337030410767,61.7,88.6,65.9
73,1.191059594735121,67.63020833333333,91.80088141025641,1.6343262220154997,2.680136362229807,1.6343262220154997,0.009114162262350511,1.2840030633926391,63.05,89.9,65.9
74,1.188748318873919,67.75641025641026,91.76482371794872,1.6371168244925052,2.6897182631057213,1.6371168244925052,0.009566766069297294,1.2050819836616515,65.5,90.4,65.9
75,1.1830493060442118,68.0448717948718,91.82892628205128,1.6410874730890281,2.7031987169003933,1.6410874730890281,0.010030622570661674,1.2714901231765747,64.04,89.58,65.9
76,1.1784154470150288,68.10296474358974,91.85096153846153,1.63966178508405,2.6973785580458456,1.63966178508405,0.008887788580832279,1.2726239398956298,63.07,90.32,65.9
77,1.176271958840199,68.18309294871794,91.96113782051282,1.648208625661199,2.7254722665236435,1.648208625661199,0.008880592819665356,1.2072596982955932,64.82,90.8,65.9
78,1.1722876938489768,68.22115384615384,92.1474358974359,1.6466592276970906,2.7213815560414174,1.6466592276970906,0.009894943881438412,1.2857792518615723,62.6,89.37,65.9
79,1.1700203342315478,68.44150641025641,91.94511217948718,1.6384595834540512,2.69481766019798,1.6384595834540512,0.010267853585557152,1.1895824481964112,65.89,91.16,65.9
80,1.1664229720066754,68.41145833333333,92.13942307692308,1.6499062068809234,2.7323837501812855,1.6499062068809234,0.0101932586770892,1.1609109006881715,65.9,91.6,65.9
81,1.1585288597987249,68.68790064102564,92.21153846153847,1.649867848692117,2.7321362726635576,1.649867848692117,0.010072354515603177,1.1702820150375366,66.98,90.97,66.98
82,1.15471271780821,68.76201923076923,92.31169871794872,1.6460675682065375,2.7184803069255423,1.6460675682065375,0.0089418678241584,1.1604850522994996,66.8,90.99,66.98
83,1.1562627176443736,68.71794871794872,92.1895032051282,1.6558874593524395,2.7516680131146622,1.6558874593524395,0.009704735073985393,1.2222468824386596,64.65,90.74,66.98
84,1.1548413959833292,68.80008012820512,92.265625,1.654879925737988,2.7484533477830335,1.654879925737988,0.009825779172464522,1.220250986289978,64.39,90.23,66.98
85,1.156634497948182,68.85416666666667,92.20552884615384,1.6565593408147232,2.753868425902822,1.6565593408147232,0.009679576262311862,1.1782136682510376,66.63,90.48,66.98
86,1.1497598062723111,68.99038461538461,92.28165064102564,1.6524228211807102,2.740333389381338,1.6524228211807102,0.009832209422520943,1.1689500005722047,66.23,91.1,66.98
87,1.1437978350199185,69.06650641025641,92.39583333333333,1.6524683453013702,2.7408879450300594,1.6524683453013702,0.010236312807010872,1.1910544340133666,65.52,90.7,66.98
88,1.145227394807033,69.0264423076923,92.42788461538461,1.657140144275258,2.754592543738364,1.657140144275258,0.008479085969741007,1.2203807060241698,65.61,90.68,66.98
89,1.137629961203306,69.04046474358974,92.44791666666667,1.660462253199916,2.765999454540742,1.660462253199916,0.00886456023899962,1.1413097869873048,67.11,91.44,67.11
90,1.1327516253177936,69.30088141025641,92.51201923076923,1.6588221223238546,2.761462704093339,1.6588221223238546,0.00977187058232154,1.1533210889816283,66.67,91.16,67.11
91,1.1349858707342393,69.51322115384616,92.42988782051282,1.6642348225085641,2.7783872045497806,1.6642348225085641,0.008709660099668781,1.1441767969131469,66.85,91.46,67.11
92,1.1220125537652237,69.7636217948718,92.63421474358974,1.661925165861676,2.7713294704849454,1.661925165861676,0.009334213560586058,1.2049347038269043,65.25,90.52,67.11
93,1.1224993964036305,69.69951923076923,92.62820512820512,1.6714633162379138,2.8037248058942583,1.6714633162379138,0.00993518836521412,1.2366084808349609,64.48,90.57,67.11
94,1.1202090726448939,69.73357371794872,92.57011217948718,1.670743227871296,2.8010859398165517,1.670743227871296,0.009703006338754872,1.1739212831497192,66.39,91.28,67.11
95,1.1208609736882724,69.9198717948718,92.67628205128206,1.6729480285424958,2.809222680241397,1.6729480285424958,0.010467574037173577,1.1819644145965575,65.91,90.86,67.11
96,1.1119956247317486,69.9198717948718,92.6582532051282,1.6747258622607097,2.8141294119154363,1.6747258622607097,0.00942269819055852,1.1257671931266784,67.45,91.81,67.45
97,1.1014584376261785,70.46274038461539,92.72836538461539,1.6729970221549428,2.8098329267948015,1.6729970221549428,0.010913890655495084,1.1132794771194459,68.02,91.55,68.02
98,1.106412454140492,70.32251602564102,92.66025641025641,1.6764264112579346,2.8203963366394644,1.6764264112579346,0.009990824276306931,1.190492488861084,66.49,90.12,68.02
99,1.099996838814173,70.22435897435898,92.86458333333333,1.675335791912192,2.817215452851514,1.675335791912192,0.010465437189462357,1.0907985620498657,68.43,91.96,68.43
100,1.0949297165259337,70.53285256410257,92.86658653846153,1.679483196368445,2.831595265521917,1.679483196368445,0.010931458637948754,1.0919249767303467,68.69,92.14,68.69
101,1.0873762546441494,70.72916666666667,93.02684294871794,1.6827593843156095,2.8434440716209455,1.6827593843156095,0.011764926118696284,1.0925002279281617,68.25,91.76,68.69
102,1.0955191598488734,70.5448717948718,92.95873397435898,1.6852699302690795,2.851128406305494,1.6852699302690795,0.01099366843634586,1.173070924949646,66.65,90.79,68.69
103,1.088403356533784,70.59495192307692,93.09695512820512,1.6876526085765748,2.8585553560872237,1.6876526085765748,0.010384028851905924,1.0480428626060485,69.5,92.52,69.5
104,1.0906233200660118,70.67508012820512,92.88661858974359,1.6870058929912093,2.8572284117075193,1.6870058929912093,0.011239528720451641,1.2482662635803223,64.43,90.14,69.5
105,1.0862319746078588,70.56089743589743,93.19911858974359,1.6904662561682333,2.8678800888970346,1.6904662561682333,0.010203925653591739,1.1197948065757752,67.85,92.11,69.5
106,1.0672252791050152,71.32011217948718,93.29527243589743,1.6881890940190083,2.8596022910290353,1.6881890940190083,0.009619873864315398,1.1846371883392335,66.07,90.53,69.5
107,1.0682724381104494,71.15785256410257,93.34134615384616,1.6981144157239212,2.8953349659425296,1.6981144157239212,0.011742397053135178,1.2272578861236572,65.19,89.88,69.5
108,1.0597872034097329,71.39423076923077,93.25320512820512,1.6917232927743393,2.872998954385828,1.6917232927743393,0.011071255070575159,1.1185489812850953,68.19,91.87,69.5
109,1.0646862488526565,71.35817307692308,93.14102564102564,1.6950912801862215,2.88355429107863,1.6950912801862215,0.010219842915266675,1.0735369438171387,68.83,92.2,69.5
110,1.0621856752114418,71.57251602564102,93.39142628205128,1.7038932344380302,2.914965554003467,1.7038932344380302,0.011713399639774913,1.0676713178634643,69.18,92.49,69.5
111,1.0579822845948048,71.51842948717949,93.39142628205128,1.698961290161262,2.896771813449795,1.698961290161262,0.010302347983374815,1.051204655456543,69.11,92.52,69.5
112,1.0528691643323653,71.87099358974359,93.34535256410257,1.7004855132717533,2.9023329164775276,1.7004855132717533,0.010681935630429074,1.163696968460083,66.8,90.69,69.5
113,1.0434024800092747,71.98317307692308,93.3613782051282,1.704309116075336,2.9161227282996594,1.704309116075336,0.011453165162166101,1.05743072681427,69.73,92.61,69.73
114,1.0412420746607658,71.94110576923077,93.53966346153847,1.7089392488014805,2.9332898834122325,1.7089392488014805,0.01281652731806382,1.132379726600647,67.33,91.21,69.73
115,1.0373488741043286,72.25160256410257,93.67588141025641,1.7104236391464511,2.937799526482322,1.7104236391464511,0.012250501131332747,1.140397596359253,66.93,91.78,69.73
116,1.0318017022731976,72.30969551282051,93.63782051282051,1.7116495777450143,2.9415396739817825,1.7116495777450143,0.011795396987096751,1.0462065798759461,70.08,93.1,70.08
117,1.0285529093864636,72.39783653846153,93.8661858974359,1.718136320782323,2.9634746656341493,1.718136320782323,0.011482248842731746,1.1305231433868408,67.55,91.75,70.08
118,1.0169488731103065,72.75040064102564,93.83613782051282,1.7077341809977742,2.9278132393520484,1.7077341809977742,0.011457206403910014,1.0551846256256103,69.83,92.66,70.08
119,1.0136117207698332,72.61017628205128,93.93028846153847,1.71314063879961,2.946611622231108,1.71314063879961,0.011760773924371914,1.0766833412170411,69.01,91.97,70.08
120,1.0169001583869641,72.76642628205128,93.89022435897436,1.7230523985799748,2.9808988105070773,1.7230523985799748,0.011989242254872856,1.0306087258338927,69.71,92.98,70.08
121,1.008455529426917,73.10897435897436,93.91225961538461,1.724833202216941,2.98649012459194,1.724833202216941,0.011440549121993104,1.1239095262527465,67.34,91.57,70.08
122,1.007139912629739,72.98878205128206,94.14463141025641,1.723614407858188,2.982815733947507,1.723614407858188,0.011969106971174703,0.9907457206726075,71.34,93.32,71.34
123,1.0047757860941764,73.19511217948718,94.04246794871794,1.729316438823458,3.0025883972229765,1.729316438823458,0.012053051637929357,1.0498741074562072,69.88,92.76,71.34
124,0.9902305599970695,73.57371794871794,94.18669871794872,1.727967465608451,2.996851799393953,1.727967465608451,0.01098023719266017,1.0315811705589295,69.67,92.73,71.34
125,0.9900848254179343,73.62179487179488,94.1045673076923,1.737136833227972,3.029542840174618,1.737136833227972,0.011898462817311106,1.1123674347877504,68.38,91.93,71.34
126,0.9888553727895786,73.515625,94.13661858974359,1.7306994431769904,3.0069188795425332,1.7306994431769904,0.01159831692938873,1.0558366810798645,69.64,92.71,71.34
127,0.9793110653375968,73.92027243589743,94.19471153846153,1.7324038459258055,3.013047227191199,1.7324038459258055,0.011824141812676991,0.9630839982032776,71.81,93.47,71.81
128,0.9735624719888736,73.91025641025641,94.44511217948718,1.7339028167915038,3.020042224526611,1.7339028167915038,0.013623246449099735,1.0255927780151368,70.33,92.44,71.81
129,0.9713594019412994,74.08453525641026,94.53725961538461,1.7397419402260659,3.038443472963775,1.7397419402260659,0.011741454382218741,1.0197025313377381,70.5,92.63,71.81
130,0.9762267812704428,73.96033653846153,94.40304487179488,1.7405845963281332,3.042130642504687,1.7405845963281332,0.012495905529916307,0.9976639441490174,70.92,93.35,71.81
131,0.962683698000052,74.38501602564102,94.4951923076923,1.7466270740562078,3.0648265367277125,1.7466270740562078,0.01412040090156319,1.0339580434799194,70.25,92.61,71.81
132,0.9638948189906585,74.140625,94.4150641025641,1.7476629953079958,3.066325949391013,1.7476629953079958,0.012000004222096905,1.0217072940826415,69.91,92.96,71.81
133,0.9508431234420874,74.7255608974359,94.46514423076923,1.7332232045254794,3.0170693508616298,1.7332232045254794,0.01300667415605794,0.9885348588943481,71.73,93.3,71.81
134,0.957083724400936,74.74358974358974,94.52524038461539,1.7469652628710914,3.063841933750333,1.7469652628710914,0.01195430407207132,1.013362166595459,70.31,93.26,71.81
135,0.9398079613844553,75.05608974358974,94.69551282051282,1.7517512688663475,3.0814098161868215,1.7517512688663475,0.012777308211963323,1.01352533454895,70.41,92.91,71.81
136,0.9371311953434578,75.07211538461539,94.67347756410257,1.7504115693940414,3.0763730244536727,1.7504115693940414,0.012432362185161416,0.9841417324066162,71.79,93.15,71.81
137,0.9352330485979716,75.25240384615384,94.73758012820512,1.757129854530743,3.0987588011841307,1.757129854530743,0.011253475500900834,0.9778990119934082,71.51,93.3,71.81
138,0.9246403767512394,75.37259615384616,94.87580128205128,1.7579651093819513,3.103677685165087,1.7579651093819513,0.013236359360791372,0.972520881652832,71.4,93.26,71.81
139,0.9216483857387151,75.54286858974359,94.93389423076923,1.7662448399909907,3.132672579078931,1.7662448399909907,0.013051744284130695,0.973470001411438,71.65,93.0,71.81
140,0.9232137229198064,75.53685897435898,94.95192307692308,1.7631407700932729,3.121244204734899,1.7631407700932729,0.012578829569799943,0.940561961555481,72.62,93.64,72.62
141,0.9128627774042961,75.71113782051282,94.97996794871794,1.7637751131309347,3.123430150843852,1.7637751131309347,0.012527501143810404,0.999232596206665,71.38,93.06,72.62
142,0.9076592133595394,75.9735576923077,95.05008012820512,1.7728735020051771,3.15639498808087,1.7728735020051771,0.01331453396876947,0.9137402635574341,73.49,93.95,73.49
143,0.8990626254142859,76.27604166666667,95.16025641025641,1.7654917746263605,3.1313702714513023,1.7654917746263605,0.014409065177966696,0.940491019821167,72.81,93.95,73.49
144,0.8970766038466722,76.3641826923077,95.1943108974359,1.77256684461746,3.1562344090914545,1.77256684461746,0.014241190454355568,1.0209036693572997,70.2,92.78,73.49
145,0.8879342235051668,76.61858974358974,95.41065705128206,1.7691367117107193,3.1425259160813614,1.7691367117107193,0.012681211358744893,0.9685188280105591,71.68,93.86,73.49
146,0.8857798050611447,76.57251602564102,95.30849358974359,1.7776718081673855,3.1737462558442058,1.7776718081673855,0.013629198291103872,0.9390370337486267,72.44,93.78,73.49
147,0.8841371707427196,76.73277243589743,95.30649038461539,1.7782348656464464,3.1761731895747283,1.7782348656464464,0.014053952174092998,0.9707658705711365,71.93,93.0,73.49
148,0.8775695048845731,77.11738782051282,95.25240384615384,1.7781749387596761,3.177026974167784,1.7781749387596761,0.015120861334805724,0.9220514361381531,73.89,94.07,73.89
149,0.8744746162341192,76.9150641025641,95.39663461538461,1.785461356993904,3.202742188663285,1.785461356993904,0.014869931344772436,0.915600252532959,73.45,93.87,73.89
150,0.8665035819395994,77.25160256410257,95.5488782051282,1.7884170439629097,3.2130519758670806,1.7884170439629097,0.014616452730048746,0.9627688653945923,71.96,93.51,73.89
151,0.8574328107711596,77.52604166666667,95.64302884615384,1.7820617250344906,3.1903161445901724,1.7820617250344906,0.014572152757267975,0.9560337490081787,72.21,93.24,73.89
152,0.8567716285204277,77.68629807692308,95.57892628205128,1.793943559293322,3.2312803439403406,1.793943559293322,0.013046850010347999,0.9295474652290344,73.09,93.83,73.89
153,0.8524268570618752,77.71033653846153,95.58092948717949,1.795672032270253,3.240129254764805,1.795672032270253,0.015691207287224174,0.9008013062477112,74.12,94.24,74.12
154,0.8366225320559282,78.17708333333333,95.91746794871794,1.7938200439558256,3.2331171173380087,1.7938200439558256,0.015326767240328554,0.8860101417541504,74.25,94.23,74.25
155,0.8348900101123712,78.27323717948718,95.75520833333333,1.7904257231792708,3.220646860772159,1.7904257231792708,0.015022590550143988,0.8739202058792114,73.88,94.44,74.25
156,0.8266321020248609,78.6338141025641,95.91145833333333,1.7941001120717954,3.2342580220142847,1.7941001120717954,0.015462809878255879,0.8874512216567993,73.85,94.57,74.25
157,0.8240048399338356,78.41947115384616,95.9795673076923,1.8039254564243845,3.2683041929165806,1.8039254564243845,0.014157140580656424,0.8638788969039917,74.89,94.81,74.89
158,0.8133447923721411,78.96434294871794,96.01161858974359,1.7970798467675675,3.243074687182929,1.7970798467675675,0.013578711524784737,0.9001539200782775,73.45,94.13,74.89
159,0.811115317314099,78.93429487179488,96.06570512820512,1.8119185615556188,3.298893675910734,1.8119185615556188,0.015844802200951413,0.8571107253074646,74.99,94.79,74.99
160,0.8115546649847275,78.96434294871794,96.02564102564102,1.8132784888067541,3.3036023963031456,1.8132784888067541,0.01562351833383957,0.8597684864044189,75.04,94.92,75.04
161,0.8050415534239549,79.20472756410257,96.1298076923077,1.810728797468631,3.2949689598541907,1.810728797468631,0.01623018187199632,0.9211339431762695,73.46,93.76,75.04
162,0.7969061663517585,79.40104166666667,96.23397435897436,1.812156007877851,3.2997563788927136,1.812156007877851,0.01584698200492385,0.8822815927505493,74.47,94.52,75.04
163,0.794159748004033,79.44911858974359,96.22596153846153,1.820754917825976,3.330551226682099,1.820754917825976,0.015402755894622366,0.9325204362869263,73.21,93.63,75.04
164,0.7860918529522725,79.74759615384616,96.34815705128206,1.8154399047178134,3.3117652949539655,1.8154399047178134,0.01594324731214236,0.8655651249885559,74.6,94.38,75.04
165,0.7817466294154143,79.83573717948718,96.36217948717949,1.8207250777180428,3.3295686191250713,1.8207250777180428,0.014528810493698252,0.8480935072898865,74.96,94.72,75.04
166,0.7701281973948846,80.0420673076923,96.4042467948718,1.8169103363491437,3.3173803886295645,1.8169103363491437,0.016217218297206237,0.8427152824401856,75.11,94.83,75.11
167,0.7576101712691479,80.55088141025641,96.55048076923077,1.8059487931571996,3.2767047298685243,1.8059487931571996,0.015253686362578733,0.8268132845878601,75.45,94.79,75.45
168,0.7536068907150856,80.67107371794872,96.57852564102564,1.8282895379817676,3.3595510269010673,1.8282895379817676,0.01690839220748197,0.8243755027770996,75.92,94.97,75.92
169,0.7573015971825673,80.75520833333333,96.56850961538461,1.8358597475256884,3.3868379404307296,1.8358597475256884,0.016456927845645453,0.8204106870651245,75.75,95.18,75.92
170,0.7430108385972488,81.04366987179488,96.80088141025641,1.8246058629273698,3.3472310769132565,1.8246058629273698,0.018044521884324816,0.9395982355117798,73.16,93.68,75.92
171,0.7364984599443583,81.3641826923077,96.70873397435898,1.8217305421063357,3.3346835259092646,1.8217305421063357,0.015981357866221124,0.8722580610275269,74.55,94.01,75.92
172,0.7300202211508384,81.37219551282051,96.81290064102564,1.828864572615379,3.3616279609993125,1.828864572615379,0.016882336031679657,0.8606983415603637,74.87,94.82,75.92
173,0.7234071676547711,81.73477564102564,96.9150641025641,1.8346389589005214,3.3816708090697447,1.8346389589005214,0.015770699554155776,0.8327531908988952,75.45,94.72,75.92
174,0.7187045505413643,81.78084935897436,96.98317307692308,1.8336334962218364,3.3798371891594314,1.8336334962218364,0.01762539069271618,0.8181892817497254,76.09,95.18,76.09
175,0.715413542282887,81.90905448717949,96.9551282051282,1.8396110220297675,3.4015414824658126,1.8396110220297675,0.01737277009240712,0.8332044418334961,75.92,94.77,76.09
176,0.705151053575369,82.27363782051282,97.0673076923077,1.8357262242635473,3.3880825575852564,1.8357262242635473,0.01819178713635683,0.7848948145866395,77.16,95.43,77.16
177,0.6974742824450517,82.47596153846153,97.08533653846153,1.8387722784890232,3.400688807303226,1.8387722784890232,0.01960531516351205,0.7980249516487121,76.72,95.19,77.16
178,0.691234511289841,82.76442307692308,97.1875,1.8389966431962779,3.400494505818528,1.8389966431962779,0.018585852131349778,0.7975981957435608,76.39,95.24,77.16
179,0.685398391347665,82.96474358974359,97.21153846153847,1.8490996068550747,3.4380605842563985,1.8490996068550747,0.018891228184806597,0.8294998321533203,76.22,94.79,77.16
180,0.6756378236489419,82.99278846153847,97.28365384615384,1.8406796135409236,3.4064832229145012,1.8406796135409236,0.018381783209337588,0.7827373604774475,77.49,95.31,77.49
181,0.6681361091442597,83.3213141025641,97.3798076923077,1.8502574341487565,3.442168205759792,1.8502574341487565,0.018715633137051935,0.827364780330658,76.0,95.02,77.49
182,0.665653406503873,83.55969551282051,97.421875,1.848012820807888,3.4353120941553366,1.848012820807888,0.020160708285009044,0.7686155318260193,77.76,95.43,77.76
183,0.6618621739821556,83.6698717948718,97.43189102564102,1.8549500848551592,3.4610830189903696,1.8549500848551592,0.02024320168620708,0.7522019547462463,77.78,95.65,77.78
184,0.6514861674645008,84.01642628205128,97.46995192307692,1.8445365423767965,3.421547517065527,1.8445365423767965,0.019232460902179227,0.7535070895195007,77.45,95.66,77.78
185,0.647123690140553,84.0625,97.59615384615384,1.853738778503576,3.4570702679977163,1.853738778503576,0.020722809069786408,0.7666289065361023,78.01,95.59,78.01
186,0.6351307830749414,84.51522435897436,97.60416666666667,1.8516478323527878,3.4486704429345094,1.8516478323527878,0.020070747877731332,0.7655822319030762,77.75,95.36,78.01
187,0.6290072081180719,84.74158653846153,97.64423076923077,1.8483551101046358,3.436652849473901,1.8483551101046358,0.020236236423980536,0.7528698154449462,77.71,95.53,78.01
188,0.6181036629737952,84.93389423076923,97.70833333333333,1.8460027405666821,3.4256728154690372,1.8460027405666821,0.01794669728933629,0.7492680102348328,77.76,95.5,78.01
189,0.6105688888293046,85.3125,97.74439102564102,1.8427858642948216,3.4174497871674885,1.8427858642948216,0.021590045522675627,0.7946100507736206,76.76,94.93,78.01
190,0.6094287795898242,85.28245192307692,97.75040064102564,1.8621443579983088,3.488582503177602,1.8621443579983088,0.021000893152668176,0.754473687362671,77.82,95.63,78.01
191,0.6021568405322539,85.5829326923077,97.85857371794872,1.862280658440114,3.489274202595104,1.862280658440114,0.021184951794959606,0.7624238195419312,77.84,95.79,78.01
192,0.5901160972240643,85.99759615384616,97.90064102564102,1.8534540960398411,3.456920594914412,1.8534540960398411,0.021628508787547407,0.7517550085067749,78.08,95.84,78.08
193,0.5926869232685138,85.85536858974359,97.90865384615384,1.860491095185621,3.483271820435539,1.860491095185621,0.02184470517054704,0.7424330843925476,77.9,95.52,78.08
194,0.5784319308323738,86.2479967948718,97.93469551282051,1.8535882390206673,3.456428099688547,1.8535882390206673,0.02063873985280873,0.737304890537262,78.46,95.66,78.46
195,0.5747199823458989,86.47035256410257,98.06891025641026,1.861227065504953,3.4833936945154935,1.861227065504953,0.01922750514731497,0.7628453413009644,78.06,95.63,78.46
196,0.5655102231563666,86.72275641025641,98.06490384615384,1.8511259303902057,3.449400479613084,1.8511259303902057,0.022733269450079696,0.7065171934127807,79.22,95.96,79.22
197,0.5593007598167811,87.10336538461539,98.07692307692308,1.8500157614560973,3.4441953034010555,1.8500157614560973,0.021636985765072225,0.7035207130432128,79.71,96.14,79.71
198,0.5497788259616265,87.25961538461539,98.27524038461539,1.8509598112229217,3.449135081379986,1.8509598112229217,0.02308285861759174,0.7123204063415527,79.01,96.17,79.71
199,0.5442340589486636,87.53405448717949,98.38141025641026,1.8574142935276283,3.4749531680246415,1.8574142935276283,0.024965310223902915,0.732005984210968,78.55,95.86,79.71
200,0.5381860535878401,87.56610576923077,98.29126602564102,1.8520637168058507,3.4528655376141884,1.8520637168058507,0.022725526505486204,0.7075143239974976,79.1,96.05,79.71
201,0.526563912553665,87.94270833333333,98.40745192307692,1.8521481180339885,3.4502723044510106,1.8521481180339885,0.019819653314165464,0.7364462143898011,78.86,95.48,79.71
202,0.5247962161516532,87.96474358974359,98.42147435897436,1.8624893256962431,3.493142111963234,1.8624893256962431,0.02427562363078728,0.7266581442832947,78.93,95.82,79.71
203,0.5143838675358356,88.29527243589743,98.4375,1.8478994038195409,3.4404569264181215,1.8478994038195409,0.0257247197815067,0.6926077259540557,80.03,96.12,80.03
204,0.5123471388450036,88.4375,98.45352564102564,1.8574437064038143,3.4734898973500035,1.8574437064038143,0.02339277489086422,0.6919978660106659,79.79,96.16,80.03
205,0.4978265887651688,88.88020833333333,98.60576923076923,1.8501179107498014,3.447618806703648,1.8501179107498014,0.02468252302643803,0.6920910764217376,79.44,96.08,80.03
206,0.49490220768329424,88.99439102564102,98.58974358974359,1.8510441665776747,3.4484764251334,1.8510441665776747,0.022111918512161655,0.6674125296592712,80.53,96.52,80.53
207,0.4821714110863514,89.27884615384616,98.6298076923077,1.8408430119142392,3.414624849290983,1.8408430119142392,0.025921854777495756,0.6626602317810059,80.87,96.23,80.87
208,0.479885224883373,89.55929487179488,98.7079326923077,1.8474717151997,3.436354044092151,1.8474717151997,0.023202305629229425,0.6626428944587708,80.81,96.38,80.87
209,0.4733959225507883,89.69150641025641,98.73798076923077,1.845946399123468,3.432091311494762,1.845946399123468,0.02457320305786448,0.6551269808769226,81.14,96.45,81.14
210,0.46255407616114,90.00400641025641,98.78205128205128,1.8375731629142593,3.4010242713677132,1.8375731629142593,0.024349142304998406,0.6649354205608368,80.95,96.31,81.14
211,0.45510274729667566,90.33253205128206,98.83213141025641,1.8361435640964772,3.397834527646736,1.8361435640964772,0.026411339673822365,0.6571888244152069,80.88,96.43,81.14
212,0.4479992518822352,90.57291666666667,98.88822115384616,1.8322591164111748,3.3824779964463123,1.8322591164111748,0.025304526774453162,0.6630043263435363,81.11,96.38,81.14
213,0.4398841380308836,90.77724358974359,98.91426282051282,1.8297880560141992,3.3727046952621023,1.8297880560141992,0.02458036532987995,0.662291808128357,80.73,96.4,81.14
214,0.43643362499200383,90.83133012820512,98.9042467948718,1.8265903626936284,3.364471183860859,1.8265903626936284,0.028038830775618084,0.6689841373443604,80.65,96.4,81.14
215,0.42484144751842207,91.25400641025641,99.0244391025641,1.8226829307997998,3.3468205596592346,1.8226829307997998,0.024647493430286715,0.6349860912322998,81.47,96.74,81.47
216,0.4225936788014876,91.36217948717949,99.00440705128206,1.8348622799985,3.3940065611906363,1.8348622799985,0.02728697462934271,0.6581750045776367,81.16,96.26,81.47
217,0.41422398678767375,91.67067307692308,99.05649038461539,1.822916671167115,3.3470133363382235,1.822916671167115,0.023988146319227965,0.6329755524635315,81.69,96.49,81.69
218,0.41022837204046736,91.78285256410257,99.04246794871794,1.8231423710969472,3.351669964421383,1.8231423710969472,0.02782185913238422,0.6386625979423523,81.03,96.57,81.69
219,0.3970338848920969,92.04527243589743,99.1426282051282,1.8001273242727123,3.266220102904223,1.8001273242727123,0.02576171931098825,0.6348337646484375,81.84,96.82,81.84
220,0.3953372982832102,92.12940705128206,99.08052884615384,1.812556703691517,3.314968619546217,1.812556703691517,0.02960681544915955,0.6359593630790711,81.63,96.45,81.84
221,0.3837778812799698,92.47796474358974,99.22475961538461,1.7972633329432186,3.2583880883879677,1.7972633329432186,0.028232600445801115,0.6067687642097473,82.82,96.78,82.82
222,0.37555060780201205,92.7704326923077,99.21073717948718,1.795942598364413,3.2551694326488567,1.795942598364413,0.029759616028937064,0.6239540716648102,82.22,96.56,82.82
223,0.36968858008965466,92.99679487179488,99.23878205128206,1.790924079532022,3.2362388135708535,1.790924079532022,0.028829754923233253,0.6212476113796234,82.36,96.42,82.82
224,0.3663716935958618,92.98477564102564,99.23677884615384,1.792673567495755,3.243838232016229,1.792673567495755,0.030159712418271756,0.6134150173664094,82.28,96.79,82.82
225,0.35771765514062004,93.46153846153847,99.30488782051282,1.7861760914832503,3.2198748453131376,1.7861760914832503,0.029449815526757295,0.6058152601242065,82.14,96.83,82.82
226,0.3514090488354365,93.57171474358974,99.31089743589743,1.7816139049190514,3.2053103000950207,1.7816139049190514,0.031162193894110235,0.6128300828933716,82.22,96.77,82.82
227,0.34607210705677666,93.69591346153847,99.32892628205128,1.7785109471082776,3.1922481894997774,1.7785109471082776,0.029147000515794552,0.591532981967926,82.87,97.04,82.87
228,0.34077110210290323,93.7119391025641,99.32291666666667,1.7666256804007971,3.1509423273933077,1.7666256804007971,0.029976032741728442,0.599912387084961,82.81,96.6,82.87
229,0.3290783274250153,94.25280448717949,99.3729967948718,1.7478176850080493,3.0828386221482544,1.7478176850080493,0.027971962121357663,0.6058174108505249,82.65,96.79,82.87
230,0.3236645501011457,94.35296474358974,99.43309294871794,1.7481226663653935,3.085962797014302,1.7481226663653935,0.030029940353849316,0.5927325191020966,82.7,96.92,82.87
231,0.31645278330796806,94.43309294871794,99.43108974358974,1.7413392393797045,3.060693992190506,1.7413392393797045,0.02843164558701794,0.5925709735870361,82.66,96.73,82.87
232,0.3112274880974721,94.59334935897436,99.40304487179488,1.7359168153726006,3.0482528281962953,1.7359168153726006,0.03484563830294407,0.60259794216156,82.41,96.75,82.87
233,0.30790040630560656,94.83573717948718,99.4551282051282,1.7351234302477936,3.041927024404027,1.7351234302477936,0.03127370620915704,0.5965614852428436,82.72,96.75,82.87
234,0.3000236623180218,95.0,99.47916666666667,1.7276696020787043,3.0176538885584945,1.7276696020787043,0.032811634611706,0.5927845136642456,82.93,96.65,82.93
235,0.2978158836563428,95.14823717948718,99.44511217948718,1.729097369996583,3.022255840835476,1.729097369996583,0.03247812590637533,0.5884153765678406,82.83,96.82,82.93
236,0.2904991348584493,95.26442307692308,99.51923076923077,1.713401214115784,2.9693887702140533,1.713401214115784,0.03364504968061066,0.5806236206054688,83.15,96.82,83.15
237,0.2824298756626936,95.37059294871794,99.54126602564102,1.6991366025008279,2.9198319967238184,1.6991366025008279,0.03276680276576194,0.5795024452209473,83.12,96.89,83.15
238,0.27668076631350397,95.5488782051282,99.52123397435898,1.6898217734504422,2.8907418462340915,1.6898217734504422,0.035244220206894106,0.5766221730232238,83.58,97.03,83.58
239,0.27197731928183483,95.8193108974359,99.51923076923077,1.689405279345974,2.8835494900779435,1.689405279345974,0.02945929219589516,0.5679161055564881,83.5,97.03,83.58
240,0.2679951237562375,95.98958333333333,99.56530448717949,1.6867968879548412,2.8773609202795276,1.6867968879548412,0.03207717906539065,0.5679029675960541,83.72,96.9,83.72
241,0.26050330167397473,96.06370192307692,99.6474358974359,1.6788156579984277,2.8508705868081097,1.6788156579984277,0.03244857326741579,0.5520153845310212,83.96,97.03,83.96
242,0.25905449803058916,96.15785256410257,99.60336538461539,1.6804053450972134,2.856630512006057,1.6804053450972134,0.032868388174772445,0.5648590051651001,83.4,97.1,83.96
243,0.25352731897280767,96.20192307692308,99.5713141025641,1.6678371957373745,2.8137895020738455,1.6678371957373745,0.03210859058873616,0.5598150372982025,83.46,97.21,83.96
244,0.246954895173892,96.30208333333333,99.63141025641026,1.65156559609824,2.758670925119994,1.65156559609824,0.03100200690465904,0.5619554008007049,83.72,97.05,83.96
245,0.23813507213042331,96.53044871794872,99.63141025641026,1.6398336832345377,2.7225990607709667,1.6398336832345377,0.033544552100416514,0.5530780653953552,83.78,97.15,83.96
246,0.23726839805260683,96.7167467948718,99.6514423076923,1.6428043178404252,2.729194786469703,1.6428043178404252,0.030388759754557793,0.5495387281894684,84.23,97.07,84.23
247,0.2298382289134539,96.83092948717949,99.66145833333333,1.6286313961979286,2.6850985158729404,1.6286313961979286,0.032658291191325795,0.5507161980628967,83.92,97.17,84.23
248,0.22982215824035498,96.87900641025641,99.6854967948718,1.645360303071956,2.740449485037752,1.645360303071956,0.03323895811271349,0.5576410835266113,84.13,97.14,84.23
249,0.22359137007823357,96.98116987179488,99.6514423076923,1.6161371176111974,2.6454827433895973,1.6161371176111974,0.033583560468968265,0.5485764617443085,84.21,97.09,84.23
250,0.2177482732786582,97.02323717948718,99.65544871794872,1.6073917380191314,2.6170535093107072,1.6073917380191314,0.03334530985854345,0.5398281158447266,84.59,97.02,84.59
251,0.212079373976359,97.23157051282051,99.72155448717949,1.5951225705257337,2.5805696246364755,1.5951225705257337,0.036153609635851236,0.548515318775177,84.2,97.19,84.59
252,0.20857616565548456,97.3056891025641,99.69751602564102,1.5960697601901708,2.583832943409765,1.5960697601901708,0.036394264016256006,0.5447786148071289,84.46,97.27,84.59
253,0.20707394127280285,97.37580128205128,99.67948717948718,1.5844895682908462,2.547171453003516,1.5844895682908462,0.03656426098100374,0.5421419088363647,84.34,97.26,84.59
254,0.19968875449819443,97.47195512820512,99.74559294871794,1.5845878637208688,2.5478318659500707,1.5845878637208688,0.03691316809860412,0.5445723360061645,84.38,97.27,84.59
255,0.2027796985820318,97.48597756410257,99.67347756410257,1.5894165037218764,2.5618301489695354,1.5894165037218764,0.035585326666061956,0.5331316527366639,84.81,97.24,84.81
256,0.1963228522011867,97.62820512820512,99.75761217948718,1.5907152565551346,2.562112273231973,1.5907152565551346,0.031737245794705604,0.5400710013866424,84.23,97.07,84.81
257,0.1915476037714726,97.74238782051282,99.74559294871794,1.5693452895690234,2.5022405700834813,1.5693452895690234,0.03939593219099935,0.5323538071155548,84.56,97.27,84.81
258,0.18867346342557517,97.68028846153847,99.74358974358974,1.5624477396570466,2.4766007995189367,1.5624477396570466,0.0353578603595226,0.5336033082008362,84.83,97.18,84.83
259,0.18673677026079252,97.76842948717949,99.73157051282051,1.565946406506197,2.4919136843484293,1.565946406506197,0.039725536298757635,0.5323233211994172,84.72,97.19,84.83
260,0.18021400693135384,97.90464743589743,99.77964743589743,1.5447542606283897,2.420029684816374,1.5447542606283897,0.033763959086810846,0.5235007884025574,84.93,97.39,84.93
261,0.17828909691709738,97.97876602564102,99.78565705128206,1.5396155700566425,2.406118251347435,1.5396155700566425,0.03570214778659464,0.5229726216316223,84.89,97.3,84.93
262,0.17462633148981974,98.01883012820512,99.76161858974359,1.5359309258038767,2.4011095000153433,1.5359309258038767,0.04202569117458932,0.5240757962703705,84.82,97.3,84.93
263,0.1709223741140121,98.0068108974359,99.75961538461539,1.5141529258814814,2.3297727080799353,1.5141529258814814,0.03711362512448435,0.5232605541229248,85.25,97.26,85.25
264,0.16766753890193425,98.15104166666667,99.765625,1.516248745845186,2.340096430954935,1.516248745845186,0.041086171677835015,0.5217921238899231,85.19,97.33,85.25
265,0.16857090657338117,98.20713141025641,99.79967948717949,1.5332962396532455,2.3900734666935732,1.5332962396532455,0.03907610815879048,0.527339009141922,84.82,97.28,85.25
266,0.16324013198415438,98.19711538461539,99.78766025641026,1.4989633418138417,2.2801402797053085,1.4989633418138417,0.03324917960358853,0.5236353042125702,84.96,97.34,85.25
267,0.1603306932327075,98.23317307692308,99.77564102564102,1.5019110562635902,2.2968311721414745,1.5019110562635902,0.041094351214661096,0.5174897537231445,85.04,97.34,85.25
268,0.16006321503947943,98.21314102564102,99.77964743589743,1.5173600112124106,2.347173048814981,1.5173600112124106,0.04479164518845424,0.5238304831027984,84.96,97.29,85.25
269,0.15737087569939784,98.34735576923077,99.7676282051282,1.4935444118493653,2.269418200055754,1.4935444118493653,0.03874328988928788,0.5220635833740235,85.06,97.33,85.25
270,0.15256519923225428,98.38341346153847,99.83774038461539,1.4834516373623299,2.24035184244469,1.4834516373623299,0.03972308205171249,0.5143527987480163,85.26,97.4,85.26
271,0.15140309148491957,98.41746794871794,99.8056891025641,1.4874869668039128,2.2525661481085293,1.4874869668039128,0.03994867169702454,0.5150277711391449,85.22,97.37,85.26
272,0.1495232744094653,98.3994391025641,99.8056891025641,1.4903837493948564,2.264718131181749,1.4903837493948564,0.04347441072147884,0.5112754092216492,85.25,97.36,85.26
273,0.14752045248945553,98.46754807692308,99.8056891025641,1.4729886984506664,2.2083831810248253,1.4729886984506664,0.03868747526143723,0.5117429028511047,85.28,97.39,85.28
274,0.14660117605175726,98.45953525641026,99.82371794871794,1.4685279239510907,2.197764258918265,1.4685279239510907,0.04118999549416458,0.5113125640869141,85.33,97.41,85.33
275,0.1454871993798476,98.45953525641026,99.81971153846153,1.4801049991473163,2.2364461473981234,1.4801049991473163,0.04573533889724635,0.5098382217884063,85.64,97.52,85.64
276,0.14492274700449062,98.43149038461539,99.81370192307692,1.4730933605530154,2.2139538723350114,1.4730933605530154,0.04394982342963516,0.5111170360565186,85.36,97.38,85.64
277,0.14361664849596145,98.50160256410257,99.81169871794872,1.4722322446189458,2.208994402258467,1.4722322446189458,0.04152662016272757,0.5102221128940583,85.45,97.35,85.64
278,0.14407472501580532,98.48958333333333,99.79567307692308,1.4804285372575459,2.2416012391143743,1.4804285372575459,0.04993258518785737,0.5112915564060211,85.49,97.35,85.64
279,0.13673827971021335,98.5957532051282,99.85376602564102,1.442334256402839,2.125346648695395,1.442334256402839,0.045018541502264586,0.5069114264965058,85.49,97.39,85.64
280,0.13489876441084422,98.6298076923077,99.82572115384616,1.4482430157324946,2.1418296664966325,1.4482430157324946,0.04442183387868193,0.5080386205673217,85.59,97.45,85.64
281,0.13608359961937636,98.54567307692308,99.82772435897436,1.4494169377563777,2.1443037862621055,1.4494169377563777,0.04349432680703025,0.5067509513854981,85.57,97.39,85.64
282,0.13641479624769626,98.64383012820512,99.83173076923077,1.4598585133496345,2.175309068325936,1.4598585133496345,0.044122189326531114,0.5087071674823761,85.62,97.46,85.64
283,0.13383391432655165,98.671875,99.86378205128206,1.4413005248211115,2.1227674142933473,1.4413005248211115,0.04542021144373587,0.50855201587677,85.45,97.38,85.64
284,0.13316355555867537,98.66786858974359,99.82371794871794,1.4251683664016577,2.0743483887067944,1.4251683664016577,0.04324351611482502,0.507849558019638,85.61,97.42,85.64
285,0.131132351874541,98.7119391025641,99.8457532051282,1.430701846532317,2.087054140989377,1.430701846532317,0.040146367318395715,0.5036449774742127,85.7,97.5,85.7
286,0.13178710761742715,98.71995192307692,99.85777243589743,1.4449456983300455,2.13425746593561,1.4449456983300455,0.04638939481310711,0.507141090965271,85.65,97.47,85.7
287,0.1298100264217609,98.75801282051282,99.84975961538461,1.431480106344589,2.0929725297742405,1.431480106344589,0.04383723491392466,0.5048950742721557,85.62,97.47,85.7
288,0.12846717702654692,98.70192307692308,99.8417467948718,1.418186437045682,2.064894135978904,1.418186437045682,0.053641365758577475,0.5052963531970978,85.68,97.38,85.7
289,0.12970263317991526,98.65184294871794,99.84375,1.4239551654112295,2.073056636231952,1.4239551654112295,0.045408323130629924,0.50164375872612,85.83,97.53,85.83
290,0.12761430056431355,98.7119391025641,99.85576923076923,1.4216580356394084,2.065927854619001,1.4216580356394084,0.04481628432089968,0.5039150497913361,85.74,97.53,85.83
291,0.1301681735385687,98.61378205128206,99.80969551282051,1.4327349124079474,2.096250537321075,1.4327349124079474,0.0435212080884666,0.5066703327178955,85.6,97.43,85.83
292,0.1286680834606672,98.73998397435898,99.83173076923077,1.4232602705828235,2.0757288539970857,1.4232602705828235,0.050059056177593764,0.5030831679344178,85.71,97.44,85.83
293,0.1267405901199732,98.77604166666667,99.83573717948718,1.4227007997825103,2.0729611133593493,1.4227007997825103,0.04888354765755487,0.5057029479980468,85.66,97.4,85.83
294,0.12575652633722012,98.7860576923077,99.84375,1.4160320204996601,2.0538234386759084,1.4160320204996601,0.04867675559555851,0.5072597683906556,85.71,97.4,85.83
295,0.12541497273322863,98.76602564102564,99.80969551282051,1.4005477054746827,2.00519878381574,1.4005477054746827,0.04366490850534155,0.5077738492965699,85.43,97.4,85.83
296,0.12551778283638831,98.77203525641026,99.81169871794872,1.3963599595123486,1.9931493430065885,1.3963599595123486,0.043328206477260656,0.5033115825176239,85.69,97.54,85.83
297,0.1265768360824157,98.74198717948718,99.8417467948718,1.4058837954444436,2.0201998580702076,1.4058837954444436,0.04369061177693334,0.5039952687740326,85.67,97.41,85.83
298,0.1237424013324273,98.80208333333333,99.86778846153847,1.4075933468684108,2.0313558110544108,1.4075933468684108,0.050036780906196565,0.5024624385356903,85.66,97.48,85.83
299,0.12565450565173075,98.73397435897436,99.83774038461539,1.4099779107138892,2.034936464317051,1.4099779107138892,0.04689875561594703,0.5049024940013885,85.63,97.48,85.83


==> CIFAR/CIFAR100/CIFAR100_cutout-pyramidnet110-sgd.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,3.921168601818574,9.803685897435898,29.36698717948718,1.8322703388626909,3.4531173451721116,1.8322703388626909,0.09590275049611163,3.5690748115539552,15.32,41.94,15.32
1,3.150811744347597,21.700721153846153,51.33613782051282,2.030525554917565,4.141893945006828,2.030525554917565,0.018859915833542296,3.0742933464050295,24.62,54.76,24.62
2,2.5727825947296927,32.736378205128204,65.68709935897436,2.1791376857011033,4.763730185939795,2.1791376857011033,0.01508913269703438,3.172391171646118,27.5,61.82,27.5
3,2.1988753248483706,40.74719551282051,73.99038461538461,2.2063271029543734,4.88065117598039,2.2063271029543734,0.012771890749351478,2.4884369190216065,36.69,69.77,36.69
4,1.9646892324472085,46.09375,78.52964743589743,2.2270839713251953,4.977467162843583,2.2270839713251953,0.017564147509979477,2.1169003730773928,42.53,76.13,42.53
5,1.7920145948727926,50.13621794871795,81.58453525641026,2.237979819477976,5.025508074398987,2.237979819477976,0.016954402008312996,2.026936047744751,46.86,77.85,46.86
6,1.6663650017518263,53.279246794871796,83.75400641025641,2.270069005343893,5.172339993005781,2.270069005343893,0.019126703982768056,1.8861821174621582,48.34,80.15,48.34
7,1.5793748592719055,55.66706730769231,85.26842948717949,2.3185162001759596,5.39628506884581,2.3185162001759596,0.020767698367439635,2.022017306137085,46.88,78.47,48.34
8,1.4903869726719001,57.59214743589744,86.73477564102564,2.3430051633010196,5.51240903512749,2.3430051633010196,0.022735839872252583,1.7418267013549804,52.21,83.54,52.21
9,1.4372326688888746,58.99839743589744,87.6582532051282,2.3663950303206027,5.624364270179851,2.3663950303206027,0.02453883065380502,1.7736983993530273,51.89,82.3,52.21
10,1.387728058374845,60.212339743589745,88.30528846153847,2.3983776393301044,5.779330438126703,2.3983776393301044,0.027115137288058477,1.9160360080718994,50.36,79.94,52.21
11,1.3394028717126603,61.36217948717949,88.91826923076923,2.4198088565432987,5.883037146531959,2.4198088565432987,0.02756224432657195,1.66734358253479,54.81,84.23,54.81
12,1.2982514685545212,62.78445512820513,89.43709935897436,2.45343719683044,6.047941780482137,2.45343719683044,0.028587701690930167,1.6817439081192016,55.42,84.36,55.42
13,1.252480653921763,63.826121794871796,90.1963141025641,2.4678951980155004,6.118087311683474,2.4678951980155004,0.027580603295508155,1.6290304607391357,56.6,84.58,56.6
14,1.227321748702954,64.44911858974359,90.44671474358974,2.527449575014791,6.41733025613936,2.527449575014791,0.029328901896911397,1.566448692703247,56.48,86.18,56.6
15,1.2029787574058923,64.9979967948718,90.9395032051282,2.5440158650744062,6.505133715208046,2.5440158650744062,0.03311699345776642,1.6829059204101562,55.69,83.71,56.6
16,1.1717297395070394,66.10977564102564,91.2079326923077,2.577302079939264,6.681884421175941,2.577302079939264,0.03939840991668486,1.4455130809783936,60.2,86.78,60.2
17,1.1524717193383438,66.66065705128206,91.34415064102564,2.598648338318132,6.791244004492552,2.598648338318132,0.0382708182489635,1.4440264156341553,60.7,87.14,60.7
18,1.1129655865522532,67.80448717948718,91.88902243589743,2.6075365540358515,6.835564804849355,2.6075365540358515,0.036317924216191955,1.3838556409835816,60.91,88.42,60.91
19,1.1014151209439986,67.76442307692308,92.03725961538461,2.633439059877282,6.975558206783613,2.633439059877282,0.04055692469627026,1.5445042007446288,58.25,86.82,60.91
20,1.0783430093374007,68.8701923076923,92.32772435897436,2.6465652662342225,7.041214276252929,2.6465652662342225,0.03690656781550761,1.4212766923904419,60.74,88.32,60.91
21,1.0543493912770199,69.0264423076923,92.66626602564102,2.6646761945252533,7.137587249707519,2.6646761945252533,0.03708802803793265,1.5158971851348877,58.36,88.21,60.91
22,1.0442125925650962,69.32291666666667,92.8505608974359,2.681992828071051,7.232539880896999,2.681992828071051,0.03945435107244499,1.4547911739349366,60.86,87.48,60.91
23,1.0159634412863316,70.48277243589743,93.08092948717949,2.6808582183475624,7.23281576444537,2.6808582183475624,0.0458149775637029,1.4650108976364136,61.97,87.36,61.97
24,1.003836637735367,70.52884615384616,93.34535256410257,2.6944155824686686,7.298872953681498,2.6944155824686686,0.03899762263152251,1.4242884078979492,60.97,87.2,61.97
25,0.995858337634649,70.69911858974359,93.36939102564102,2.7014995180713837,7.339112836282256,2.7014995180713837,0.04101319014233784,1.3199425088882446,63.81,89.85,63.81
26,0.973312611457629,71.55248397435898,93.76201923076923,2.708097466366914,7.383196957333131,2.708097466366914,0.04940506999023242,1.3295930345535278,63.46,88.92,63.81
27,0.9645246536303789,71.80889423076923,93.69991987179488,2.6961865960644587,7.310305248007248,2.6961865960644587,0.04088308720959599,1.3885782161712648,62.32,88.24,63.81
28,0.9433119439161741,72.1895032051282,93.97435897435898,2.7170020105776063,7.429369014899378,2.7170020105776063,0.047269089416623444,1.4458736846923828,61.31,87.4,63.81
29,0.9385232532635713,72.40184294871794,94.05448717948718,2.730317796288113,7.496739584585268,2.730317796288113,0.04210431585768948,1.4674424152374268,61.6,88.71,63.81
30,0.929050490183708,72.83653846153847,94.04447115384616,2.737606895725474,7.542072964711343,2.737606895725474,0.047581449187675595,1.3256140258789062,63.21,89.45,63.81
31,0.9106439139598456,73.3974358974359,94.36298076923077,2.74651243242432,7.591044922120634,2.74651243242432,0.04771438065927924,1.4403579586029052,61.81,88.54,63.81
32,0.9025355111329983,73.4735576923077,94.44911858974359,2.7501357603876246,7.610671693678594,2.7501357603876246,0.04742499311577486,1.3099690824508667,64.05,90.1,64.05
33,0.8880414965825203,73.91826923076923,94.59134615384616,2.7455253475415526,7.584625657983608,2.7455253475415526,0.04671622399044484,1.304636896133423,64.34,90.18,64.34
34,0.8750189310465104,74.27684294871794,94.59535256410257,2.741490913754453,7.567002808017604,2.741490913754453,0.05123037781937789,1.4082945251464845,62.05,88.8,64.34
35,0.8574531144056565,74.74759615384616,94.99399038461539,2.7515841222372908,7.6241798942792744,2.7515841222372908,0.05296471253091273,1.3822120794296264,63.53,89.07,64.34
36,0.861950269799966,74.51322115384616,94.9238782051282,2.78388612618629,7.811563251458344,2.78388612618629,0.06154128788583524,1.2730318544387818,65.91,90.03,65.91
37,0.8465336405313932,74.89383012820512,95.05608974358974,2.786392850929638,7.827110184558489,2.786392850929638,0.06312506484669278,1.2040495782852172,66.43,90.8,66.43
38,0.8379547742696909,75.1963141025641,95.22035256410257,2.7895244623343634,7.841248093441077,2.7895244623343634,0.059801367479258793,1.4157593868255616,63.14,88.68,66.43
39,0.8223752084450844,75.7411858974359,95.2704326923077,2.750325782978561,7.622281141491213,2.750325782978561,0.05798922897457892,1.1784741386413575,66.53,91.27,66.53
40,0.817131313146689,75.68910256410257,95.37660256410257,2.80110949196448,7.903766323757188,2.80110949196448,0.057551937783680174,1.1420395599365234,68.18,91.46,68.18
41,0.8048490260656064,76.0556891025641,95.51682692307692,2.7900204992181594,7.8399242619485205,2.7900204992181594,0.055709875890973315,1.253356498527527,66.66,90.52,68.18
42,0.7935672371815412,76.49238782051282,95.58092948717949,2.7871616370583694,7.829029794060555,2.7871616370583694,0.060759802970665966,1.2736200588226319,65.79,90.58,68.18
43,0.7892790648417595,76.6025641025641,95.60697115384616,2.795257429557669,7.865960809907366,2.795257429557669,0.05249671241002041,1.3691766107559205,62.77,88.97,68.18
44,0.7797131675940293,76.84094551282051,95.57892628205128,2.800025838512734,7.894349338266526,2.800025838512734,0.05420464192758612,1.2639191390991211,65.54,90.33,68.18
45,0.7659208826529674,77.421875,95.73717948717949,2.7963605597285754,7.8777209291607555,2.7963605597285754,0.05808854915524364,1.205075496864319,67.43,90.83,68.18
46,0.7638423700363208,77.31971153846153,95.88341346153847,2.8112362575806604,7.961663542747002,2.8112362575806604,0.05861424681088412,1.274051992893219,66.45,90.11,68.18
47,0.7605689189372918,77.31370192307692,95.8193108974359,2.8173085458675478,8.004021223852307,2.8173085458675478,0.06679378123399093,1.3250243293762207,64.65,90.58,68.18
48,0.7432925013395456,77.88661858974359,96.07572115384616,2.808943911567316,7.948670403498092,2.808943911567316,0.05850450516699812,1.4043770902633668,63.8,88.84,68.18
49,0.7336450080076854,78.15304487179488,96.10576923076923,2.806919786031449,7.941191502784536,2.806919786031449,0.06239281756969994,1.3329666265487672,64.6,89.57,68.18
50,0.7283348908027013,78.26522435897436,96.30008012820512,2.830678830511189,8.088527679887749,2.830678830511189,0.07578503838355566,1.3491111625671386,65.52,90.82,68.18
51,0.7259921316917126,78.41145833333333,96.28205128205128,2.824142929944571,8.041703922250933,2.824142929944571,0.06592063349502819,1.1798492206573485,68.33,91.47,68.33
52,0.7184050577573288,78.75400641025641,96.25400641025641,2.849170384553934,8.178063972372666,2.849170384553934,0.060292092153453325,1.1802920963287353,67.97,91.35,68.33
53,0.7105812561053496,78.73597756410257,96.31610576923077,2.8478924329551023,8.17284903364186,2.8478924329551023,0.0623577239589288,1.2065417763710022,67.46,91.77,68.33
54,0.706799364854128,78.80408653846153,96.61057692307692,2.8428303590850414,8.14586417252486,2.8428303590850414,0.0641797219892748,1.2195960090637208,67.09,90.73,68.33
55,0.6952756757155443,79.15064102564102,96.49839743589743,2.8438681279107465,8.151901060668,2.8438681279107465,0.06431513172142544,1.182803408241272,68.42,91.49,68.42
56,0.6962122329534628,79.19471153846153,96.6045673076923,2.856483010900052,8.224593349410275,2.856483010900052,0.06509815784964879,1.3053629707336425,66.13,90.41,68.42
57,0.6860062128458267,79.50320512820512,96.74278846153847,2.8258062694357178,8.057728617264216,2.8258062694357178,0.07254754488200721,1.1456455972671509,69.26,91.84,69.26
58,0.6777988691360523,79.75961538461539,96.73878205128206,2.858848733061955,8.241302716685501,2.858848733061955,0.06828663815555558,1.3921515878677369,64.0,89.9,69.26
59,0.6856794866231771,79.71754807692308,96.55048076923077,2.8683560511807307,8.29662147036503,2.8683560511807307,0.06915503401991607,1.1405341529846191,68.84,91.68,69.26
60,0.6638280863181139,80.16225961538461,96.81490384615384,2.8391207035287875,8.137682193824556,2.8391207035287875,0.07707582461875795,1.3134489028930665,66.83,90.34,69.26
61,0.6685604535616361,80.20633012820512,96.72475961538461,2.8469927497502643,8.170434224437457,2.8469927497502643,0.06506650730688612,1.2416842363357543,68.23,90.87,69.26
62,0.6602420061826706,80.39663461538461,96.70873397435898,2.857104898662722,8.228067975835968,2.857104898662722,0.06501957387344426,1.1447367391586303,69.16,91.73,69.26
63,0.6496723499817726,80.56290064102564,96.9511217948718,2.8671745619032434,8.294281030046367,2.8671745619032434,0.07359106162131113,1.1255717686653137,69.61,91.92,69.61
64,0.6535810899276,80.30649038461539,96.9951923076923,2.8879495928406866,8.409785618982594,2.8879495928406866,0.0695327681939073,1.1762897621154784,68.38,90.91,69.61
65,0.6361468500051743,80.93349358974359,97.04326923076923,2.860472662560827,8.258635146959632,2.860472662560827,0.07633129370180392,1.2716821340560913,67.08,90.98,69.61
66,0.6327479877533057,81.20392628205128,97.08533653846153,2.8826442631830584,8.38612098889794,2.8826442631830584,0.07648304083574153,1.2443938676834105,67.19,91.41,69.61
67,0.6365161325687018,81.1338141025641,97.05128205128206,2.894041683061368,8.448761274485973,2.894041683061368,0.07328401118929762,1.1720682371139526,67.94,91.5,69.61
68,0.6276895202123202,81.171875,97.22155448717949,2.881876295128128,8.385464020289842,2.881876295128128,0.08025303986841692,1.221181374168396,68.35,91.0,69.61
69,0.6181959198071406,81.37620192307692,97.14342948717949,2.8921944076763992,8.437555846321422,2.8921944076763992,0.07276735452678373,1.136566163444519,69.73,92.4,69.73
70,0.6201691818542969,81.43429487179488,97.2255608974359,2.905807907769532,8.526029590989781,2.905807907769532,0.082309994133837,1.1559646731376647,69.0,91.44,69.73
71,0.6188981471917568,81.50841346153847,97.1514423076923,2.9071928100759705,8.52010486843522,2.9071928100759705,0.06833483347780245,1.1689108394622802,69.83,92.03,69.83
72,0.6076980813955649,81.87099358974359,97.33573717948718,2.901235880959842,8.494392784534725,2.901235880959842,0.07722314756589377,1.2842665380477905,67.66,90.22,69.83
73,0.6032564601072898,81.81290064102564,97.32572115384616,2.905743927520122,8.532182165605398,2.905743927520122,0.08883439328533527,1.3243485910415649,66.81,90.18,69.83
74,0.5955382397541633,82.33774038461539,97.39983974358974,2.9089000251429233,8.53602089308854,2.9089000251429233,0.07432153681204134,1.1829280332565308,68.36,91.26,69.83
75,0.5860234855841367,82.45392628205128,97.55408653846153,2.911853486210758,8.574742112669709,2.911853486210758,0.09585138751196354,1.0867621006011963,70.35,91.88,70.35
76,0.5912503717801509,82.34375,97.38982371794872,2.923748956524149,8.635080676389627,2.923748956524149,0.08677271561357713,1.0483161277770996,72.1,92.85,72.1
77,0.5805414359538983,82.66626602564102,97.59014423076923,2.9269539080486333,8.661988043631547,2.9269539080486333,0.09492886379037913,1.2115651834487915,68.12,91.29,72.1
78,0.5741940104808563,82.90064102564102,97.61017628205128,2.9499934155613916,8.793978646333402,2.9499934155613916,0.09151749447783608,1.2522276073455811,67.7,90.88,72.1
79,0.5867173800865809,82.45592948717949,97.5,2.9446920066123603,8.749358919597352,2.9446920066123603,0.07814790579062247,1.1661499824523927,68.57,91.47,72.1
80,0.5614552562053386,83.01282051282051,97.68629807692308,2.935036077886374,8.707683093490305,2.935036077886374,0.0932463149956746,1.1608790971755982,69.39,91.67,72.1
81,0.559393375271406,83.3173076923077,97.61217948717949,2.9366289811429356,8.709358317913194,2.9366289811429356,0.08556854502459821,1.161163634109497,69.31,91.93,72.1
82,0.5606899567903616,83.2011217948718,97.67027243589743,2.953719112569324,8.815709641257113,2.953719112569324,0.09125304529979772,1.0747746084213257,71.74,92.48,72.1
83,0.5564714946043797,83.45552884615384,97.66426282051282,2.948676873907222,8.787469668395781,2.948676873907222,0.09277436168051345,1.236439833831787,68.81,91.44,72.1
84,0.5454673605851638,83.72195512820512,97.67027243589743,2.9355702109485025,8.71235984295431,2.9355702109485025,0.09478737954607475,1.2392463981628419,67.77,90.9,72.1
85,0.5509172026927655,83.42347756410257,97.78044871794872,2.967171039163593,8.901934443094337,2.967171039163593,0.09783046744318113,1.2068290744781494,69.18,92.02,72.1
86,0.5478902987180612,83.67588141025641,97.74238782051282,2.9879442718636167,9.021579152860067,2.9879442718636167,0.09376818109746843,1.0999611093521118,70.32,92.17,72.1
87,0.5407846530278524,83.67588141025641,97.83453525641026,2.962410296873671,8.875609512174353,2.962410296873671,0.09973474515120095,1.2702151290893555,67.09,90.55,72.1
88,0.5309123758322153,84.23277243589743,97.82451923076923,2.927080723068822,8.655347210822377,2.927080723068822,0.08754565146128002,1.1575392135620117,69.81,91.82,72.1
89,0.523115495687876,84.25080128205128,97.96274038461539,2.9744089336615542,8.942602429499292,2.9744089336615542,0.09549392485362773,1.1423704639434815,70.0,92.01,72.1
90,0.5269492847797198,84.40304487179488,97.93469551282051,2.970270670599018,8.926319998872712,2.970270670599018,0.10381214225197333,1.1578200799942016,69.57,91.49,72.1
91,0.5254335029002948,84.4551282051282,97.91666666666667,3.0040064605617136,9.113245510892993,3.0040064605617136,0.08919069579647854,1.2767023803710937,67.5,91.13,72.1
92,0.5203397295413873,84.55729166666667,97.99479166666667,2.987029561703419,9.01384759034455,2.987029561703419,0.09150198785443031,1.0937419470787049,71.53,91.99,72.1
93,0.5225860857810729,84.40905448717949,97.9306891025641,3.003455007024096,9.108894349332564,3.003455007024096,0.08815237011445021,1.1926600073814393,69.66,91.52,72.1
94,0.5139716073488578,84.6073717948718,97.95673076923077,2.9997184906947787,9.088191141313379,2.9997184906947787,0.08988011789721817,1.2095674703598023,70.13,91.27,72.1
95,0.5108662233138695,84.81570512820512,98.0088141025641,2.990900599302792,9.050000677170438,2.990900599302792,0.1045142822606362,1.1400411540985107,70.06,91.51,72.1
96,0.49616277783344953,85.2764423076923,98.04286858974359,2.989369079480878,9.032403221463797,2.989369079480878,0.09607572810744536,1.180188928413391,69.74,92.07,72.1
97,0.49960587009405477,85.03004807692308,98.10897435897436,3.022312888693022,9.238446144906913,3.022312888693022,0.10407094774695302,1.1970420356750489,69.13,91.53,72.1
98,0.5039769727450151,84.87580128205128,98.0488782051282,3.016307922479622,9.199421797689661,3.016307922479622,0.10130831447632893,1.2884549417495728,67.55,91.02,72.1
99,0.4881250613010847,85.51282051282051,98.1650641025641,3.0142301737721815,9.18962685512584,3.0142301737721815,0.10404331464716599,1.0980766488075255,71.44,92.98,72.1
100,0.4950979241958031,85.23036858974359,98.18910256410257,3.0245150198376636,9.253133040602878,3.0245150198376636,0.10544193537925572,1.1680234632492066,69.66,91.9,72.1
101,0.4798327721082247,85.63301282051282,98.2792467948718,3.014683048808738,9.200226804963478,3.014683048808738,0.111912920188729,1.0206028841018677,72.21,93.08,72.21
102,0.4822924969288019,85.67508012820512,98.06290064102564,3.014667585391722,9.19003433902963,3.014667585391722,0.1018136886180745,1.1628377634048461,70.36,92.22,72.21
103,0.48760400074414717,85.5048076923077,98.22115384615384,3.046902307692491,9.38979906808031,3.046902307692491,0.10618539545848371,1.06584016122818,71.83,92.69,72.21
104,0.4682678133631364,86.10977564102564,98.36538461538461,3.02732097428327,9.279440040377908,3.02732097428327,0.11476775904250047,1.1705256662368775,70.17,92.43,72.21
105,0.47327373192096367,85.82932692307692,98.2832532051282,3.050860449745415,9.427264546496643,3.050860449745415,0.11951506267584833,1.377467707824707,66.93,89.91,72.21
106,0.4558691713672418,86.6025641025641,98.30528846153847,3.0051775256237154,9.141393601047561,3.0051775256237154,0.11030164053368452,1.0942692346572875,70.71,92.58,72.21
107,0.4648700795494593,86.20192307692308,98.26722756410257,3.0722849558480263,9.553403801262357,3.0722849558480263,0.11446895133224899,1.2021904482841492,70.51,91.21,72.21
108,0.44783944961352223,86.68469551282051,98.49759615384616,3.03209962907215,9.305935135008266,3.03209962907215,0.11230697438879567,1.072737059211731,71.83,92.73,72.21
109,0.46009186685849457,86.35416666666667,98.32932692307692,3.0731632862536276,9.569818558148626,3.0731632862536276,0.12548597417143093,1.1949763217926026,70.02,91.77,72.21
110,0.4521880764227647,86.70272435897436,98.3974358974359,3.055334507849952,9.451229754689736,3.055334507849952,0.116160799831027,1.2521583408355712,69.87,92.21,72.21
111,0.4524036257694929,86.4463141025641,98.39142628205128,3.0850091732504006,9.62736755753283,3.0850091732504006,0.11008595849371083,1.2942765283584594,68.79,91.35,72.21
112,0.4494347958228527,86.6806891025641,98.42347756410257,3.0868781733291253,9.643124989153963,3.0868781733291253,0.11430813217820557,1.0417026062011718,72.9,92.85,72.9
113,0.44773219732137826,86.59655448717949,98.41145833333333,3.118484742873362,9.843500168830206,3.118484742873362,0.11855307729626752,1.1228818865776062,71.28,92.07,72.9
114,0.4300540601977935,87.28565705128206,98.5576923076923,3.0690126871313,9.543979540080471,3.0690126871313,0.1251406663075869,1.2232702309608459,68.75,91.92,72.9
115,0.4357300988374612,87.11538461538461,98.51161858974359,3.095481482529367,9.714664753867199,3.095481482529367,0.13265914518499144,1.0708562097549439,72.25,92.67,72.9
116,0.42560137303975915,87.27163461538461,98.56770833333333,3.071686919098937,9.561636156231705,3.071686919098937,0.1263756272681853,1.2482225819587707,69.33,91.22,72.9
117,0.42738550664522706,87.36979166666667,98.6318108974359,3.1029947878225332,9.741358819300146,3.1029947878225332,0.11278216604633862,1.1455650897979737,70.78,92.47,72.9
118,0.42087479623464435,87.37780448717949,98.57972756410257,3.1267914013399034,9.932402008157693,3.1267914013399034,0.15557754066453633,1.0830617864608765,72.22,92.78,72.9
119,0.41847264262346123,87.6181891025641,98.58173076923077,3.0926428290980597,9.688984317542536,3.0926428290980597,0.12454464917088615,1.1058544742584229,72.34,92.95,72.9
120,0.4182705712624085,87.4579326923077,98.62379807692308,3.1228470019198844,9.878846966403799,3.1228470019198844,0.12667356900378834,1.119926075744629,71.23,92.1,72.9
121,0.4135068029165268,87.79847756410257,98.59775641025641,3.112816016961671,9.836187357385937,3.112816016961671,0.14656380193281393,1.1906864770889283,69.64,91.59,72.9
122,0.40036770709050007,88.23116987179488,98.71594551282051,3.0729530773744558,9.57869097120091,3.0729530773744558,0.13565035545577153,1.0981614226341248,71.41,92.67,72.9
123,0.4023775096123035,88.18509615384616,98.68790064102564,3.12048408559492,9.867722982547741,3.12048408559492,0.13030205409657825,1.1228012594223022,71.97,92.67,72.9
124,0.4009155292541553,88.34134615384616,98.65584935897436,3.14133509402738,10.018317015695736,3.14133509402738,0.1503308427277279,1.1511509941101075,70.68,91.92,72.9
125,0.3980381987033746,88.11298076923077,98.80608974358974,3.1491575934696137,10.044219612264365,3.1491575934696137,0.12702606375703773,1.3596212654113768,67.42,90.52,72.9
126,0.39094213808958345,88.5556891025641,98.69991987179488,3.118085634032116,9.869108283856562,3.118085634032116,0.1466502626990991,1.0372312315940857,73.37,93.09,73.37
127,0.37615780024192275,88.93629807692308,98.81610576923077,3.0945899459635338,9.724468132475014,3.0945899459635338,0.1479811988164279,1.2873240491867066,68.38,90.68,73.37
128,0.3818222333987554,88.71594551282051,98.84615384615384,3.1537239378647155,10.07757682185202,3.1537239378647155,0.13160214559109207,1.1136002552032471,71.77,92.46,73.37
129,0.38486920805313646,88.69791666666667,98.74399038461539,3.1654906791777466,10.143559495249628,3.1654906791777466,0.12322825528843673,1.1619497184753418,70.65,92.16,73.37
130,0.38629987171063057,88.64583333333333,98.76201923076923,3.164530531549438,10.138112600708384,3.164530531549438,0.12385911559981544,1.0521875029563903,73.21,93.24,73.37
131,0.373320594506386,89.04447115384616,98.8261217948718,3.1681517927597858,10.201196311474593,3.1681517927597858,0.16401052950754824,1.1591550107955932,71.02,92.48,73.37
132,0.38554110676050185,88.60176282051282,98.82411858974359,3.22010644026242,10.516837804020339,3.22010644026242,0.14775231740082262,1.0891952129364013,71.96,92.63,73.37
133,0.3720049890952233,88.96634615384616,98.88020833333333,3.1905077400303212,10.321888047754202,3.1905077400303212,0.1425484085608133,1.1129561081886292,72.23,93.24,73.37
134,0.36878497210832745,89.08453525641026,98.8261217948718,3.1651549213107972,10.169749281724123,3.1651549213107972,0.15154360582616277,1.0485636474609374,72.88,93.42,73.37
135,0.3615265142841217,89.2948717948718,98.92427884615384,3.193235846798571,10.344633446045423,3.193235846798571,0.1478782727660377,1.0893281734466553,72.26,92.96,73.37
136,0.36124107295121904,89.32291666666667,98.85616987179488,3.188477537255749,10.314703195080233,3.188477537255749,0.14831418949574626,1.073144876384735,73.13,92.51,73.37
137,0.3536135460703801,89.85376602564102,98.95232371794872,3.1910201306710464,10.33628757785255,3.1910201306710464,0.15367810350468858,1.1478938077926635,71.14,92.9,73.37
138,0.35372945952873963,89.57532051282051,98.94030448717949,3.2002963182574526,10.41785797243797,3.2002963182574526,0.17596144778576317,1.067882408618927,71.83,92.85,73.37
139,0.35570212396291584,89.52724358974359,98.96834935897436,3.2312101040686914,10.586249328358642,3.2312101040686914,0.1455305917230394,1.023531781387329,73.34,93.33,73.37
140,0.35249792301119903,89.70352564102564,98.91225961538461,3.2013613299999273,10.422981886973087,3.2013613299999273,0.17426752175418336,0.976658821105957,74.83,93.51,74.83
141,0.3363727505772542,90.13621794871794,99.00440705128206,3.165233451953758,10.195352331884234,3.165233451953758,0.17664952651712973,1.024811372756958,74.16,93.43,74.83
142,0.3355251838381474,90.18229166666667,99.00440705128206,3.2065052275011414,10.44147332574554,3.2065052275011414,0.1597975517533925,1.0446702489852906,73.72,93.17,74.83
143,0.3376596907392526,90.14423076923077,98.984375,3.231322484809501,10.592813478507383,3.231322484809501,0.1513684776719355,1.0782368257522583,72.71,92.78,74.83
144,0.33034637642976566,90.46474358974359,99.06850961538461,3.2172419530349288,10.520064901673365,3.2172419530349288,0.1694191173053614,1.0503026225090026,73.45,92.58,74.83
145,0.3219466189925487,90.65905448717949,99.09455128205128,3.173437004217374,10.245224133701862,3.173437004217374,0.17452171396572247,1.016226132965088,73.87,93.57,74.83
146,0.3233908181007092,90.7411858974359,99.05448717948718,3.2262917846812207,10.581489243616886,3.2262917846812207,0.17253056371535003,1.046989951133728,73.55,93.41,74.83
147,0.3221113158724247,90.74919871794872,99.07451923076923,3.2366684509220685,10.662889601125585,3.2366684509220685,0.1868669399313223,1.0808456126213073,73.14,93.4,74.83
148,0.32474009639177565,90.63100961538461,99.01241987179488,3.276407555214121,10.905606357591623,3.276407555214121,0.1707598897274476,1.1339497636795044,72.01,92.72,74.83
149,0.3307166156478417,90.3125,99.00440705128206,3.326844652968613,11.24047616919987,3.326844652968613,0.17258082421401966,1.1196267158508302,71.85,92.59,74.83
150,0.3138723532931927,90.82732371794872,99.140625,3.245947392489448,10.738219225053822,3.245947392489448,0.20204475024477375,1.0758637948989869,72.85,93.45,74.83
151,0.31159960963787176,90.87540064102564,99.13261217948718,3.259083046430848,10.79966874596895,3.259083046430848,0.17804644243597245,0.9655197999954224,75.43,93.95,75.43
152,0.3074457353124252,91.14583333333333,99.08854166666667,3.2579738143989965,10.822193388432172,3.2579738143989965,0.20780001312262542,1.1039877132415772,72.42,93.08,75.43
153,0.3075089981922737,91.1738782051282,99.16065705128206,3.2872512555744255,10.999636235444628,3.2872512555744255,0.19361541816899042,1.0040641939163208,74.15,93.6,75.43
154,0.2890960459525769,91.74679487179488,99.24879807692308,3.2112062608367844,10.473610775988753,3.2112062608367844,0.16176512635139062,1.0529937517166137,73.25,92.89,75.43
155,0.30017433013671485,91.49639423076923,99.1426282051282,3.2969560027849165,11.066466434296352,3.2969560027849165,0.19654754999685764,0.9848010765075683,74.27,93.5,75.43
156,0.2948081571704302,91.58854166666667,99.20873397435898,3.293342799411138,11.022047582116043,3.293342799411138,0.17594078768285115,1.06824636554718,72.98,93.06,75.43
157,0.28788541448421967,91.70873397435898,99.27283653846153,3.2815184783371483,10.952595257980468,3.2815184783371483,0.18423173431231454,1.0493747614860536,74.41,93.32,75.43
158,0.2868127065973404,91.84094551282051,99.17067307692308,3.291876906019804,11.083101911124121,3.291876906019804,0.24664834673760438,1.1559217002868651,71.87,92.36,75.43
159,0.2907602627307941,91.63060897435898,99.20472756410257,3.3226914374227614,11.233995155140992,3.3226914374227614,0.19371676681845607,1.036539956665039,74.41,93.38,75.43
160,0.28524058033258487,91.91907051282051,99.24278846153847,3.31616154337449,11.205719263538398,3.31616154337449,0.20879188178251873,1.0078618019104004,74.61,93.33,75.43
161,0.28184191500529265,91.94911858974359,99.23677884615384,3.3143329328258564,11.171891498025014,3.3143329328258564,0.1870887084109718,0.9276928693771362,76.15,94.26,76.15
162,0.27863211736847193,91.96113782051282,99.27483974358974,3.3270367044877567,11.290500568743063,3.3270367044877567,0.22132733573431018,0.9869146200180053,75.07,93.95,76.15
163,0.27190266996622087,92.20753205128206,99.28886217948718,3.308867641662011,11.176478468540532,3.308867641662011,0.22787339850261468,1.0370415977478027,74.4,93.12,76.15
164,0.2804561733435362,91.91907051282051,99.28084935897436,3.398776584219189,11.745432177129684,3.398776584219189,0.1937499076930269,1.0556056280136108,73.97,93.34,76.15
165,0.26330810670669264,92.57011217948718,99.31089743589743,3.2975028184962563,11.088131636683443,3.2975028184962563,0.21460679869268873,0.982962263584137,75.42,94.05,76.15
166,0.26372722345284927,92.44791666666667,99.28084935897436,3.3185770534690135,11.225353607845664,3.3185770534690135,0.21239994803458373,1.0239262373924256,73.83,93.55,76.15
167,0.24843607707283435,93.00080128205128,99.35296474358974,3.2479310332106484,10.784982057473227,3.2479310332106484,0.23592606098043767,1.0002940240859985,75.37,93.69,76.15
168,0.2416167092246887,93.26722756410257,99.3770032051282,3.250415256009736,10.799120745281826,3.250415256009736,0.23392140878098822,0.9814714514732361,75.1,94.03,76.15
169,0.2632306039906465,92.54607371794872,99.296875,3.4003422425752987,11.778337586899106,3.4003422425752987,0.21601022025709504,0.9226368564605713,75.98,94.24,76.15
170,0.24928972816620118,93.00080128205128,99.3729967948718,3.3546144660293358,11.477647070810733,3.3546144660293358,0.22420885511744615,0.9738566360473633,75.33,93.81,76.15
171,0.24911698347482925,92.93469551282051,99.36698717948718,3.3928769974652018,11.760078806894187,3.3928769974652018,0.24846448696570356,0.9780264804840088,75.05,93.75,76.15
172,0.24390187082000267,93.07892628205128,99.43709935897436,3.3758921408898686,11.632867284480604,3.3758921408898686,0.23621953755862357,1.1980491416931152,71.11,91.95,76.15
173,0.24817165596744953,92.87660256410257,99.3369391025641,3.394986439982042,11.793559819098308,3.394986439982042,0.2676268914363664,1.0307804169654846,74.78,93.78,76.15
174,0.2373139028174755,93.28525641025641,99.4110576923077,3.3623429891861254,11.552754524287334,3.3623429891861254,0.24740414735824423,0.9688213073730468,75.5,93.82,76.15
175,0.2279826778249863,93.7079326923077,99.40304487179488,3.3048876393225903,11.179708300575909,3.3048876393225903,0.257425992028665,0.9693105169296264,76.07,93.66,76.15
176,0.24191512068112692,93.22916666666667,99.3770032051282,3.4547164710335925,12.212714431637757,3.4547164710335925,0.2776485364069572,0.8993432166099549,77.1,94.59,77.1
177,0.22300117149566992,93.78205128205128,99.4551282051282,3.3247884395976173,11.311682411547489,3.3247884395976173,0.2574642434655292,1.0011168996810913,75.37,93.7,77.1
178,0.23049304137627283,93.61979166666667,99.4110576923077,3.4007586067191258,11.820028305546764,3.4007586067191258,0.2548692043725538,0.9885492752075196,74.95,93.26,77.1
179,0.2240660645067692,93.84415064102564,99.46514423076923,3.3892022581223626,11.760031035492352,3.3892022581223626,0.27333908903063,1.086225573539734,73.62,93.17,77.1
180,0.2201531186699867,93.90024038461539,99.49719551282051,3.401568991372651,11.852893137195709,3.401568991372651,0.28222153412775697,0.9818782744407654,75.21,93.9,77.1
181,0.21611923531461985,94.13261217948718,99.42908653846153,3.37726827671716,11.656289117632204,3.37726827671716,0.2503481047121099,0.9731937133789063,75.1,93.94,77.1
182,0.2130255999091344,94.09054487179488,99.453125,3.3831900237151005,11.724702308861733,3.3831900237151005,0.2787275722963507,1.0491920293807984,74.02,92.98,77.1
183,0.21897585095885472,94.07251602564102,99.42908653846153,3.4273534523670546,12.049887105274564,3.4273534523670546,0.30313541782219566,0.989777653503418,75.76,93.91,77.1
184,0.21682125677665073,94.00040064102564,99.46714743589743,3.4807625226338277,12.376147389550939,3.4807625226338277,0.2604396505787303,0.9503611912727356,75.67,94.09,77.1
185,0.21020001163467383,94.22275641025641,99.51923076923077,3.421956039661497,11.965528034281455,3.421956039661497,0.25574489690565905,0.9519646436691284,76.91,94.2,77.1
186,0.19346089550317863,94.76161858974359,99.50320512820512,3.3380698497594508,11.432703524378475,3.3380698497594508,0.28999320250539284,0.9526675367355346,76.56,94.08,77.1
187,0.20283033354924276,94.38100961538461,99.4931891025641,3.4776579285638065,12.384898602196653,3.4776579285638065,0.2907939340939478,0.9775944984436035,75.44,94.1,77.1
188,0.1991293848802646,94.54727564102564,99.52724358974359,3.4254918183655962,12.012150100249768,3.4254918183655962,0.2781559025601279,1.0485624284744264,74.89,93.6,77.1
189,0.19329304565221836,94.85176282051282,99.49719551282051,3.394708998250036,11.808365725881842,3.394708998250036,0.2843165430820793,0.968484016418457,76.17,93.96,77.1
190,0.19511962164288912,94.69551282051282,99.52323717948718,3.4864107605569843,12.477512161524382,3.4864107605569843,0.32245217019685235,0.9242966942787171,76.81,94.18,77.1
191,0.19230568863642522,94.92788461538461,99.55528846153847,3.4638401911924808,12.341458232731016,3.4638401911924808,0.34326936261065377,0.9815635591506958,75.58,94.04,77.1
192,0.18604623585557326,95.0380608974359,99.54326923076923,3.4791392670559596,12.428712492830783,3.4791392670559596,0.32430245326010443,0.9766644764900207,75.52,93.67,77.1
193,0.19429936963969316,94.71754807692308,99.53525641025641,3.551941338446549,12.945671024908728,3.551941338446549,0.3293837531432686,0.9367907396316528,76.91,94.58,77.1
194,0.18595753436287243,94.93589743589743,99.51121794871794,3.473305791146365,12.409561330587602,3.473305791146365,0.3457082117767243,0.9034384160995483,76.95,94.13,77.1
195,0.18531721646969135,94.89983974358974,99.56129807692308,3.50267258002029,12.572396382408645,3.50267258002029,0.3036811795826502,0.9091075252532959,76.71,94.55,77.1
196,0.176635869878989,95.25841346153847,99.56330128205128,3.4572643303564163,12.304822439971625,3.4572643303564163,0.35214579001682544,0.910806603717804,77.53,94.45,77.53
197,0.17517772891964667,95.26442307692308,99.59334935897436,3.5165295137615193,12.695341212809073,3.5165295137615193,0.3293613916532454,0.963845306968689,76.12,94.03,77.53
198,0.17421532519734823,95.41666666666667,99.57932692307692,3.509234543224987,12.67962048382998,3.509234543224987,0.364893404466498,0.9136948659896851,78.03,94.51,78.03
199,0.17214878566372088,95.32051282051282,99.6113782051282,3.5683114443333936,13.159995748559128,3.5683114443333936,0.4271491847984574,1.0242543586730957,76.0,93.5,78.03
200,0.17244665827124547,95.42467948717949,99.5673076923077,3.5057766670470563,12.657928070941066,3.5057766670470563,0.3674580317295,0.8876894127845765,78.04,94.67,78.04
201,0.15896244830428025,95.78125,99.6113782051282,3.4098632168310288,12.010915671728785,3.4098632168310288,0.38374851423153444,0.9006823479652405,77.55,94.59,78.04
202,0.1665460907495939,95.48477564102564,99.59735576923077,3.5523035100789278,13.022220294742207,3.5523035100789278,0.40336006702313654,0.8581284790992737,78.32,94.53,78.32
203,0.15851348095979445,95.71514423076923,99.67147435897436,3.4777030131963884,12.53987542099903,3.4777030131963884,0.4454571730037902,0.8895472742080689,77.88,94.68,78.32
204,0.15340125885529396,96.01963141025641,99.62540064102564,3.466419894139673,12.414552479013057,3.466419894139673,0.3984855965257541,0.9885404306411744,76.88,94.44,78.32
205,0.15921394702715752,95.76923076923077,99.6454326923077,3.5529117193767905,13.002063147828373,3.5529117193767905,0.3788814621434309,0.9306373336791992,77.42,94.39,78.32
206,0.15543092339275738,95.8954326923077,99.6494391025641,3.54498744040917,12.98296719150037,3.54498744040917,0.41603123884161164,0.9070827100753784,77.62,94.18,78.32
207,0.14697402667922851,96.14983974358974,99.69150641025641,3.500436140798864,12.69186743864217,3.500436140798864,0.4388142628313272,0.9090875255584717,77.9,94.54,78.32
208,0.14730785467112675,96.12379807692308,99.64342948717949,3.537670176870459,12.907512131325563,3.537670176870459,0.3924018510068983,0.9121430187225342,77.76,94.29,78.32
209,0.15170061271160076,95.98557692307692,99.61939102564102,3.5783777041555482,13.27915243063717,3.5783777041555482,0.4743654370396371,0.8610147299766541,78.28,94.78,78.32
210,0.1344766735457457,96.59455128205128,99.6895032051282,3.3904348111789955,11.949382013852809,3.3904348111789955,0.4543338049984573,0.8540548223495483,78.76,95.21,78.76
211,0.13675321304263213,96.41426282051282,99.66947115384616,3.489000002048189,12.618777006720347,3.489000002048189,0.4456559924280832,0.8962279970645904,78.02,94.66,78.76
212,0.1357327732615746,96.5625,99.70552884615384,3.539247428747338,13.03549926494689,3.539247428747338,0.5092269030522463,0.9180350122451783,77.74,94.67,78.76
213,0.13627380787944182,96.34415064102564,99.70953525641026,3.550213037571893,13.059974224254702,3.550213037571893,0.45596161210925423,0.8720288541793824,78.24,94.87,78.76
214,0.1350959319812365,96.43830128205128,99.71153846153847,3.5658279549857257,13.18076202788783,3.5658279549857257,0.4656330233301471,0.8745844697952271,78.7,94.85,78.76
215,0.12681924884135906,96.78685897435898,99.75360576923077,3.465569742739765,12.52766513271417,3.465569742739765,0.5174914909208077,0.8894567785263061,78.27,94.79,78.76
216,0.13256825691041274,96.59655448717949,99.74959935897436,3.6255782543090063,13.657583163355428,3.6255782543090063,0.512765485237086,0.8809803605079651,78.0,94.67,78.76
217,0.12419925114283195,96.84895833333333,99.73157051282051,3.509653207110018,12.869877929493578,3.509653207110018,0.5522122953159414,0.8865292068481445,78.84,94.57,78.84
218,0.12173986819883188,96.89903846153847,99.70352564102564,3.491861538731097,12.74331585120103,3.491861538731097,0.5502188455315249,0.8796875410079956,78.43,94.51,78.84
219,0.12387026481521435,96.77083333333333,99.74158653846153,3.592956184676852,13.450489239617577,3.592956184676852,0.5411550946099357,0.8920443592071533,78.75,94.63,78.84
220,0.11842146865450419,97.08934294871794,99.71955128205128,3.4948401861188305,12.787320816978356,3.4948401861188305,0.5734128904672549,0.8983070640563965,78.55,94.82,78.84
221,0.11403504221294171,97.08533653846153,99.77163461538461,3.536387554481188,13.05886391370751,3.536387554481188,0.5528269782180733,0.8203682475090027,79.63,95.13,79.63
222,0.11109700453682587,97.20152243589743,99.78165064102564,3.5396990400370463,13.135663756992939,3.5396990400370463,0.6061944629537521,0.8598403833389282,78.53,94.72,79.63
223,0.10680755282728335,97.31169871794872,99.77564102564102,3.4798453545683237,12.762658902078416,3.4798453545683237,0.6533352103676737,0.8309122763633728,79.19,95.02,79.63
224,0.10585670846586044,97.36979166666667,99.78365384615384,3.493321089494838,12.846783780430476,3.493321089494838,0.6434915461210728,0.8556509829521179,79.25,94.86,79.63
225,0.10670280707761264,97.2676282051282,99.8056891025641,3.5478077603137184,13.230562698735428,3.5478077603137184,0.6436227945931847,0.8652134859085083,79.06,95.03,79.63
226,0.10493373765299717,97.31370192307692,99.77764423076923,3.5560804705814624,13.292610929228243,3.5560804705814624,0.6469026159773676,0.8485355987548828,79.49,95.28,79.63
227,0.10509078428149224,97.32572115384616,99.8016826923077,3.5890584272563157,13.502890556083438,3.5890584272563157,0.6215501618238584,0.8466987212181092,78.83,95.08,79.63
228,0.10043739820711124,97.48397435897436,99.79967948717949,3.51537083585779,12.99045159386907,3.51537083585779,0.6326194802695735,0.7978122897148132,80.28,95.3,80.28
229,0.09490544918733529,97.56610576923077,99.82171474358974,3.48503205353875,12.817730139225539,3.48503205353875,0.6722817250330237,0.8420003763198852,79.33,95.06,80.28
230,0.09350894689559937,97.74238782051282,99.79366987179488,3.4581669357794866,12.658809104685774,3.4581669357794866,0.6998905489672911,0.8217458271026611,79.85,95.49,80.28
231,0.08883716675620049,97.7764423076923,99.82572115384616,3.4329094629137327,12.535796610922484,3.4329094629137327,0.7509292303598318,0.839237832736969,79.39,95.02,80.28
232,0.0906608845704259,97.6963141025641,99.82371794871794,3.5202308944938494,13.238410611559152,3.5202308944938494,0.8463850610101851,0.8075244894981384,79.97,95.26,80.28
233,0.08573084496057186,97.890625,99.81971153846153,3.4229749487957144,12.525090045535295,3.4229749487957144,0.8083325454522718,0.8331725355148315,79.45,95.2,80.28
234,0.08158998067657917,97.97876602564102,99.83573717948718,3.390407584492557,12.215482151243702,3.390407584492557,0.7206185622590446,0.8241722611427307,79.77,95.36,80.28
235,0.08529773528854816,97.87459935897436,99.82371794871794,3.440209280819403,12.653563053453679,3.440209280819403,0.8185231576177241,0.8436122010231019,79.37,94.91,80.28
236,0.08228432752956183,97.96474358974359,99.84375,3.495637499685346,13.0050709520901,3.495637499685346,0.7855894228836835,0.8329343734741211,80.15,95.09,80.28
237,0.08158439328559698,98.0068108974359,99.85977564102564,3.4614154642872523,12.780902180066514,3.4614154642872523,0.79950516365958,0.7744696702957153,80.73,95.3,80.73
238,0.07423062241421297,98.26322115384616,99.85777243589743,3.289294380382535,11.693462590928732,3.289294380382535,0.8740050701126059,0.7934636629104614,80.66,95.31,80.73
239,0.06719878556636663,98.45552884615384,99.85977564102564,3.2238515174719864,11.231531256175458,3.2238515174719864,0.8383126494690281,0.7952767301559448,80.54,95.51,80.73
240,0.07520669633045028,98.14703525641026,99.85376602564102,3.473006754394903,13.002350388589385,3.473006754394903,0.9405744725167686,0.8152005577087402,80.59,95.18,80.73
241,0.07233835870686632,98.21714743589743,99.85376602564102,3.472608983656277,13.069176812905651,3.472608983656277,1.010163659535369,0.790800338935852,81.4,95.52,81.4
242,0.06698273147862309,98.40544871794872,99.86778846153847,3.2902795179501205,11.831192403054487,3.2902795179501205,1.0052530968124103,0.785810012626648,81.12,95.37,81.4
243,0.0665961060195397,98.39342948717949,99.87780448717949,3.4003313316163304,12.519979571303992,3.4003313316163304,0.9577264065323057,0.7981319221496582,80.78,95.44,81.4
244,0.06502927775996235,98.35536858974359,99.85977564102564,3.3833385684888335,12.35088667728028,3.3833385684888335,0.9039068082562114,0.7921360704421997,80.44,95.17,81.4
245,0.06428692738215129,98.40945512820512,99.86578525641026,3.3510998038206234,12.261168004964079,3.3510998038206234,1.0312981097974578,0.8051403781890869,80.34,95.34,81.4
246,0.06049433318563761,98.54767628205128,99.89983974358974,3.3053052599220574,11.993685750865478,3.3053052599220574,1.0686428895970579,0.7912440225601196,80.91,95.27,81.4
247,0.05666002558114437,98.64383012820512,99.88982371794872,3.2038170502075913,11.376141554261006,3.2038170502075913,1.111697863060133,0.7743360857963562,81.2,95.62,81.4
248,0.055583627373935324,98.6698717948718,99.89783653846153,3.2370229511537887,11.80194496955372,3.2370229511537887,1.323627383257337,0.7804598397254944,81.17,95.42,81.4
249,0.05506752736579913,98.6358173076923,99.8818108974359,3.1554845178972335,11.112897507975058,3.1554845178972335,1.1558149652859218,0.7525905698776245,81.37,95.5,81.4
250,0.0516250277033601,98.73597756410257,99.8818108974359,3.1596709776088634,11.250821613494507,3.1596709776088634,1.2673009267507567,0.7625390285491943,81.48,95.17,81.48
251,0.048921150826395324,98.88621794871794,99.9238782051282,3.1008557554860188,10.842296109248029,3.1008557554860188,1.226989692917261,0.7393711856842041,81.75,95.81,81.75
252,0.04927761151144902,98.83413461538461,99.89182692307692,3.0844908236021857,10.740283141087032,3.0844908236021857,1.2261995002009414,0.7552653966903686,81.68,95.7,81.75
253,0.04786274593371229,98.91826923076923,99.9198717948718,3.0981946711501003,10.743055358298212,3.0981946711501003,1.144245137955334,0.7566470622062683,81.82,95.61,81.82
254,0.04274367470628558,99.00240384615384,99.93589743589743,2.97081814481128,10.188496694309064,2.97081814481128,1.3627362447691294,0.7250187867164611,82.21,95.66,82.21
255,0.04888407528782502,98.87620192307692,99.90985576923077,3.208547590218474,11.651984962113737,3.208547590218474,1.3572073234169615,0.7382110029220581,82.33,95.64,82.33
256,0.043730227594287734,98.9443108974359,99.93790064102564,3.076673856615946,10.755251348384284,3.076673856615946,1.2893293284002443,0.7491744512557983,82.0,95.81,82.33
257,0.04056606013447237,99.07451923076923,99.9238782051282,2.930935417004955,10.12841358233815,2.930935417004955,1.5380311636841402,0.7376943034172058,81.69,95.8,82.33
258,0.03893230634693725,99.11258012820512,99.921875,2.9257559314836588,9.950036869557966,2.9257559314836588,1.3899890989461543,0.7470574915885926,81.35,95.7,82.33
259,0.03820521478803876,99.14863782051282,99.92788461538461,2.850923278265644,9.553873219460604,2.850923278265644,1.4261096809036768,0.7079530048370362,82.28,95.98,82.33
260,0.03703162357545434,99.15064102564102,99.94391025641026,2.971811852126142,10.40606929201991,2.971811852126142,1.5744036075825,0.7092951379776001,82.65,95.94,82.65
261,0.036176592653665025,99.15665064102564,99.93790064102564,2.8984002984553263,9.841427916558615,2.8984002984553263,1.4407036264726898,0.7115944576263428,82.44,95.87,82.65
262,0.03347265538759529,99.24078525641026,99.93790064102564,2.6954370124258866,8.84633693683949,2.6954370124258866,1.5809562488841014,0.7352704725265503,82.2,95.8,82.65
263,0.03305562856392218,99.22676282051282,99.94791666666667,2.781939398303438,9.310944879495631,2.781939398303438,1.5717580636627355,0.7136696161270142,82.71,96.01,82.71
264,0.03140202475926624,99.28485576923077,99.93790064102564,2.6781808237965237,8.871617043392549,2.6781808237965237,1.6989645184411222,0.7024546607971192,82.83,96.04,82.83
265,0.02929737168746308,99.35296474358974,99.9639423076923,2.5825485336910057,8.228668618710596,2.5825485336910057,1.5591116898410329,0.6948391035079956,82.91,96.02,82.91
266,0.028880785704136658,99.375,99.9579326923077,2.619798707920566,8.669660884438414,2.619798707920566,1.806315614416147,0.7061740421295166,82.61,96.07,82.91
267,0.029383014241018548,99.3329326923077,99.95592948717949,2.642693470151873,8.844553592357125,2.642693470151873,1.8607248151737767,0.6928502702713013,82.96,96.17,82.96
268,0.02722203269815789,99.38100961538461,99.96594551282051,2.5470120068099846,8.43414762446204,2.5470120068099846,1.9468774616278157,0.6914514220237732,82.82,96.13,82.96
269,0.026407472763019496,99.42107371794872,99.96995192307692,2.513802811813333,8.051505594630683,2.513802811813333,1.7323010179500633,0.6886662620544434,82.95,96.1,82.96
270,0.025054324026673267,99.4551282051282,99.94991987179488,2.4002996885137717,7.386630035017493,2.4002996885137717,1.6251914403381837,0.6772172604560852,83.16,96.16,83.16
271,0.024164895230951982,99.44911858974359,99.9619391025641,2.3836036078100826,7.2452267046254,2.3836036078100826,1.5636605454601584,0.6882268795013428,82.75,95.97,83.16
272,0.02347773827958661,99.47516025641026,99.9639423076923,2.421182210260214,7.7805548679998715,2.421182210260214,1.918431572719336,0.6769342164993286,83.22,96.15,83.22
273,0.021499328804202376,99.56330128205128,99.97195512820512,2.1946909023824386,6.452281663650396,2.1946909023824386,1.6356135066501531,0.6756266846656799,83.39,96.17,83.39
274,0.0231570287159859,99.4931891025641,99.9599358974359,2.367598886044637,7.60858264359105,2.367598886044637,2.0030581583912443,0.6792265011787415,83.07,96.15,83.39
275,0.02350457123755358,99.48717948717949,99.96594551282051,2.398603149448671,7.592128613455917,2.398603149448671,1.8388315449108346,0.6792076802253724,83.47,95.91,83.47
276,0.021020393032962697,99.56129807692308,99.95392628205128,2.1575331473100205,6.4837974930934275,2.1575331473100205,1.8288482113519446,0.680735964012146,83.16,96.28,83.47
277,0.020302943436381143,99.5713141025641,99.97996794871794,2.2189229746380352,6.6292274842320715,2.2189229746380352,1.7056083168555647,0.6779372547149658,83.5,96.08,83.5
278,0.02119027463516268,99.51121794871794,99.96794871794872,2.2954602889903932,7.097867257494586,2.2954602889903932,1.8287293191627256,0.6755625853538513,83.49,96.14,83.5
279,0.018596888775937258,99.61338141025641,99.9639423076923,2.0454591530828354,6.031385956391838,2.0454591530828354,1.8474828094614875,0.6704510305404663,83.82,96.15,83.82
280,0.01768784045588034,99.61538461538461,99.97395833333333,2.0394383631356865,6.068513958143799,2.0394383631356865,1.9092051211142307,0.6643931020736694,83.89,96.29,83.89
281,0.01968458757067147,99.54527243589743,99.96594551282051,2.2515628706302167,7.338759258181833,2.2515628706302167,2.2692238977812513,0.6674436634063721,83.63,96.18,83.89
282,0.018402170294370405,99.61538461538461,99.96594551282051,2.0773383629163833,5.926812177501587,2.0773383629163833,1.6114775034574675,0.6696054688453674,83.44,96.21,83.89
283,0.018380487060699707,99.59134615384616,99.97996794871794,2.1165859166231598,6.597057580392831,2.1165859166231598,2.1171216379453295,0.6627327167510987,83.65,96.17,83.89
284,0.017663415717199826,99.63141025641026,99.98397435897436,2.0552090376871446,6.284959867985505,2.0552090376871446,2.0610756793945866,0.6629396625518799,83.56,96.22,83.89
285,0.01707115594464808,99.62740384615384,99.97596153846153,1.9746294347597495,5.887183075961525,1.9746294347597495,1.9880216713419174,0.6614426894187927,83.73,96.14,83.89
286,0.016730454398128085,99.6494391025641,99.97195512820512,1.9788868195343443,5.8168694704285455,1.9788868195343443,1.9008764259017927,0.6593912559509277,83.63,96.28,83.89
287,0.01598435709826075,99.67748397435898,99.98397435897436,1.9192270703858314,5.526111582776191,1.9192270703858314,1.84267903507441,0.6601771238327027,83.73,96.26,83.89
288,0.015694930588898176,99.68349358974359,99.98798076923077,1.8883766995382063,5.385192601266542,1.8883766995382063,1.8192260419077333,0.6547249136924743,83.88,96.36,83.89
289,0.016764654288402736,99.62740384615384,99.98597756410257,1.99972102068196,6.1312703548831005,1.99972102068196,2.1323861943258007,0.6561093214035034,83.75,96.37,83.89
290,0.015091206398434365,99.69150641025641,99.99198717948718,1.8598501524257827,5.441087100665963,1.8598501524257827,1.9820445111877563,0.6581757862091064,83.76,96.22,83.89
291,0.01639861239729306,99.63942307692308,99.97395833333333,1.980080415447338,6.0095431802356565,1.980080415447338,2.088824728597554,0.6588728220939636,83.73,96.22,83.89
292,0.01586467660127733,99.6854967948718,99.98597756410257,1.9282917559372499,5.653827420640116,1.9282917559372499,1.935518324624554,0.6554468929290771,83.78,96.32,83.89
293,0.014783497317694128,99.7275641025641,99.98597756410257,1.7945974636892055,4.759289440795814,1.7945974636892055,1.5387093841160846,0.6568019983291626,83.62,96.36,83.89
294,0.015665890081212497,99.67548076923077,99.98397435897436,1.9183025954590023,5.622728486850373,1.9183025954590023,1.9428436391056283,0.6583365572929383,83.68,96.32,83.89
295,0.016701166113862433,99.63541666666667,99.96794871794872,1.8942704095261593,5.534938099863092,1.8942704095261593,1.9466777154566892,0.6608702262878418,83.77,96.24,83.89
296,0.016287947229396266,99.69150641025641,99.96794871794872,1.9316712470111759,5.657970949188805,1.9316712470111759,1.9266171426590932,0.6586398143768311,83.74,96.34,83.89
297,0.014949424100968127,99.70753205128206,99.98397435897436,1.8046338164526554,5.005043323049476,1.8046338164526554,1.7483401115649992,0.6572418844223022,83.86,96.22,83.89
298,0.014147480982594574,99.7275641025641,99.98798076923077,1.7692713522718855,4.959377505488476,1.7692713522718855,1.8290563875184898,0.6545886852264404,83.69,96.26,83.89
299,0.014344661223749893,99.7255608974359,99.98998397435898,1.7529112351605178,4.7353933048165855,1.7529112351605178,1.6626955064646132,0.6542534812927246,83.76,96.36,83.89


==> CIFAR/CIFAR100/CIFAR100_cutout-resnet18-adaptive.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
1,3.687896809211144,12.421875,36.58253205128205,0.9664451165394858,0.9415526828574637,0.9664451165394858,0.0075365195744433455,3.443329684829712,15.9,43.53,15.9
2,3.3936941110170804,17.728365384615383,45.5869391025641,1.1606528503809712,1.3559168907107828,1.1606528503809712,0.008801851613309708,3.1441905639648438,22.09,51.53,22.09
3,3.117727159231137,22.71434294871795,52.46594551282051,1.3101754764340234,1.7240111337487467,1.3101754764340234,0.0074513546996264335,2.9029892539978026,26.25,57.57,26.25
4,2.8740755417408086,27.361778846153847,59.22876602564103,1.3940774605630741,1.9483086815867738,1.3940774605630741,0.00485671553678424,2.7131073280334475,30.63,62.18,30.63
5,2.6574609640317086,32.08934294871795,64.78766025641026,1.4430678063996547,2.0881595274720306,1.4430678063996547,0.0057148336049190895,2.533473903656006,33.32,66.02,33.32
6,2.451959108695006,36.328125,69.30488782051282,1.5228312370913917,2.324556575411895,1.5228312370913917,0.005541598750596677,2.3644983684539795,37.82,70.72,37.82
7,2.2629738621222666,40.44471153846154,73.44350961538461,1.5915670422257944,2.5392814032080113,1.5915670422257944,0.0061957533086478556,2.1495677768707275,41.96,74.17,41.96
8,2.1070408946428545,43.97836538461539,76.35817307692308,1.653730837314039,2.7409168605499166,1.653730837314039,0.0060911782665242775,1.922946399307251,47.31,78.84,47.31
9,1.9697824490376008,47.40785256410256,78.97636217948718,1.7033429718000754,2.907894866728565,1.7033429718000754,0.006517587147852666,1.9256259174346924,47.03,78.73,47.31
10,1.8615463828429197,49.90985576923077,81.14783653846153,1.7428808269945228,3.04612588797723,1.7428808269945228,0.008492310872118214,1.7848809143066406,50.43,81.29,50.43
11,1.7789739272533318,51.75280448717949,82.59014423076923,1.7721153498573454,3.1480685056541473,1.7721153498573454,0.007675692454125471,1.7444018257141114,52.25,81.78,52.25
12,1.7103640379049838,53.36738782051282,83.76001602564102,1.7986980209017647,3.243628568943876,1.7986980209017647,0.008313998547951229,1.60976986579895,54.86,84.12,54.86
13,1.6610650252073238,54.73157051282051,84.51522435897436,1.8178011738459086,3.3138256643812873,1.8178011738459086,0.009424556745724288,1.6280072546005249,54.81,83.84,54.86
14,1.6119895433768248,55.87540064102564,85.33453525641026,1.8294902443062087,3.355706871145933,1.8294902443062087,0.00867231713434169,1.495183677482605,57.71,85.87,57.71
15,1.5553260946885132,57.60216346153846,86.2920673076923,1.8537034714128133,3.4475491582862325,1.8537034714128133,0.011332598358317902,1.6102097267150879,54.4,84.24,57.71
16,1.5239991402014708,58.39342948717949,86.80689102564102,1.8685091180425983,3.500796595623491,1.8685091180425983,0.009470271415162657,1.4951176164627076,57.2,85.89,57.71
17,1.4907278357407985,59.220753205128204,87.3076923076923,1.885419346795305,3.5682285651672494,1.885419346795305,0.013422451897214582,1.4225671335220338,59.1,87.53,59.1
18,1.4499939408057776,60.22235576923077,87.8926282051282,1.9034252529514901,3.6346296596799106,1.9034252529514901,0.011601966106466577,1.4174933475494385,59.88,87.48,59.88
19,1.41858192162636,61.061698717948715,88.37540064102564,1.922168160469583,3.7060939755370224,1.922168160469583,0.011363538414001617,1.453433455657959,58.59,86.29,59.88
20,1.4019882877667744,61.44831730769231,88.42147435897436,1.9274890373307159,3.726513508440507,1.9274890373307159,0.011299519410417513,1.3964090808868408,60.54,87.64,60.54
21,1.374413813994481,62.12540064102564,88.88621794871794,1.9399267266197229,3.776589660511383,1.9399267266197229,0.013273955857870057,1.4274535089492797,59.12,87.24,60.54
22,1.3546754577221014,62.72836538461539,88.98036858974359,1.9576787853647095,3.847436828474621,1.9576787853647095,0.014930601807576771,1.378385149002075,61.1,87.6,61.1
23,1.3446851522494585,63.03485576923077,89.44511217948718,1.9634367479375199,3.866977380535848,1.9634367479375199,0.011893517384383934,1.3511859029769897,61.6,88.38,61.6
24,1.323692883283664,63.58573717948718,89.81370192307692,1.9702325388837805,3.894699723133836,1.9702325388837805,0.012883465857408627,1.302991017150879,62.32,89.08,62.32
25,1.2997457698369637,64.33092948717949,89.93790064102564,1.9774279612554708,3.9246755957546915,1.9774279612554708,0.014454253799723649,1.3314376958847045,62.02,88.71,62.32
26,1.295998939489707,64.43910256410257,90.07211538461539,1.9943607373498655,3.992215891802393,1.9943607373498655,0.014741141119694046,1.368853037261963,61.47,88.02,62.32
27,1.2714148341081082,65.10616987179488,90.30248397435898,1.9970801409651535,4.002138272245672,1.9970801409651535,0.013809182808274478,1.277683775138855,63.45,89.29,63.45
28,1.2590440331361232,65.33854166666667,90.55488782051282,2.0056145924906787,4.036857724808422,2.0056145924906787,0.014367831196870462,1.33804403591156,61.57,88.38,63.45
29,1.2439245838385362,65.65304487179488,90.79927884615384,2.01781856971682,4.087132379715659,2.01781856971682,0.015540599421625778,1.295252147102356,63.68,89.13,63.68
30,1.2308586459893447,66.10777243589743,91.00560897435898,2.019212560710384,4.094105499160772,2.019212560710384,0.016886133830186445,1.2606241353988648,63.73,89.85,63.73
31,1.2213421870500614,66.39022435897436,91.0136217948718,2.0289493865664876,4.132337090040953,2.0289493865664876,0.01570147679242684,1.2756316034317017,63.19,89.37,63.73
32,1.2179241033700796,66.58653846153847,91.04767628205128,2.035374665020965,4.1589249916961135,2.035374665020965,0.01617496468690849,1.2909598876953126,63.33,89.22,63.73
33,1.1928381498043354,67.13741987179488,91.42828525641026,2.031626352130272,4.14239729125841,2.031626352130272,0.014891656588253532,1.3197874258041382,61.95,88.98,63.73
34,1.1921381351275322,66.98116987179488,91.45232371794872,2.0422346014860153,4.185522016917444,2.0422346014860153,0.014799849410700006,1.2647686141967773,63.74,89.8,63.74
35,1.1737198430758256,67.6582532051282,91.71274038461539,2.0401217354857835,4.177804650660629,2.0401217354857835,0.015707955059103718,1.2397920223236083,64.28,90.16,64.28
36,1.1723055578195132,67.890625,91.64463141025641,2.062853560381696,4.270831644263945,2.062853560381696,0.015466832684504439,1.2608118284225465,63.46,89.83,64.28
37,1.1636987062600943,68.14503205128206,91.71274038461539,2.051858820855118,4.226833259183522,2.051858820855118,0.01670863846256765,1.2787491418838501,63.45,89.02,64.28
38,1.1462029869739825,68.66386217948718,92.00120192307692,2.0602060587958224,4.260087212805282,2.0602060587958224,0.015638208106266482,1.2473186826705933,64.63,89.69,64.63
39,1.13849845742568,68.34535256410257,92.2255608974359,2.072730043933322,4.312214527820037,2.072730043933322,0.016004692796206754,1.1825971235275268,66.03,90.84,66.03
40,1.1370854209630916,68.53766025641026,92.31971153846153,2.082033900906801,4.3526668983660874,2.082033900906801,0.017801733840896006,1.2257544790267945,64.44,90.27,66.03
41,1.1328128800942348,68.83613782051282,92.15344551282051,2.0817682182263035,4.351090999877796,2.0817682182263035,0.017332085460677327,1.2080808444976807,65.44,90.46,66.03
42,1.1087285631742232,69.5733173076923,92.46995192307692,2.0765692738984884,4.329605980499327,2.0765692738984884,0.01746603120003165,1.2243638860702515,64.88,90.12,66.03
43,1.1160181262554267,69.30288461538461,92.36979166666667,2.097064248098027,4.41520628291149,2.097064248098027,0.017527822260547055,1.2115672245025635,65.19,89.93,66.03
44,1.100556807181774,69.7636217948718,92.53405448717949,2.0913142416040875,4.388708866200051,2.0913142416040875,0.01511360906397119,1.1890458206176757,65.91,90.86,66.03
45,1.0924476001507197,70.05408653846153,92.734375,2.1030159692510075,4.440683587634634,2.1030159692510075,0.018007420709879263,1.1708349096298218,66.36,90.74,66.36
46,1.0811776523406689,70.30048076923077,92.9707532051282,2.1060714565609264,4.4536897535509805,2.1060714565609264,0.018152773410318623,1.2050372303962706,65.68,90.06,66.36
47,1.0854561208150326,70.18028846153847,92.98277243589743,2.112074516333726,4.479600190396229,2.112074516333726,0.018741427849887415,1.1999427452087403,65.5,90.56,66.36
48,1.0745005353903159,70.53285256410257,92.95272435897436,2.1128110504676663,4.481925345694044,2.1128110504676663,0.01795481071576077,1.138132773399353,67.35,91.67,67.35
49,1.0598290941654107,70.82932692307692,93.30528846153847,2.1116303109697214,4.478984899153265,2.1116303109697214,0.020002328947183123,1.177355297088623,66.07,90.55,67.35
50,1.0517742707179143,70.96354166666667,93.15304487179488,2.100445526489062,4.430541270288056,2.100445526489062,0.01866986054014408,1.134387239074707,68.11,91.45,68.11
51,1.0446858398425274,71.41426282051282,93.32932692307692,2.104962808885515,4.4504800508231295,2.104962808885515,0.019611624031932173,1.1648051028251647,66.63,90.9,68.11
52,1.042507699972544,71.49038461538461,93.32732371794872,2.103811099313869,4.442007878503884,2.103811099313869,0.015986736907653842,1.1815954884529114,66.14,90.38,68.11
53,1.0313730004506234,71.6826923076923,93.60777243589743,2.1057091302663578,4.450473545222081,2.1057091302663578,0.01646260393498089,1.171736015701294,65.64,91.1,68.11
54,1.0184570043514936,72.1474358974359,93.61378205128206,2.1092058758445043,4.468287874016122,2.1092058758445043,0.019538447319139784,1.1275003631591798,67.24,91.3,68.11
55,1.0215655429240984,72.04126602564102,93.65785256410257,2.1231393340174907,4.526601455912868,2.1231393340174907,0.0188808242606342,1.1282134355545044,67.56,91.3,68.11
56,1.009314644489533,72.33173076923077,93.72596153846153,2.1311356102638372,4.564376897806864,2.1311356102638372,0.02263790847224545,1.1528668810844422,66.91,91.23,68.11
57,1.0024792669675289,72.47796474358974,93.99038461538461,2.13697233971525,4.587512819871492,2.13697233971525,0.020862039163422885,1.083339367389679,68.98,91.93,68.98
58,0.9971756976384383,72.68830128205128,93.91025641025641,2.1367871828452274,4.585278113556438,2.1367871828452274,0.019418648784794712,1.1314393991470337,67.09,91.67,68.98
59,0.9904177580124293,72.67227564102564,94.06650641025641,2.135684669050014,4.582088422461771,2.135684669050014,0.020939416846503356,1.0906920705795289,68.05,91.8,68.98
60,0.9850580771764119,73.01482371794872,94.11858974358974,2.152444893574825,4.6539627392056575,2.152444893574825,0.02094371932931871,1.106062433242798,68.79,91.25,68.98
61,0.9759069248651847,73.21514423076923,94.04647435897436,2.145294732701913,4.6240308734396285,2.145294732701913,0.02174138328105535,1.087306460571289,68.12,91.58,68.98
62,0.9683518593127911,73.60376602564102,94.3389423076923,2.142801581259591,4.61185722211546,2.142801581259591,0.020258605466856316,1.1403882804870606,67.0,91.17,68.98
63,0.9625756191901672,73.80008012820512,94.32091346153847,2.1327105038603817,4.571385259392673,2.1327105038603817,0.022931166116269885,1.0671068120956422,69.2,92.07,69.2
64,0.9573049019544553,73.87620192307692,94.44110576923077,2.136894259231554,4.58708811755686,2.136894259231554,0.020771042420088648,1.0866857696533203,69.16,92.02,69.2
65,0.9473137065386161,74.44310897435898,94.51923076923077,2.131857550987496,4.565099860561304,2.131857550987496,0.020283242858899264,1.071476401901245,69.4,91.92,69.4
66,0.9447121123472849,74.19471153846153,94.58733974358974,2.141370448036969,4.606347967410988,2.141370448036969,0.02088057168493851,1.114442778968811,67.78,91.46,69.4
67,0.932617992009872,74.59935897435898,94.67548076923077,2.1377276144396027,4.589627670770909,2.1377276144396027,0.019748317233274193,1.1052434026718139,68.18,91.6,69.4
68,0.9276259044806162,74.59134615384616,94.84375,2.1374810635211143,4.592194686744855,2.1374810635211143,0.02336938983350123,1.0540118520736694,69.82,92.36,69.82
69,0.9247391092471587,74.93990384615384,94.81770833333333,2.1447112808692146,4.620503377388993,2.1447112808692146,0.020716899101326014,1.0495031384468079,69.93,92.36,69.93
70,0.9180553231483851,75.234375,94.93589743589743,2.124661006963689,4.5334450175713865,2.124661006963689,0.019260623059429882,1.0797295267105103,68.76,92.1,69.93
71,0.9083797130829249,75.37660256410257,95.02804487179488,2.135068725611294,4.578644817769348,2.135068725611294,0.020126354685912062,1.055346463394165,69.42,92.23,69.93
72,0.8967432962014125,76.00160256410257,95.01802884615384,2.1251001629797046,4.53702491773818,2.1251001629797046,0.020974215041813515,1.0489812582015992,69.66,92.08,69.93
73,0.9000024356903173,75.82732371794872,95.23838141025641,2.137401937103918,4.591431136750369,2.137401937103918,0.022944096014787974,1.0477101873397827,69.95,92.32,69.95
74,0.8845101539905255,76.20192307692308,95.24038461538461,2.129845906383077,4.560455055768101,2.129845906383077,0.024211470831350113,1.046575203704834,69.6,92.26,69.95
75,0.8813807655603457,76.22796474358974,95.3125,2.143984216602219,4.618890586931773,2.143984216602219,0.022222265892342108,1.0236456880569458,70.66,92.27,70.66
76,0.8771522404291691,76.4483173076923,95.20633012820512,2.1412302332857434,4.606803979944295,2.1412302332857434,0.021937068007376048,1.0236376277923585,70.01,92.76,70.66
77,0.8648308581266648,76.59455128205128,95.54286858974359,2.142946431118377,4.616813966411789,2.142946431118377,0.02459455976880154,1.0581662982940674,69.36,92.27,70.66
78,0.8569589590414977,77.20152243589743,95.52884615384616,2.131985934286074,4.568294211731626,2.131985934286074,0.022930187737961738,1.0238568550109863,70.06,92.57,70.66
79,0.8476192515629989,77.47195512820512,95.65905448717949,2.1366705963362262,4.586833627401855,2.1366705963362262,0.021472390154050558,0.9840322926521301,71.41,93.2,71.41
80,0.843048071097105,77.59815705128206,95.5889423076923,2.133911546357835,4.577148565074202,2.133911546357835,0.02357007739491568,1.022067056274414,70.49,92.13,71.41
81,0.833443278991259,77.90464743589743,95.72115384615384,2.120422805710355,4.517587817720349,2.120422805710355,0.021394942743775403,1.0467564186096192,69.78,92.26,71.41
82,0.8332577544909258,77.70032051282051,95.83133012820512,2.1421432114078636,4.610359498658616,2.1421432114078636,0.021581960477821127,1.0583408611297607,69.42,92.27,71.41
83,0.8260418217915755,78.12099358974359,95.97155448717949,2.126696348263771,4.5465948735272805,2.126696348263771,0.02375751580882124,1.0085039061546326,71.0,92.45,71.41
84,0.8137859335312476,78.60977564102564,95.93349358974359,2.1335469355546213,4.5762388497402915,2.1335469355546213,0.024216323525775962,1.0087820594787598,70.7,92.43,71.41
85,0.8125743438036014,78.43349358974359,96.06770833333333,2.1472590548272947,4.63194655890399,2.1472590548272947,0.02122511036618313,1.0124800179481506,70.92,92.49,71.41
86,0.8072143346835405,78.79407051282051,96.08573717948718,2.1463859709714708,4.629996597599133,2.1463859709714708,0.023023861215989427,0.9860942887306213,71.64,93.05,71.64
87,0.7951481537941175,79.03846153846153,96.18589743589743,2.13246100909812,4.569449433229111,2.13246100909812,0.02205947790533802,0.9774270224571228,71.86,92.99,71.86
88,0.7908366214006375,79.16466346153847,96.19991987179488,2.1262312335588995,4.540721180031512,2.1262312335588995,0.019861921470112343,0.959901117515564,72.74,93.58,72.74
89,0.7789743645068926,79.6073717948718,96.39222756410257,2.127072449919279,4.549619558529758,2.127072449919279,0.025182351324155583,0.9734395898818969,71.97,92.69,72.74
90,0.7722860622100342,79.82572115384616,96.44030448717949,2.1351441060473912,4.5829943450337165,2.1351441060473912,0.02415399144480279,0.9665804507255554,72.14,93.33,72.74
91,0.760434583058724,80.19030448717949,96.50240384615384,2.120476655565256,4.518894171099444,2.120476655565256,0.02247292430223169,0.9704866687774658,71.62,93.25,72.74
92,0.7534376511206994,80.5068108974359,96.51642628205128,2.1114859802635726,4.48196193628768,2.1114859802635726,0.023588891438060422,0.9393181035041809,72.75,93.51,72.75
93,0.7499599223717665,80.62900641025641,96.6786858974359,2.131891771454834,4.568094559410954,2.131891771454834,0.023132034214123465,0.9555508598327637,72.68,93.38,72.75
94,0.7430723356894958,80.76722756410257,96.64863782051282,2.1193931176807483,4.517985892728308,2.1193931176807483,0.026158705455785025,0.9602084918022156,71.89,93.06,72.75
95,0.7307768372388986,81.2520032051282,96.86899038461539,2.105260912595967,4.454594320752391,2.105260912595967,0.022470810647986283,0.9923161632537841,71.81,92.98,72.75
96,0.7229415092712793,81.37219551282051,96.89302884615384,2.101126537059627,4.4366759362694355,2.101126537059627,0.02194321153325607,0.9517389390945434,72.12,93.65,72.75
97,0.7179260049110804,81.74679487179488,96.9551282051282,2.092648307043488,4.405124096204327,2.092648307043488,0.02594715923235036,0.9373852281570435,72.6,93.7,72.75
98,0.7161830387054345,81.59254807692308,97.13141025641026,2.1133069293136835,4.492543222928123,2.1133069293136835,0.026477045442892866,0.9405465805053711,72.82,93.51,72.82
99,0.7076626757780711,82.03125,97.03525641025641,2.09709899002111,4.423557214971112,2.09709899002111,0.02573304102355234,0.9428606440544128,72.68,93.33,72.82
100,0.6966127835023097,82.47996794871794,97.17548076923077,2.0870184127823936,4.380194481458133,2.0870184127823936,0.024548626165391774,0.921028675365448,73.55,93.9,73.55
101,0.6913755178451538,82.46794871794872,97.26963141025641,2.09664099351353,4.422066099791863,2.09664099351353,0.02616264411046121,0.9177118530273437,73.37,93.75,73.55
102,0.680004344918789,83.00280448717949,97.32171474358974,2.078002842634698,4.3435126085037075,2.078002842634698,0.025416794505821017,0.9072051738739013,73.45,94.02,73.55
103,0.6712686474506672,83.24919871794872,97.3457532051282,2.0749479012907988,4.332047798875493,2.0749479012907988,0.026639005804402593,0.8929312969207763,74.03,93.98,74.03
104,0.670759779214859,83.30929487179488,97.35376602564102,2.0910692709851477,4.400095680277644,2.0910692709851477,0.027524984219287063,0.9122352365493774,73.85,93.71,74.03
105,0.6576681032394751,83.68990384615384,97.48197115384616,2.084391355230945,4.369639885749017,2.084391355230945,0.02495256398752055,0.9102306215286254,73.57,94.17,74.03
106,0.651259204516044,83.6338141025641,97.54607371794872,2.099774916399683,4.437506183645013,2.099774916399683,0.02845148410371756,0.8810778552055359,74.5,94.39,74.5
107,0.6392062645692091,84.24078525641026,97.52403846153847,2.1069274348124756,4.4685610397372395,2.1069274348124756,0.029417824171760643,0.8999512712478638,73.8,94.14,74.5
108,0.6301031895937064,84.60136217948718,97.68830128205128,2.116443095221302,4.508694483493798,2.116443095221302,0.029363108183873443,0.8674430149078369,74.84,94.44,74.84
109,0.6176366423185055,84.87780448717949,97.84455128205128,2.1177475274072637,4.5133493745343465,2.1177475274072637,0.028494784694767183,0.8816202192306518,74.44,94.06,74.84
110,0.6156339295399494,84.8056891025641,97.86458333333333,2.1186643949879937,4.514946041896228,2.1186643949879937,0.02620722330638614,0.8772826670646667,74.62,94.23,74.84
111,0.6100619092201576,85.16025641025641,97.80048076923077,2.1109637992734496,4.480829247008861,2.1109637992734496,0.024661085165864627,0.8685867408752441,74.82,94.26,74.84
112,0.5979797516877835,85.32051282051282,97.90865384615384,2.1094302282162873,4.48358012963224,2.1094302282162873,0.033884241919621694,0.8540764132499695,74.83,94.54,74.84
113,0.5928698017047002,85.78125,97.9326923076923,2.1066840791108983,4.468195463469847,2.1066840791108983,0.030077654290513678,0.884028286743164,74.7,94.12,74.84
114,0.5778157201332924,86.18589743589743,98.02483974358974,2.1052003471546046,4.462216641081216,2.1052003471546046,0.030348139421348286,0.8316068786621094,76.12,94.65,76.12
115,0.5749545740775573,86.18189102564102,98.10496794871794,2.1029701003948467,4.451148164919945,2.1029701003948467,0.02866492176523394,0.8615635543823242,74.89,94.28,76.12
116,0.5644093913145555,86.57652243589743,98.11698717948718,2.111548078460232,4.487996984186453,2.111548078460232,0.029361696537354653,0.8287567556381226,76.1,94.94,76.12
117,0.5547207879714476,86.66065705128206,98.2051282051282,2.1128577260656076,4.490472259881923,2.1128577260656076,0.026304489286792077,0.8739712852478028,74.44,94.11,76.12
118,0.5458237837522458,86.90905448717949,98.25721153846153,2.121167680140391,4.53046748574304,2.121167680140391,0.03111515847087265,0.8428301479339599,75.74,94.51,76.12
119,0.5372876727428192,87.35176282051282,98.34334935897436,2.1202477892048712,4.526465686613371,2.1202477892048712,0.03101499898522686,0.8459358006477355,75.64,94.48,76.12
120,0.5324393639197716,87.48397435897436,98.34134615384616,2.1117650543884996,4.49132240045644,2.1117650543884996,0.0317707555199771,0.8145156705856323,76.42,94.75,76.42
121,0.5261041026084851,87.66025641025641,98.37139423076923,2.107591436411779,4.4706340639586815,2.107591436411779,0.028692401122415667,0.8276751481056214,76.03,94.64,76.42
122,0.5192621353345039,87.94471153846153,98.43349358974359,2.105013912167558,4.461780787015139,2.105013912167558,0.030697216596172083,0.8273942200660706,76.22,94.73,76.42
123,0.507087735258616,88.38141025641026,98.5576923076923,2.094821027371294,4.421317850679602,2.094821027371294,0.03304271396267744,0.821417443561554,76.22,94.71,76.42
124,0.5010940399689552,88.68189102564102,98.55969551282051,2.0813945929088047,4.359687024157391,2.0813945929088047,0.027483572767382114,0.815659807395935,76.16,94.8,76.42
125,0.4890524649467224,89.14863782051282,98.58974358974359,2.067993849761776,4.308905953336708,2.067993849761776,0.03230739068417687,0.8039465275764466,76.47,94.76,76.47
126,0.4856573534317506,89.28685897435898,98.59375,2.062629073898967,4.284568825619421,2.062629073898967,0.030130129126109573,0.8024729557991028,76.57,94.77,76.57
127,0.4743992505165247,89.5332532051282,98.65384615384616,2.068519692069367,4.309771687382484,2.068519692069367,0.03099797090373535,0.8027566061019897,77.22,94.86,77.22
128,0.4672669436687078,89.73958333333333,98.7520032051282,2.061012791013558,4.280153704629537,2.061012791013558,0.032379979908040646,0.8073101444244385,76.59,94.82,77.22
129,0.45407681541565137,90.2724358974359,98.92628205128206,2.051425445357841,4.239462353365203,2.051425445357841,0.03111599550358779,0.7945498747825622,77.03,95.01,77.22
130,0.4489578107228646,90.37860576923077,98.86217948717949,2.04502355620057,4.216830751289943,2.04502355620057,0.03470940587471638,0.7953959795951844,76.73,94.92,77.22
131,0.4439469636632846,90.49879807692308,98.8661858974359,2.04950617506778,4.235438040067623,2.04950617506778,0.034962478426662,0.7751493607521057,77.35,95.4,77.35
132,0.4348917858722882,90.77123397435898,98.89222756410257,2.0424039712129467,4.208118569749943,2.0424039712129467,0.03670458812352795,0.8038198241233826,76.43,94.94,77.35
133,0.4274929218567335,91.04767628205128,98.94030448717949,2.0410365182553956,4.198076721039215,2.0410365182553956,0.03224665218710765,0.7760236856460572,77.53,95.09,77.53
134,0.4158122330139845,91.41626602564102,98.99639423076923,2.024767573043528,4.133320389985439,2.024767573043528,0.0336366651368607,0.78510078830719,77.34,95.12,77.53
135,0.40829724058126793,91.65865384615384,99.12259615384616,2.0188155604045,4.1087525624170445,2.0188155604045,0.03313629548570862,0.7772468614578247,77.61,95.06,77.61
136,0.3965092433568759,91.95713141025641,99.15464743589743,1.997158578874693,4.02127277504201,1.997158578874693,0.03263038586922651,0.7908754880905151,77.18,94.92,77.61
137,0.39191317038658335,92.12139423076923,99.140625,1.9973047403229052,4.027879000253986,1.9973047403229052,0.038652774537637935,0.7745382596015931,77.69,95.23,77.69
138,0.38871568762339076,92.16346153846153,99.11658653846153,1.9936926441532017,4.010310780305946,1.9936926441532017,0.035500420955360656,0.7673939188957214,77.64,95.28,77.69
139,0.38134958216777215,92.55809294871794,99.1045673076923,1.9799329022728862,3.957532283871598,1.9799329022728862,0.03739798636886338,0.7558165184020996,78.06,95.23,78.06
140,0.37082051841112285,92.86458333333333,99.21474358974359,1.971750290304418,3.9269263489385144,1.971750290304418,0.03912714162295794,0.7580636394500733,78.01,95.08,78.06
141,0.35820730320918254,93.13301282051282,99.30889423076923,1.9597849132555536,3.8779669041593223,1.9597849132555536,0.03720999793524449,0.7568222851753235,78.18,95.17,78.18
142,0.35533992117032026,93.29126602564102,99.2948717948718,1.958649840105256,3.871386322879429,1.958649840105256,0.035077126735084896,0.7469621696472168,78.4,95.31,78.4
143,0.3489107800599856,93.46955128205128,99.34495192307692,1.9642255766491548,3.8950707034220398,1.9642255766491548,0.03688858745933521,0.769109813117981,77.96,95.18,78.4
144,0.33853860145960096,93.81410256410257,99.37099358974359,1.9464512723774914,3.822754255152918,1.9464512723774914,0.03408169941296313,0.7307416361808777,78.92,95.5,78.92
145,0.3334645000787882,93.83613782051282,99.34294871794872,1.9453739151271663,3.8214351742236845,1.9453739151271663,0.03695550456648533,0.744712275981903,78.36,95.35,78.92
146,0.32905072684471426,94.00440705128206,99.35697115384616,1.9321545590681315,3.7681053300792655,1.9321545590681315,0.03488408995149994,0.7239065644264221,79.36,95.42,79.36
147,0.3222115983947729,94.15865384615384,99.42307692307692,1.9277864536659206,3.7568365004816915,1.9277864536659206,0.04047588954386461,0.735952180480957,78.76,95.41,79.36
148,0.31747358097479894,94.32692307692308,99.44511217948718,1.9130511757175808,3.695587015547226,1.9130511757175808,0.03582221463280799,0.7212721581459045,78.85,95.59,79.36
149,0.3110972809103819,94.6073717948718,99.47916666666667,1.9057260356656713,3.6702427829556323,1.9057260356656713,0.03845105994163678,0.7329544839859009,78.74,95.34,79.36
150,0.3062153743245663,94.67347756410257,99.44511217948718,1.8934675940524595,3.6199703758302793,1.8934675940524595,0.03475084610346979,0.7225447041511536,79.86,95.56,79.86
151,0.3006229267288477,94.91586538461539,99.47315705128206,1.8803300399686933,3.574706770896403,1.8803300399686933,0.039065711687735316,0.7292400614738465,78.94,95.66,79.86
152,0.2914747765048956,95.11217948717949,99.53125,1.8530026928041223,3.4696541469958837,1.8530026928041223,0.03603516745655533,0.7249451563835144,79.04,95.47,79.86
153,0.28586046860004083,95.3125,99.4911858974359,1.849823221365168,3.4565706497601423,1.849823221365168,0.03472469945833501,0.708941766834259,79.8,95.54,79.86
154,0.28148782260907,95.46274038461539,99.5292467948718,1.8632418374777173,3.501575220908686,1.8632418374777173,0.029905075981345508,0.725844546508789,78.99,95.34,79.86
155,0.27057228405506184,95.65304487179488,99.56330128205128,1.8205573684687422,3.3541092588564583,1.8205573684687422,0.03968012697062706,0.7095103339195251,79.82,95.55,79.86
156,0.2708590356203226,95.5448717948718,99.56129807692308,1.8409830591278495,3.4263320214390083,1.8409830591278495,0.03711339744327313,0.712667489528656,79.47,95.47,79.86
157,0.26215239297121,95.96354166666667,99.60336538461539,1.8146763515542308,3.3345204663596597,1.8146763515542308,0.04147020546948532,0.7048563979148865,79.79,95.7,79.86
158,0.25405255326857934,96.18790064102564,99.67548076923077,1.802877092684499,3.2894526498599967,1.802877092684499,0.03908683853348505,0.7036180807113648,79.72,95.74,79.86
159,0.2539559067823948,96.08573717948718,99.62139423076923,1.7937777232144867,3.2566817341657335,1.7937777232144867,0.039043213865185944,0.7038305145263671,79.72,95.6,79.86
160,0.2479891789265168,96.27604166666667,99.65544871794872,1.7762647533222673,3.192687319968532,1.7762647533222673,0.037570846073516684,0.7018883539199829,79.81,95.62,79.86
161,0.24895280855588423,96.31009615384616,99.66546474358974,1.7848424423352542,3.219986369637074,1.7848424423352542,0.0343238256757985,0.695529202079773,80.11,95.75,80.11
162,0.24240628771292858,96.42227564102564,99.67347756410257,1.7580019251841172,3.1254795424964,1.7580019251841172,0.034908773545337723,0.6895850850105285,80.18,95.82,80.18
163,0.2426305694839893,96.38020833333333,99.62540064102564,1.763575023139136,3.151683217908005,1.763575023139136,0.0414863556678009,0.6933234594345092,80.32,95.65,80.32
164,0.23696467047318434,96.54046474358974,99.63141025641026,1.747955140138424,3.086700917560341,1.747955140138424,0.03135374562400406,0.6920784851074219,80.38,95.67,80.38
165,0.2302904568421535,96.70472756410257,99.67548076923077,1.732228264637092,3.0361580643309702,1.732228264637092,0.03554330352333945,0.6921622895240783,80.37,95.87,80.38
166,0.22464702419745616,96.74679487179488,99.6494391025641,1.7255802393764306,3.0141578947662353,1.7255802393764306,0.036530732239815844,0.6873940407752991,80.2,95.73,80.38
167,0.2222177709524448,96.88501602564102,99.66546474358974,1.726288943048808,3.0136814571313186,1.726288943048808,0.03360794223874786,0.6851455847740173,80.16,95.79,80.38
168,0.21692026884127885,96.98317307692308,99.70753205128206,1.7086171103530101,2.9580817933241685,1.7086171103530101,0.03870936353309817,0.6798407655715942,80.7,95.66,80.7
169,0.2161958315051519,96.92708333333333,99.70352564102564,1.7073741375192455,2.9502643387124086,1.7073741375192455,0.03513789324282124,0.6824647974014282,80.4,95.74,80.7
170,0.2124110085459856,97.03125,99.71754807692308,1.7036442937735274,2.9456466022829675,1.7036442937735274,0.04324272257586648,0.6749526297569275,80.39,95.78,80.7
171,0.2067368138868075,97.12139423076923,99.7235576923077,1.676428383135905,2.8517642243266472,1.676428383135905,0.04135210054298222,0.6766381704330444,80.57,95.85,80.7
172,0.20755749778487745,97.13741987179488,99.68149038461539,1.7042958456957924,2.944996346839592,1.7042958456957924,0.04037201718365546,0.6722323647499084,80.73,95.85,80.73
173,0.2025066027083458,97.20953525641026,99.70753205128206,1.6840448476325611,2.8764846247749545,1.6840448476325611,0.04047757593717849,0.6792278010368347,80.41,95.73,80.73
174,0.19484338911297994,97.40184294871794,99.75560897435898,1.6603681860409747,2.796396708568184,1.6603681860409747,0.039574195351187225,0.6738665587425232,80.72,95.87,80.73
175,0.19508283556653902,97.31370192307692,99.73557692307692,1.6608213057835994,2.801318373352523,1.6608213057835994,0.04299096360778254,0.6707071102142333,80.64,95.91,80.73
176,0.19595059559513361,97.27764423076923,99.69951923076923,1.67142838352896,2.834692353291444,1.67142838352896,0.04101951202521148,0.6750941143035889,80.54,95.82,80.73
177,0.18933592243836475,97.56610576923077,99.75961538461539,1.6500870292008236,2.7650191204836165,1.6500870292008236,0.042231916546816795,0.6700297434806823,80.79,95.81,80.79
178,0.18947892372424785,97.51001602564102,99.7636217948718,1.6718751353272652,2.837184978656511,1.6718751353272652,0.04201851053095007,0.6710322636604309,80.75,95.89,80.79
179,0.18754251070129566,97.5761217948718,99.73958333333333,1.6506200598839087,2.7680435768123854,1.6506200598839087,0.04349699472122692,0.6737938440322876,80.58,95.78,80.79
180,0.18072624086187436,97.70833333333333,99.77764423076923,1.6225820565870337,2.674331921007403,1.6225820565870337,0.041559390649195116,0.665267153930664,80.88,95.92,80.88
181,0.1804729642203221,97.6542467948718,99.71754807692308,1.631954710732435,2.7064835951571093,1.631954710732435,0.043207417275323845,0.6619621958732606,80.92,96.15,80.92
182,0.18185598263755823,97.59615384615384,99.71955128205128,1.6341259221316369,2.713070313540178,1.6341259221316369,0.04270278415760531,0.6653650873184204,80.84,95.93,80.92
183,0.17993276673249708,97.68629807692308,99.76963141025641,1.6434726945077698,2.743064386028876,1.6434726945077698,0.0420618884362467,0.6646965724945069,80.87,95.9,80.92
184,0.17650868609929696,97.78645833333333,99.77564102564102,1.6280751636982898,2.6947790220077814,1.6280751636982898,0.044150283356568565,0.6620024206161499,81.01,95.77,81.01
185,0.175159784922233,97.80448717948718,99.75360576923077,1.6205254219604812,2.675939357496742,1.6205254219604812,0.049836714276546346,0.6652580240249634,80.59,95.85,81.01
186,0.17508171263795633,97.73838141025641,99.8036858974359,1.638219702984743,2.732846673679593,1.638219702984743,0.049082878432173516,0.6614695330619812,80.84,95.84,81.01
187,0.17107117382379677,97.86858974358974,99.77363782051282,1.604365512707018,2.6184107216586825,1.604365512707018,0.04442202329502987,0.6630969096183776,80.85,95.92,81.01
188,0.17079999410571195,97.86458333333333,99.7676282051282,1.5971913064334071,2.6034792848373054,1.5971913064334071,0.05245921549085164,0.659623208618164,80.96,95.96,81.01
189,0.17091151388027728,97.79647435897436,99.76963141025641,1.6071495760690115,2.629976189909678,1.6071495760690115,0.04704643005087439,0.658317560005188,80.89,96.0,81.01
190,0.1687226147414782,97.86458333333333,99.77564102564102,1.5984361739897963,2.5952222022808327,1.5984361739897963,0.04022399996169446,0.6595715152740479,80.94,95.92,81.01
191,0.167093120687283,97.88060897435898,99.81971153846153,1.5864266007296481,2.567645110177308,1.5864266007296481,0.05089575067468166,0.6641785332679748,81.01,95.86,81.01
192,0.1671711988365039,97.8505608974359,99.74158653846153,1.5815189639574017,2.5473186859199064,1.5815189639574017,0.04611645256301333,0.6628860080718995,80.89,95.89,81.01
193,0.16729355771572163,97.96073717948718,99.74959935897436,1.5924681369638731,2.582397918554063,1.5924681369638731,0.04644315130887389,0.6625581802368165,80.97,95.87,81.01
194,0.16683456372374145,97.92067307692308,99.79767628205128,1.5904104712851184,2.579305382213278,1.5904104712851184,0.04989991503992597,0.6612225450515747,80.98,95.9,81.01
195,0.16602153105613512,97.95673076923077,99.7676282051282,1.5826775470694188,2.548941941411905,1.5826775470694188,0.044073723414232546,0.6615761876106262,81.1,95.96,81.1
196,0.16769586423268684,97.82652243589743,99.78165064102564,1.6013572937202458,2.6071968166444632,1.6013572937202458,0.042851634493433544,0.660915134525299,81.0,95.91,81.1
197,0.16473488610906478,97.89863782051282,99.83173076923077,1.5856735357877056,2.557676210016379,1.5856735357877056,0.04331564791889475,0.6622336471557617,80.84,95.93,81.1
198,0.16529685505307637,97.88661858974359,99.74358974358974,1.5776875554543281,2.537902922460381,1.5776875554543281,0.048804899824927084,0.6605266143798828,80.98,95.95,81.1
199,0.16646638082770202,97.90464743589743,99.81370192307692,1.5878383513867362,2.5656443597044367,1.5878383513867362,0.044413729569888094,0.6640700089454651,80.78,95.95,81.1


==> CIFAR/CIFAR100/CIFAR100_cutout-resnet18-sam.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
1,3.758726681807102,11.121794871794872,34.12059294871795,0.7337865048594447,0.5440711443017437,0.7337865048594447,0.0056285095879038405,3.536886627960205,14.35,41.09,14.35
2,3.4611936777065964,16.193910256410255,43.57772435897436,0.9004665777818824,0.815320704100607,0.9004665777818824,0.004480646398392074,3.2609147006988524,19.92,49.08,19.92
3,3.1907572868542795,21.48838141025641,50.69310897435897,1.0049255585910708,1.0127864939966327,1.0049255585910708,0.002911115687056931,3.0024377376556397,24.07,55.02,24.07
4,2.977514751140888,25.286458333333332,56.65665064102564,1.1307701531558663,1.2828892949998334,1.1307701531558663,0.004248155731692238,2.7884179134368896,29.77,60.56,29.77
5,2.7361637097138627,30.228365384615383,62.96073717948718,1.268782915493195,1.6146764069806028,1.268782915493195,0.004866320333190455,2.540254070663452,33.9,66.57,33.9
6,2.498587597944798,35.178285256410255,68.30128205128206,1.3521177137402116,1.8330794278754006,1.3521177137402116,0.00485711606534367,2.6101819122314454,32.78,65.28,33.9
7,2.3293792192752543,38.48157051282051,71.86698717948718,1.3979969568539212,1.958972129200806,1.3979969568539212,0.004576637827981456,2.368174725341797,37.01,70.57,37.01
8,2.197874103142665,41.73677884615385,74.39703525641026,1.4396196617237906,2.0776824291364644,1.4396196617237906,0.005177658714742961,2.1042520469665527,43.52,75.18,43.52
9,2.0913277448751986,44.22676282051282,76.70673076923077,1.4647802238542396,2.1511607922446174,1.4647802238542396,0.005579688050141307,2.0741529144287107,43.67,76.46,43.67
10,2.0170875292557935,45.807291666666664,78.07091346153847,1.4901533556193998,2.2268365775039145,1.4901533556193998,0.006279554240157026,2.0441664680480955,45.07,76.59,45.07
11,1.957524210978777,47.39383012820513,79.25280448717949,1.5142162612897125,2.298824017738667,1.5142162612897125,0.00597313178447223,1.980061325454712,46.25,77.88,46.25
12,1.912682421085162,48.21714743589744,80.31650641025641,1.5299532841032266,2.3468294890317623,1.5299532841032266,0.006072437493513938,1.8654049686431884,48.79,79.57,48.79
13,1.8833300749460855,49.05849358974359,80.64503205128206,1.545762678732015,2.3963663801892348,1.545762678732015,0.0069841212284602605,1.776836807823181,50.44,81.35,50.44
14,1.8520651105122687,49.81370192307692,81.29807692307692,1.5556821785408252,2.426122584991177,1.5556821785408252,0.005975544361648932,1.7943303802490234,50.4,81.41,50.44
15,1.8123982099386362,51.037660256410255,81.92508012820512,1.5738593974827626,2.4835352426852504,1.5738593974827626,0.006501839640445706,1.831294601249695,49.49,80.44,50.44
16,1.7945352456508539,51.360176282051285,82.37780448717949,1.5774538003080079,2.494698510320011,1.5774538003080079,0.0063380182138348395,1.7494918264389039,51.06,81.88,51.06
17,1.7718584360220493,52.15144230769231,82.48597756410257,1.588340171144759,2.5306751867673585,1.588340171144759,0.007850687495196684,1.7145776927947998,51.83,83.24,51.83
18,1.742259160371927,52.62820512820513,83.06290064102564,1.59638713020129,2.554874542915008,1.59638713020129,0.006422673442697757,1.7369855852127076,52.0,81.84,52.0
19,1.7295197691672888,53.2431891025641,83.30929487179488,1.6140761694279249,2.612075257228543,1.6140761694279249,0.00683337651341942,1.6713105600357057,53.27,82.91,53.27
20,1.7130498580443554,53.53165064102564,83.5556891025641,1.6135300496085307,2.6102156204309543,1.6135300496085307,0.006736399441246821,1.7763014890670776,51.72,81.62,53.27
21,1.6978917928842399,54.07652243589744,83.828125,1.6161685106180599,2.6192817983285215,1.6161685106180599,0.007281143615123664,1.7078756223678588,52.49,82.9,53.27
22,1.6837543946046096,54.274839743589745,83.84415064102564,1.6250932511029228,2.6487398176862116,1.6250932511029228,0.007811742905944108,1.7542542999267579,51.95,82.01,53.27
23,1.6785394677749046,54.25280448717949,84.13461538461539,1.633943174977343,2.6768777308957197,1.633943174977343,0.007107431840679634,1.640190873336792,54.31,84.16,54.31
24,1.660763568755908,54.63942307692308,84.55328525641026,1.6374248337099047,2.6886104317087107,1.6374248337099047,0.007450345658801982,1.8352252737045287,50.02,80.37,54.31
25,1.657237807298318,54.75560897435897,84.57532051282051,1.6418974309598604,2.7039320135109848,1.6418974309598604,0.008104839718395151,1.6303684282302857,54.51,84.09,54.51
26,1.6525620463566901,55.16826923076923,84.60536858974359,1.6450013581591914,2.7141420728408985,1.6450013581591914,0.008112604495314368,1.6400667415618897,54.02,83.57,54.51
27,1.6297244200339684,55.5849358974359,84.85777243589743,1.649704726232,2.7298188881657004,1.649704726232,0.008293204413502675,1.5457094924926758,56.43,84.86,56.43
28,1.6262444395285387,55.72115384615385,84.6454326923077,1.657157127617692,2.7546607889998453,1.657157127617692,0.008491043385725927,1.6532533777236937,54.21,83.78,56.43
29,1.6117805218085264,55.983573717948715,85.25841346153847,1.6636798507280353,2.7760064116980687,1.6636798507280353,0.008175765979610894,1.570887654876709,56.25,84.9,56.43
30,1.6104603975247114,56.139823717948715,85.35657051282051,1.6578079147433122,2.756904727143163,1.6578079147433122,0.008577644957593833,1.593638415336609,55.63,84.47,56.43
31,1.6012008474423336,56.55649038461539,85.27844551282051,1.6634015004633425,2.776037874040706,1.6634015004633425,0.00913332229700714,1.5769256456375123,55.86,85.48,56.43
32,1.602115902533898,56.40625,85.3926282051282,1.6651977280387573,2.7816494994540975,1.6651977280387573,0.008766025988658388,1.6420372156143188,54.26,84.38,56.43
33,1.5859356776261941,56.638621794871796,85.81530448717949,1.6757662196382466,2.8163891169706075,1.6757662196382466,0.00819669408994761,1.6391308132171631,53.66,83.96,56.43
34,1.5844328440152682,56.686698717948715,85.52283653846153,1.6773890118493278,2.8222365950021424,1.6773890118493278,0.008602697929278147,1.7535401985168457,52.34,82.72,56.43
35,1.5688057752755973,57.33774038461539,86.06370192307692,1.6771070450624659,2.821022381541134,1.6771070450624659,0.008334340942977914,1.5177950359344483,57.66,85.77,57.66
36,1.5706261237462362,57.19751602564103,85.9354967948718,1.6885643098130003,2.860426764313314,1.6885643098130003,0.009177335939059894,1.5766431337356568,56.05,85.76,57.66
37,1.5596478608938364,57.49599358974359,85.92948717948718,1.6835145372261726,2.842686153120523,1.6835145372261726,0.008464956068668705,1.6002776960372924,55.15,84.84,57.66
38,1.5493707730219914,57.80849358974359,86.03565705128206,1.6920307428483197,2.870992697692302,1.6920307428483197,0.008024662948465267,1.6884784889221192,53.51,83.01,57.66
39,1.5481267684545272,57.634214743589745,86.2479967948718,1.693956638433115,2.8778602411469483,1.693956638433115,0.008371148255328809,1.6383481363296508,54.64,83.54,57.66
40,1.549110087675926,57.522035256410255,86.38621794871794,1.6927002959294841,2.873313160769802,1.6927002959294841,0.00807886893003884,1.6008830312728881,55.31,84.29,57.66
41,1.5398062733503488,58.0869391025641,86.44030448717949,1.7019544081584304,2.9058611243241392,1.7019544081584304,0.00921231687422619,1.613408606338501,55.35,84.32,57.66
42,1.520979490952614,58.595753205128204,86.5985576923077,1.711390947576217,2.937158050182319,1.711390947576217,0.008299074736497047,1.7184136964797974,53.48,82.04,57.66
43,1.528001921910506,58.30528846153846,86.41025641025641,1.7095405205456402,2.9324873623332546,1.7095405205456402,0.009958570945796108,1.4911811519622802,57.66,86.45,57.66
44,1.5216343176670564,58.357371794871796,86.58854166666667,1.710500807447714,2.934750954248245,1.710500807447714,0.008937941968963692,1.62071428565979,55.34,83.96,57.66
45,1.510128802825243,58.68189102564103,86.67067307692308,1.709835100392572,2.9332780760877184,1.709835100392572,0.009742005553241562,1.4615339567184449,58.73,86.98,58.73
46,1.5042474022278418,58.82011217948718,87.06530448717949,1.7240764058220674,2.981462109655283,1.7240764058220674,0.009022656542944762,1.68749458694458,53.87,82.94,58.73
47,1.5024839095580271,58.87620192307692,86.9931891025641,1.7193111619214114,2.9654577349604563,1.7193111619214114,0.009426863452902445,1.5191015310287475,57.94,85.37,58.73
48,1.4991021358049832,59.172676282051285,87.0693108974359,1.7244531112402435,2.9823760811480557,1.7244531112402435,0.00863754828190011,1.4905655307769776,57.93,86.48,58.73
49,1.4871593826856369,59.49519230769231,87.02323717948718,1.7247535857551717,2.983901443679926,1.7247535857551717,0.009126512104603801,1.502130068206787,57.85,85.75,58.73
50,1.483285332031739,59.60136217948718,87.36578525641026,1.7295103393037692,2.9998775241613913,1.7295103393037692,0.008671510402752602,1.5657362697601318,56.54,85.04,58.73
51,1.4685365114456568,59.733573717948715,87.48197115384616,1.7341977173952248,3.017087244774604,1.7341977173952248,0.00964552175579625,1.4798297119140624,58.53,85.84,58.73
52,1.473564680111714,59.72956730769231,87.58413461538461,1.7346781547119672,3.0183349941149875,1.7346781547119672,0.009226693680072007,1.5205124256134033,57.06,85.67,58.73
53,1.461846543581058,59.895833333333336,87.58613782051282,1.7400900702780924,3.0368618164861387,1.7400900702780924,0.00894836380572217,1.4753252767562866,57.57,86.35,58.73
54,1.4497118350787042,60.1943108974359,87.8545673076923,1.7416839314805432,3.0428180725421448,1.7416839314805432,0.009355155364623169,1.4384413091659547,59.48,87.06,59.48
55,1.4550401831284547,60.33052884615385,87.76842948717949,1.7516371777017945,3.0785082657978973,1.7516371777017945,0.010275463490789338,1.531143907737732,57.34,85.58,59.48
56,1.448736317952474,60.49679487179487,87.64022435897436,1.7511956285025958,3.07737930960122,1.7511956285025958,0.01069318031461819,1.4975525772094727,57.81,86.05,59.48
57,1.44391812758568,60.44871794871795,87.98677884615384,1.7511343886520816,3.076181291893036,1.7511343886520816,0.009709644773136628,1.399779351043701,60.6,87.94,60.6
58,1.4280124276112287,60.78725961538461,88.03285256410257,1.7554936577512903,3.09162797038154,1.7554936577512903,0.009869987976535377,1.4676681535720826,58.17,86.83,60.6
59,1.4240254989037147,61.015625,88.22716346153847,1.7538849072047615,3.084995778875204,1.7538849072047615,0.008883511154548884,1.428691720199585,59.48,87.09,60.6
60,1.4222687351397978,61.09775641025641,88.25120192307692,1.764117218111859,3.1226428075998367,1.764117218111859,0.01053324836111269,1.408808122253418,59.94,87.36,60.6
61,1.4151246028068738,61.03565705128205,88.32732371794872,1.7707052040044136,3.145625215693045,1.7707052040044136,0.010228296204733311,1.395233438873291,60.22,88.04,60.6
62,1.4041776556235093,61.56650641025641,88.37740384615384,1.775743877404357,3.1620939415462206,1.775743877404357,0.008827623407160257,1.4477412647247314,59.26,86.96,60.6
63,1.403255841976557,61.6806891025641,88.43349358974359,1.7746613227956443,3.1590689363972575,1.7746613227956443,0.009646125770471414,1.3873276542663575,60.51,87.99,60.6
64,1.3970297027856875,61.79086538461539,88.58974358974359,1.7814233892629376,3.1837604521277347,1.7814233892629376,0.010291160314682912,1.436728076171875,60.13,87.11,60.6
65,1.3820863989683299,62.12339743589744,88.72796474358974,1.7803677747995283,3.178932194170061,1.7803677747995283,0.009222780625437021,1.5085324869155883,58.06,85.64,60.6
66,1.387666169496683,62.033253205128204,88.61378205128206,1.7872689610588874,3.2056301033549905,1.7872689610588874,0.011299764190475514,1.42350666179657,60.02,87.39,60.6
67,1.3764735906552046,62.28365384615385,88.77203525641026,1.7940904971404155,3.22851800352075,1.7940904971404155,0.009757291591207196,1.417070779800415,59.62,87.38,60.6
68,1.3672975598237453,62.51802884615385,88.93830128205128,1.7970890035969558,3.2410987895474825,1.7970890035969558,0.011569902698383316,1.3920908657073974,60.86,87.42,60.86
69,1.3657847948563404,62.53405448717949,89.06650641025641,1.7944754073914782,3.2299623518970724,1.7944754073914782,0.009820364164260909,1.3906653339385986,60.44,88.07,60.86
70,1.3584718930415618,62.70432692307692,89.2167467948718,1.8018633577823484,3.2571536679752326,1.8018633577823484,0.010442107856553307,1.3971715068817139,60.58,87.75,60.86
71,1.3501970642652268,63.06690705128205,89.30689102564102,1.8061179432562804,3.2731310033377308,1.8061179432562804,0.011068978385434303,1.3392358377456666,61.69,88.46,61.69
72,1.3371741970380147,63.337339743589745,89.54927884615384,1.8103247309179735,3.287565608957805,1.8103247309179735,0.01028997758457173,1.3682977745056153,61.04,87.72,61.69
73,1.3467229785063328,62.95472756410256,89.38100961538461,1.8165058548047852,3.3117728179266055,1.8165058548047852,0.01207929738654201,1.3641282640457153,61.3,88.38,61.69
74,1.3183471019451434,63.88221153846154,89.7275641025641,1.8170447497042466,3.312770693106986,1.8170447497042466,0.011119070679217913,1.331626407623291,62.29,88.65,62.29
75,1.323433709450257,63.55769230769231,89.6113782051282,1.8136908841690573,3.3007624229778982,1.8136908841690573,0.011287799659961184,1.3853827470779418,60.84,88.23,62.29
76,1.3218085506023505,63.79407051282051,89.75360576923077,1.8321248092297981,3.3679845957223997,1.8321248092297981,0.011303279127075516,1.4449110250473023,58.92,87.1,62.29
77,1.310343340726999,63.85216346153846,89.95392628205128,1.8277028406724087,3.352596536439429,1.8277028406724087,0.012098862637436536,1.2969541555404662,62.91,89.09,62.91
78,1.2992722537273016,64.4891826923077,90.17427884615384,1.8365600989438338,3.3849998833769313,1.8365600989438338,0.012046886344346586,1.3090458728790284,62.36,88.84,62.91
79,1.2946381458869347,64.42307692307692,90.17628205128206,1.8380891887625213,3.3907603529103016,1.8380891887625213,0.012188487064638043,1.3844092027664185,60.45,88.26,62.91
80,1.2811577888635488,64.94391025641026,90.06810897435898,1.8387404601519413,3.393618522417513,1.8387404601519413,0.012652042617740111,1.3730565881729127,61.58,87.35,62.91
81,1.2830907499178863,64.75360576923077,90.3525641025641,1.8436930658738255,3.4107240464186734,1.8436930658738255,0.01151992526744694,1.3541172704696656,61.7,87.95,62.91
82,1.2713216767861293,65.11017628205128,90.46073717948718,1.8511518585386844,3.4381870799412804,1.8511518585386844,0.011423876570054947,1.3537550636291504,61.13,88.26,62.91
83,1.2676217947250759,65.13822115384616,90.4667467948718,1.8524718230255732,3.443436900491326,1.8524718230255732,0.011785045387635584,1.266640093612671,63.45,89.69,63.45
84,1.2602338786308582,65.49879807692308,90.41266025641026,1.8613531654240165,3.4755888764267286,1.8613531654240165,0.010953269992722614,1.3160132421493531,62.65,88.69,63.45
85,1.2534752932878641,65.64703525641026,90.57291666666667,1.8671327078589168,3.4988566833255255,1.8671327078589168,0.012672134568953997,1.3580909629821778,61.46,88.09,63.45
86,1.249111466988539,65.7431891025641,90.69310897435898,1.8694016101790525,3.5076201558419235,1.8694016101790525,0.012957775701889496,1.2264438470840453,65.43,90.08,65.43
87,1.2348066403315618,66.22195512820512,90.84134615384616,1.8772797573028848,3.5385179150556834,1.8772797573028848,0.014338627876505416,1.3477812156677247,62.28,88.3,65.43
88,1.2232477191167,66.51842948717949,91.1738782051282,1.8786572972775406,3.540944836597663,1.8786572972775406,0.01159159598350934,1.3766260173797606,60.91,88.03,65.43
89,1.219004496702781,66.47035256410257,91.22596153846153,1.8796312617669884,3.5450819562169094,1.8796312617669884,0.012068276005148704,1.2539965684890748,64.29,89.75,65.43
90,1.2114711205164592,66.953125,91.17788461538461,1.8852227120910074,3.5675732896665195,1.8852227120910074,0.013508615482745956,1.2506535814285278,64.12,90.15,65.43
91,1.1989195811442839,67.05528846153847,91.328125,1.8895237165761147,3.5827898852394426,1.8895237165761147,0.012490009735829144,1.2534296489715575,63.89,89.76,65.43
92,1.1943797747294107,67.35576923076923,91.32211538461539,1.8978888738697026,3.614201896041427,1.8978888738697026,0.012219718483018838,1.301044323348999,63.15,88.83,65.43
93,1.1846471444154396,67.6983173076923,91.5985576923077,1.9004014575227282,3.6246276769431045,1.9004014575227282,0.013101977188595182,1.2167917566299438,65.42,90.22,65.43
94,1.1803599414152977,67.6201923076923,91.62259615384616,1.9133768920465446,3.674353751592119,1.9133768920465446,0.013342620574424924,1.267073585987091,63.37,89.48,65.43
95,1.1650639848831372,68.09094551282051,91.82692307692308,1.9113926452747805,3.665976817550988,1.9113926452747805,0.012554973140465275,1.2354590869903563,65.08,89.84,65.43
96,1.1501674225697152,68.52363782051282,91.95713141025641,1.9138362745780593,3.676433069213885,1.9138362745780593,0.013663783323060397,1.2162622764587403,65.09,90.52,65.43
97,1.1460398849768516,68.81009615384616,92.11738782051282,1.919517961453292,3.699696433841195,1.919517961453292,0.015147229499393067,1.2494697284698486,64.37,89.51,65.43
98,1.148105600552681,68.27724358974359,92.20552884615384,1.932136481176926,3.749134157068017,1.932136481176926,0.01598277517326352,1.235274388885498,64.88,89.55,65.43
99,1.1307660289299795,69.13461538461539,92.24358974358974,1.9313099959665263,3.7453009788326863,1.9313099959665263,0.01534267831246261,1.316064991378784,62.38,88.8,65.43
100,1.1245600177691533,69.26682692307692,92.24959935897436,1.9363502384237696,3.7633412518214135,1.9363502384237696,0.013889005977623992,1.2408692749023438,65.04,89.62,65.43
101,1.1176505587039849,69.32491987179488,92.44791666666667,1.944186768795361,3.7934262268133194,1.944186768795361,0.013564034854373297,1.173119827079773,66.22,90.33,66.22
102,1.100176022755794,69.99599358974359,92.63822115384616,1.9494116275652074,3.8143449675659826,1.9494116275652074,0.01413927387955205,1.1681255937576294,65.93,90.96,66.22
103,1.0926590745265667,70.24839743589743,92.72636217948718,1.9493840620735055,3.817532007893264,1.9493840620735055,0.017433786427063502,1.1678527612686158,66.19,90.69,66.22
104,1.0878225175233989,70.37860576923077,92.71834935897436,1.9621265077509293,3.866282610373453,1.9621265077509293,0.01634217795459536,1.182622082901001,65.63,90.59,66.22
105,1.0766808768113454,70.73317307692308,92.98076923076923,1.958386765904846,3.850331873402757,1.958386765904846,0.01505314853151507,1.165785249710083,66.08,90.59,66.22
106,1.0741302979298126,70.76722756410257,92.96274038461539,1.970948930138978,3.9019557100252347,1.970948930138978,0.01731602480925254,1.1185643535614014,66.98,91.55,66.98
107,1.0641608539300087,70.94751602564102,93.09695512820512,1.9650571220809099,3.878901221661887,1.9650571220809099,0.01745172862097899,1.1880556964874267,65.59,90.54,66.98
108,1.0558477707398244,71.4483173076923,93.23717948717949,1.9818984052914852,3.944719502011811,1.9818984052914852,0.016798213114878724,1.1141397636413575,68.24,91.41,68.24
109,1.0333696990441052,71.86298076923077,93.38942307692308,1.985362363177322,3.9579706952669684,1.985362363177322,0.016306982145927407,1.133149167728424,67.18,90.94,68.24
110,1.0302649262623909,71.98717948717949,93.66386217948718,1.9960286637587483,3.999759334862181,1.9960286637587483,0.015628908315646672,1.1671290523529052,66.16,90.98,68.24
111,1.019198008072682,72.40584935897436,93.7079326923077,1.9982884510041887,4.010233219571809,1.9982884510041887,0.017076486155088944,1.1287217153549194,67.6,90.92,68.24
112,1.0140068703737015,72.60416666666667,93.73998397435898,2.0060738330199395,4.043711774390264,2.0060738330199395,0.0193795508629524,1.1478784713745118,66.93,91.13,68.24
113,1.006190765515352,72.68229166666667,93.75,2.0051535286767397,4.0391988699659755,2.0051535286767397,0.018558196401194493,1.1054231195449828,68.11,91.56,68.24
114,0.9896522589218922,73.22716346153847,93.89623397435898,2.002131859285747,4.026978889190607,2.002131859285747,0.018446907223605535,1.0796309995651245,69.24,91.62,69.24
115,0.9791934135632637,73.37940705128206,94.11057692307692,2.016571418233997,4.083093068076012,2.016571418233997,0.016532783237737547,1.098681417274475,68.09,91.85,69.24
116,0.971837931412917,73.69591346153847,94.12059294871794,2.0220322883430373,4.105885193633078,2.0220322883430373,0.017270618531298076,1.0608572832107543,69.02,92.2,69.24
117,0.9561012151913765,74.14463141025641,94.34294871794872,2.0230202350037327,4.110543722492277,2.0230202350037327,0.017932851257719484,1.0880403053283692,68.59,92.11,69.24
118,0.9421344888515961,74.45913461538461,94.48317307692308,2.0270534000328433,4.12703935015569,2.0270534000328433,0.01809386357097953,1.0789053195953369,69.02,92.32,69.24
119,0.9403761473985819,74.59334935897436,94.59334935897436,2.041877907612645,4.187173470919281,2.041877907612645,0.017908081322687508,1.0586630241394044,69.49,92.27,69.49
120,0.9263095733446952,75.11017628205128,94.8016826923077,2.0370293299938598,4.168711079594495,2.0370293299938598,0.019222588339260938,1.0238621280670166,70.08,92.78,70.08
121,0.9200873604187598,75.31850961538461,94.8076923076923,2.046692814726557,4.208150990393902,2.046692814726557,0.019199512540584607,1.0242713468551636,70.85,92.56,70.85
122,0.9058554702844375,75.80128205128206,94.86378205128206,2.044114195212391,4.196003943393535,2.044114195212391,0.017601100324733387,1.020723789215088,70.77,92.73,70.85
123,0.8976040178384537,75.82932692307692,95.05408653846153,2.0601262556048647,4.265417487319087,2.0601262556048647,0.02129729828656579,1.0570429072380065,69.34,92.17,70.85
124,0.8848979245393704,76.4863782051282,95.27844551282051,2.0583709614571712,4.256666032907833,2.0583709614571712,0.019775017937713635,1.0513694032669068,69.39,92.36,70.85
125,0.8701530227294335,76.76482371794872,95.40464743589743,2.0690361315846055,4.299177792119183,2.0690361315846055,0.018267278316593583,0.9854046970367432,71.44,93.11,71.44
126,0.8599036164772816,77.23157051282051,95.4707532051282,2.0665474583590537,4.28833855570103,2.0665474583590537,0.0177201580507651,0.9780589896202088,71.24,93.35,71.44
127,0.8446335465480119,77.6963141025641,95.61498397435898,2.066114943626741,4.290401366302755,2.066114943626741,0.021570406025023914,0.9713051973342895,71.46,92.94,71.46
128,0.8361454943815867,77.75841346153847,95.7451923076923,2.083318191802292,4.363015100867741,2.083318191802292,0.0228004125733694,1.0018895243644714,70.63,92.96,71.46
129,0.8186931756826548,78.53165064102564,95.97155448717949,2.0870575770744733,4.380464286441125,2.0870575770744733,0.024654956417154317,0.9620923404693603,72.08,93.06,72.08
130,0.8080781236673013,78.62179487179488,95.9755608974359,2.0810308387027265,4.352619919045163,2.0810308387027265,0.02193056741339028,0.9988510570526123,70.54,92.78,72.08
131,0.7975579931185796,79.01842948717949,96.03165064102564,2.0916068778813766,4.396407893797292,2.0916068778813766,0.021588562196612315,0.9417689255714417,72.27,93.52,72.27
132,0.7884806151573475,79.38100961538461,96.26001602564102,2.0984588314914605,4.426668117948021,2.0984588314914605,0.023138650483515377,0.9573245233535767,72.28,93.5,72.28
133,0.7757777123879164,79.77964743589743,96.26201923076923,2.098354217704056,4.4254919932975545,2.098354217704056,0.02240157034115331,0.9338947686195374,72.78,93.6,72.78
134,0.7596941955578633,80.18629807692308,96.46634615384616,2.092547871277071,4.401477636803916,2.092547871277071,0.02272104321771451,0.9626519729614258,71.7,93.38,72.78
135,0.7487406374552311,80.56891025641026,96.57652243589743,2.095237063622112,4.416132863491991,2.095237063622112,0.026114510716180206,0.934761386013031,72.29,93.77,72.78
136,0.7321877546799489,81.0576923076923,96.75080128205128,2.10523986154765,4.45449684338504,2.10523986154765,0.02246196873587003,0.9692691631317139,71.8,93.08,72.78
137,0.7217414079568325,81.51642628205128,96.9150641025641,2.1097842738657997,4.479412702849292,2.1097842738657997,0.028223020597851978,0.9199802035331726,73.61,93.86,73.61
138,0.7156636027189401,81.6025641025641,96.88501602564102,2.113503399475993,4.493644304928663,2.113503399475993,0.026747685332084714,0.9082558114051819,74.04,94.13,74.04
139,0.7019391473287191,82.17147435897436,97.04727564102564,2.1132651542175385,4.492333015236359,2.1132651542175385,0.026443403206282134,0.914928487110138,73.68,93.89,74.04
140,0.6876514620505847,82.6161858974359,97.12540064102564,2.105405333758628,4.462525872153801,2.105405333758628,0.029794252734521187,0.8771539469718933,74.51,94.29,74.51
141,0.6719169280467889,83.19310897435898,97.27964743589743,2.1217173549737964,4.5268441786272104,2.1217173549737964,0.025159644230207334,0.9038576789855957,73.83,93.86,74.51
142,0.6571649844065691,83.58373397435898,97.34775641025641,2.10490777435301,4.45789116264109,2.10490777435301,0.027254424109347752,0.8718674460411072,74.48,94.4,74.51
143,0.6449213043237344,83.87620192307692,97.45592948717949,2.1246034384332186,4.541897698112872,2.1246034384332186,0.027957927510616543,0.8682475463867187,74.79,94.1,74.79
144,0.6357906315571222,84.23477564102564,97.5360576923077,2.1215245069431745,4.527533224264035,2.1215245069431745,0.02666699070355527,0.8543715799331665,75.07,94.46,75.07
145,0.6216998199621836,84.75961538461539,97.65024038461539,2.1248532423224664,4.542032715573328,2.1248532423224664,0.0270314141650303,0.8818282775878906,74.3,94.28,75.07
146,0.6124774449910872,85.04607371794872,97.68028846153847,2.120104259378727,4.51780732237726,2.120104259378727,0.022965251741440262,0.8438027267456054,75.58,94.63,75.58
147,0.6007202334893056,85.3505608974359,97.8104967948718,2.1214782961340473,4.526125651636213,2.1214782961340473,0.025455490668393033,0.8591390895843506,74.63,94.16,75.58
148,0.590016733835905,85.7391826923077,97.8886217948718,2.112776764588624,4.490891472613446,2.112776764588624,0.02706581562787136,0.8401148147583007,75.04,94.67,75.58
149,0.5755814892359269,86.0136217948718,98.046875,2.113313410557613,4.49309675288845,2.113313410557613,0.0270031816457994,0.8469514813423157,75.25,94.4,75.58
150,0.5571407279142967,86.74278846153847,98.12099358974359,2.1082552546974944,4.472486431864256,2.1082552546974944,0.02774621290465884,0.8263267263412476,75.98,94.73,75.98
151,0.5443545540938011,87.08333333333333,98.25120192307692,2.1107809467001517,4.4881690838514565,2.1107809467001517,0.03277287889906777,0.829427738571167,75.46,94.8,75.98
152,0.5289188699844556,87.72235576923077,98.3613782051282,2.0981293168907706,4.433338475990559,2.0981293168907706,0.031191845594027434,0.8209593626022339,75.89,94.8,75.98
153,0.5201351672410965,87.9306891025641,98.29527243589743,2.099271192316256,4.436750673688774,2.099271192316256,0.029811134799857975,0.8197606720924377,76.3,94.68,76.3
154,0.5099788186641839,88.3193108974359,98.44551282051282,2.103297941597936,4.45553040622791,2.103297941597936,0.031668175097795626,0.8252161974906922,76.33,94.69,76.33
155,0.49634397954512866,88.671875,98.50160256410257,2.092986527089406,4.414076196461499,2.092986527089406,0.03348359388372568,0.801338802909851,77.07,94.88,77.07
156,0.4876794627843759,89.0264423076923,98.61979166666667,2.086965263346757,4.385503328769474,2.086965263346757,0.030079318353474882,0.7987919856071473,76.36,94.94,77.07
157,0.47045513414419615,89.57932692307692,98.7900641025641,2.0645707324613514,4.298050293880591,2.0645707324613514,0.035597984544589956,0.7932496068000794,76.89,94.99,77.07
158,0.45548638968895644,90.01602564102564,98.86217948717949,2.071356682570708,4.324948203902681,2.071356682570708,0.03442969747235214,0.7957419960021973,77.19,94.94,77.19
159,0.44540177553127974,90.34254807692308,98.80608974358974,2.058604744577132,4.271225559638173,2.058604744577132,0.03337206524269565,0.7780427103996277,77.04,95.25,77.19
160,0.4325654570872967,90.87740384615384,98.93429487179488,2.0463239767312067,4.222466914361379,2.0463239767312067,0.03502509661635944,0.7866770758628845,77.3,94.99,77.3
161,0.4261443767027977,90.95152243589743,98.96834935897436,2.0449783792106833,4.213782382401562,2.0449783792106833,0.031845810962408905,0.7666356344223022,77.44,95.1,77.44
162,0.4110340954401554,91.38421474358974,99.04246794871794,2.023694124080263,4.130366335006492,2.023694124080263,0.035028427169510046,0.7749352046012878,77.59,95.1,77.59
163,0.40241262255570825,91.85697115384616,98.98036858974359,2.020700762119802,4.11632414465929,2.020700762119802,0.03309257462774173,0.7654177211761475,77.76,95.15,77.76
164,0.3929153071764188,92.01722756410257,99.07251602564102,2.016443483384999,4.095713204470693,2.016443483384999,0.029668882784864792,0.7633755063056946,77.56,95.24,77.76
165,0.37898465876395887,92.4198717948718,99.15264423076923,1.9937280798326449,4.008417809352897,1.9937280798326449,0.033466153039732216,0.7536248945236206,78.2,95.34,78.2
166,0.3682377269252753,92.76642628205128,99.12860576923077,1.9812292208110212,3.9565941332146166,1.9812292208110212,0.03132490781917063,0.7458170556068421,78.22,95.21,78.22
167,0.36225846998202493,93.0108173076923,99.19871794871794,1.9751200593066809,3.9324013554337047,1.9751200593066809,0.031302106758078097,0.7477082214355468,78.09,95.38,78.22
168,0.34949514522002295,93.21113782051282,99.28084935897436,1.960136151303759,3.8727122432518306,1.960136151303759,0.030578511603918113,0.7313208979606628,78.82,95.35,78.82
169,0.34635708125737996,93.49358974358974,99.28084935897436,1.9576246236944654,3.86147751525459,1.9576246236944654,0.029183347959692352,0.7374706359863281,78.59,95.43,78.82
170,0.33432666903887037,93.77804487179488,99.38301282051282,1.945056930445672,3.818362064833025,1.945056930445672,0.035115602158285686,0.7209613060951233,78.85,95.71,78.85
171,0.3240333785613378,94.0604967948718,99.31089743589743,1.9150310900545513,3.7023000329524107,1.9150310900545513,0.03495595707688759,0.7248762800216675,78.9,95.4,78.9
172,0.3185384939496334,94.1786858974359,99.3329326923077,1.9213537462030161,3.7279112571575617,1.9213537462030161,0.03631103910919764,0.7167190806388855,78.89,95.74,78.9
173,0.3077497138426854,94.53926282051282,99.32892628205128,1.891389288790266,3.6146327369095466,1.891389288790266,0.03727929515899886,0.7228399501800538,79.07,95.65,79.07
174,0.29618149032959573,94.77764423076923,99.4911858974359,1.877568726637036,3.5615283963177893,1.877568726637036,0.036264073072368674,0.717615903377533,78.9,95.68,79.07
175,0.290163473593883,94.89983974358974,99.51322115384616,1.867304099601143,3.5230999724171244,1.867304099601143,0.03627537202988895,0.7148124994277955,78.85,95.68,79.07
176,0.28813230735369216,95.0761217948718,99.41907051282051,1.8643070692327324,3.5133428339040464,1.8643070692327324,0.0377019855129066,0.7181698221206665,79.02,95.52,79.07
177,0.277530987904622,95.41666666666667,99.54927884615384,1.8442870631467239,3.440716505913779,1.8442870631467239,0.03932173462341115,0.7081386276245117,79.37,95.93,79.37
178,0.27350142475886224,95.51282051282051,99.57732371794872,1.8428825244854943,3.4321574159608,1.8428825244854943,0.03594141690677155,0.715054208278656,78.99,95.45,79.37
179,0.268055117283112,95.73517628205128,99.53525641025641,1.8256005649794096,3.3711229789773456,1.8256005649794096,0.03830555612420605,0.7059905015945435,79.52,95.61,79.52
180,0.2589673732335751,95.81530448717949,99.58133012820512,1.8055404272038207,3.2975689204924272,1.8055404272038207,0.03759268622507195,0.6971418755531311,79.66,95.78,79.66
181,0.2546135218479694,95.8954326923077,99.58133012820512,1.7867032367184246,3.2254743198329088,1.7867032367184246,0.03316586373281405,0.6984342435836792,79.57,95.91,79.66
182,0.25337918118024483,95.91947115384616,99.55328525641026,1.777971639573018,3.1979778558448766,1.777971639573018,0.03679470471891033,0.7000560685157776,79.43,95.63,79.66
183,0.24941210918701612,96.12179487179488,99.57532051282051,1.7786375140402324,3.198513544438825,1.7786375140402324,0.03496213808760684,0.7018387082099915,79.25,95.4,79.66
184,0.2419698505829542,96.25400641025641,99.5673076923077,1.7637949327394604,3.148485767840619,1.7637949327394604,0.03751320308322148,0.6946646257400513,79.55,95.69,79.66
185,0.23901898864752208,96.42427884615384,99.5693108974359,1.7585944055660947,3.133376599987942,1.7585944055660947,0.040722316699576044,0.7000176830291748,79.53,95.63,79.66
186,0.24004178039538554,96.25600961538461,99.62940705128206,1.7690375525465443,3.166841686827338,1.7690375525465443,0.03734782450747032,0.6912818025588989,79.63,95.7,79.66
187,0.23254237671693165,96.49238782051282,99.66746794871794,1.7372711499631899,3.0569638479606627,1.7372711499631899,0.03885279946623843,0.6930463458061218,79.86,95.76,79.86
188,0.23075171023225172,96.53445512820512,99.6454326923077,1.7245123844528543,3.0182767590769912,1.7245123844528543,0.044333794945722094,0.6908451377868652,79.67,95.64,79.86
189,0.2281730963060489,96.57451923076923,99.62940705128206,1.7259318083338788,3.0175274840329585,1.7259318083338788,0.0386868770143054,0.6858647424697876,79.82,95.81,79.86
190,0.22480139308250868,96.65264423076923,99.6494391025641,1.7197208277850304,2.992994047909571,1.7197208277850304,0.03555432239194056,0.688035177898407,79.8,95.73,79.86
191,0.22254179337849983,96.78285256410257,99.6514423076923,1.702014220516915,2.9404916847682774,1.702014220516915,0.04363927792647537,0.6863966257095336,80.04,95.71,80.04
192,0.22065155059099198,96.8369391025641,99.65344551282051,1.6920731028406693,2.9011151794728915,1.6920731028406693,0.0380037941160416,0.6870742902755738,79.66,95.83,80.04
193,0.21968584687281878,96.85296474358974,99.66546474358974,1.702709058973875,2.939410372050597,1.702709058973875,0.04019223253889859,0.686943159866333,79.93,95.7,80.04
194,0.21975722763782893,96.7207532051282,99.6454326923077,1.705586077050918,2.9499493553598413,1.705586077050918,0.04092548912990157,0.6879100428581237,79.86,95.83,80.04
195,0.21820934678499515,96.87099358974359,99.67548076923077,1.6960550998090969,2.9157496082725087,1.6960550998090969,0.03914670668406339,0.6876192455291747,79.85,95.68,80.04
196,0.21960064207132046,96.70472756410257,99.65745192307692,1.6930834436257147,2.9050141550796416,1.6930834436257147,0.038482608000133034,0.686370028591156,79.92,95.81,80.04
197,0.21667606608989912,96.8729967948718,99.70552884615384,1.6917223296146073,2.8991961402346074,1.6917223296146073,0.037271699717933426,0.6861779107093811,80.05,95.81,80.05
198,0.21741365656638756,96.93309294871794,99.63741987179488,1.6863324582290258,2.881579435022013,1.6863324582290258,0.037862275345263985,0.6831925409317017,80.06,95.93,80.06
199,0.21809115746082403,96.81891025641026,99.68149038461539,1.6941409690277882,2.908765525452264,1.6941409690277882,0.03865190251385098,0.6876763913154602,79.82,95.82,80.06


==> CIFAR/CIFAR100/CIFAR100_cutout-resnet18-sgd.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,3.917788726855547,9.477163461538462,29.997996794871796,1.8596631031396917,4.102071386888464,1.8596631031396917,0.6437245297093162,3.5814162963867187,14.64,41.08,14.64
1,3.3372488400874993,18.323317307692307,46.55448717948718,1.8872109774377424,3.5887767763241882,1.8872109774377424,0.027211502962669165,3.2412468742370604,21.17,50.76,21.17
2,2.9126930016737718,26.19591346153846,57.780448717948715,2.08334119243445,4.368526167160043,2.08334119243445,0.028215643065847118,2.802260396194458,28.84,61.01,28.84
3,2.567762950139168,32.80448717948718,65.90344551282051,2.137855401585499,4.589004495574088,2.137855401585499,0.018578777485791953,2.472725564956665,35.63,68.83,35.63
4,2.2872619249881843,38.64783653846154,72.09535256410257,2.1651595762549136,4.702839588891589,2.1651595762549136,0.014923598243231417,2.2947539554595946,39.65,72.17,39.65
5,2.0802132453673927,43.51161858974359,76.30008012820512,2.1637671959934197,4.696731375167386,2.1637671959934197,0.014842896710160147,2.135574190711975,43.06,74.6,43.06
6,1.9015682733975925,47.55008012820513,79.63141025641026,2.187714171003428,4.801782679859033,2.187714171003428,0.01568938584981705,2.1687656665802,43.09,74.7,43.09
7,1.7655112700584608,50.93349358974359,82.03125,2.204137991429085,4.871771647496395,2.204137991429085,0.013547362235354576,1.8419225093841554,49.86,80.31,49.86
8,1.6616659121635633,53.60376602564103,83.73998397435898,2.248023360391117,5.068738311825074,2.248023360391117,0.015129282960904433,1.6690302379608155,53.3,83.26,53.3
9,1.5708260487287473,55.67307692307692,85.18229166666667,2.2815692159728624,5.224700926715742,2.2815692159728624,0.01914283944072004,1.7051805610656738,52.3,82.67,53.3
10,1.4911094980362134,57.95472756410256,86.68469551282051,2.3328206809584673,5.464088679513754,2.3328206809584673,0.022036350006226613,1.834806209564209,51.33,81.22,53.3
11,1.4312089235354692,59.264823717948715,87.33774038461539,2.3829641908217885,5.69989971115206,2.3829641908217885,0.021381376413119213,1.70168874168396,54.12,83.36,54.12
12,1.3914763028805073,60.100160256410255,88.2011217948718,2.4414414295784033,5.987835367271835,2.4414414295784033,0.02719911320999735,1.5279062976837159,56.92,85.65,56.92
13,1.3465283477917696,61.55849358974359,88.73798076923077,2.4785209733472313,6.171046353461528,2.4785209733472313,0.02798013813942113,1.8692931272506714,51.38,81.66,56.92
14,1.3006498679136618,62.63822115384615,89.4130608974359,2.5316107787481186,6.43618183427829,2.5316107787481186,0.0271286992046349,1.5414984321594238,58.81,85.44,58.81
15,1.262435839115045,63.73597756410256,89.93990384615384,2.5835677767478913,6.7078339642221705,2.5835677767478913,0.03301150717212842,1.566845078086853,57.37,85.81,58.81
16,1.2302724193304013,64.51522435897436,90.41266025641026,2.5976429472222495,6.776751840095788,2.5976429472222495,0.02900295884229287,1.7094435043334961,56.41,84.02,58.81
17,1.2058379237468426,65.14222756410257,90.75721153846153,2.654092815566937,7.085966094227524,2.654092815566937,0.041757420583493854,1.473991834640503,59.79,87.16,59.79
18,1.1704903186895907,66.08173076923077,91.12780448717949,2.6451747086617416,7.029058319355799,2.6451747086617416,0.032109080012069136,1.5163773418426514,58.35,86.42,59.79
19,1.1428392997154824,66.88301282051282,91.46834935897436,2.685444723235941,7.248734936626865,2.685444723235941,0.03712157507110536,1.7485420667648315,54.71,82.68,59.79
20,1.1319392913427109,67.17748397435898,91.51642628205128,2.7113690190985786,7.38776081274267,2.7113690190985786,0.03623885501508095,1.3719675159454345,61.69,88.36,61.69
21,1.1056750789666787,67.83052884615384,92.00120192307692,2.7147138369321877,7.40490461928577,2.7147138369321877,0.0352334028546899,1.4848587396621704,61.38,87.05,61.69
22,1.0852068879665473,68.27323717948718,92.02323717948718,2.7449162335129698,7.5739626072117305,2.7449162335129698,0.0393974782087021,1.6353603935241698,57.95,85.23,61.69
23,1.0662795366385045,68.90625,92.48197115384616,2.7652540905795355,7.685487610295502,2.7652540905795355,0.03885742482864796,1.5871171760559082,57.53,84.97,61.69
24,1.050899020372293,69.13060897435898,92.7363782051282,2.79500950140004,7.85405734031584,2.79500950140004,0.0419792273993389,1.3289568590164185,62.98,88.87,62.98
25,1.035883545722717,69.47315705128206,92.90064102564102,2.82039153755786,7.999519456115693,2.82039153755786,0.04491103098770388,1.4791403503417968,61.5,87.18,62.98
26,1.0295955761885032,69.87780448717949,92.89463141025641,2.8231402253309885,8.014463632333564,2.8231402253309885,0.04434290045165934,1.422006909942627,62.49,87.05,62.98
27,0.9926516612370809,70.95352564102564,93.3613782051282,2.8124804385670448,7.957203585443949,2.8124804385670448,0.04715736812167304,1.4107883716583252,62.8,88.01,62.98
28,0.9873382721191798,71.10376602564102,93.33733974358974,2.856165826563892,8.20495779768628,2.856165826563892,0.04727456885488124,1.5521141916275025,58.53,85.9,62.98
29,0.9671829286294106,71.42427884615384,93.76001602564102,2.8618537158135,8.240566204477284,2.8618537158135,0.0503595137617463,1.5249706651687622,61.16,86.87,62.98
30,0.9654576304631356,71.62059294871794,93.79807692307692,2.8876951158412547,8.387506058111507,2.8876951158412547,0.048722976058069634,1.3882638082504273,61.99,88.56,62.98
31,0.9422027652080243,72.19551282051282,93.92828525641026,2.8989581408829572,8.453988123918467,2.8989581408829572,0.05002982132689482,1.377994733428955,63.5,88.57,63.5
32,0.9384420316952925,72.4238782051282,93.99038461538461,2.917375148163593,8.558054696135569,2.917375148163593,0.04697694101302474,1.4853506538391112,61.06,87.87,63.5
33,0.930782287243085,72.71434294871794,94.07051282051282,2.919505019928769,8.576539436551249,2.919505019928769,0.05302987516196822,1.5259950727462768,60.75,87.58,63.5
34,0.9185700554114121,72.67828525641026,94.33092948717949,2.922251286505388,8.58495963909419,2.922251286505388,0.04540705761179531,1.6234781169891357,59.44,86.27,63.5
35,0.9062437612276811,73.1650641025641,94.32291666666667,2.9506186492846602,8.75897826273232,2.9506186492846602,0.05282784922588668,1.4422943040847778,62.48,87.75,63.5
36,0.9043312346323943,73.46554487179488,94.4551282051282,2.96900744957765,8.876565075251827,2.96900744957765,0.061559839604244715,1.448202194404602,61.81,88.09,63.5
37,0.8808007209728925,73.89623397435898,94.4551282051282,2.9537744918701936,8.783317125497453,2.9537744918701936,0.0585333766744327,1.4617810834884644,62.06,87.46,63.5
38,0.8689731451181265,74.27083333333333,94.71955128205128,2.966611214277417,8.855454636760827,2.966611214277417,0.05467254008429556,1.4402591608047486,62.6,87.81,63.5
39,0.8664797379420354,74.25080128205128,94.78365384615384,3.009637194191067,9.124516216167642,3.009637194191067,0.06660017550936459,1.53211421585083,61.09,87.42,63.5
40,0.8597321704412118,74.62540064102564,94.90785256410257,2.995122426014664,9.035150879143558,2.995122426014664,0.06439253232759157,1.494371544456482,61.62,87.55,63.5
41,0.8510355611642202,74.70552884615384,95.08814102564102,3.0292402747881257,9.235399189640487,3.0292402747881257,0.05910254724204833,1.4045368320465088,63.97,88.58,63.97
42,0.8268427231372931,75.52884615384616,95.32652243589743,3.025623953999773,9.222164317013712,3.025623953999773,0.06776400599649257,1.3917705772399902,63.89,88.7,63.97
43,0.8359154337491744,75.21033653846153,95.15224358974359,3.0588004301996614,9.414575474834685,3.0588004301996614,0.05831540304505012,1.5078607315063477,61.95,87.64,63.97
44,0.8213636305087652,75.60496794871794,95.20833333333333,3.054199404112183,9.397966741743758,3.054199404112183,0.06983274166454478,1.374832904434204,64.19,89.12,64.19
45,0.813390565988345,75.78125,95.36057692307692,3.0462917742881066,9.352599024773435,3.0462917742881066,0.072705450678054,1.35021396484375,64.67,89.6,64.67
46,0.8139013102421394,75.625,95.42267628205128,3.0925654365215665,9.632364434605636,3.0925654365215665,0.06840345543780835,1.3227531568527222,65.61,88.99,65.61
47,0.8034773751711234,76.1358173076923,95.45873397435898,3.0774873518210413,9.542332374307065,3.0774873518210413,0.07140397368858054,1.598558129310608,60.34,86.38,65.61
48,0.782557963178708,76.7608173076923,95.71915064102564,3.063395587016842,9.463857718943832,3.063395587016842,0.0794651963895685,1.3305408796310425,65.61,89.62,65.61
49,0.7704502109533701,76.88100961538461,95.8173076923077,3.0819623584259093,9.570547399583592,3.0819623584259093,0.07205542082940042,1.4604400777816773,62.94,88.33,65.61
50,0.7783891894114323,76.7207532051282,95.78926282051282,3.1262247361904008,9.845540644437603,3.1262247361904008,0.07225954326886352,1.4859981126785278,62.49,87.63,65.61
51,0.7668521356124144,77.0693108974359,95.8954326923077,3.124401049098355,9.832094248063724,3.124401049098355,0.07021233245682268,1.4670399362564086,63.35,88.09,65.61
52,0.7603435364289162,77.13741987179488,95.98157051282051,3.126638861726088,9.84393760642854,3.126638861726088,0.06806703477273146,1.4573584705352782,63.82,88.35,65.61
53,0.7473073263198902,77.76241987179488,95.99158653846153,3.1361069855506036,9.912163223067035,3.1361069855506036,0.07699619824774118,1.3625142608642578,63.75,88.88,65.61
54,0.74582750751422,77.74038461538461,96.04366987179488,3.1554399735132783,10.026080467136403,3.1554399735132783,0.06927904069092428,1.4801700365066528,63.85,88.21,65.61
55,0.7429742403519459,77.66826923076923,96.19991987179488,3.162783713356321,10.098749672137373,3.162783713356321,0.09554885466537577,1.4369412734985352,63.02,87.69,65.61
56,0.7328696834735381,78.05889423076923,96.25,3.162776343338299,10.093419923987115,3.162776343338299,0.09026572600673255,1.4599006090164184,64.04,87.99,65.61
57,0.7217005505011632,78.38942307692308,96.39423076923077,3.188751636198281,10.25586395911899,3.188751636198281,0.08772696176177597,1.3151943397521972,65.66,89.53,65.66
58,0.7138799183643781,78.57772435897436,96.34415064102564,3.184457739471126,10.230749649211555,3.184457739471126,0.08997855473399952,1.3359018787384034,64.67,89.14,65.66
59,0.712642323741546,78.58774038461539,96.36217948717949,3.182486486591725,10.215854969209886,3.182486486591725,0.08763473187094384,1.3802562522888184,64.27,88.53,65.66
60,0.7084562766246306,78.828125,96.38421474358974,3.2004870546176347,10.336571322349485,3.2004870546176347,0.09345393557442172,1.3658089792251586,64.74,88.88,65.66
61,0.6996395487051744,78.95432692307692,96.53846153846153,3.2169846057566707,10.437073793180776,3.2169846057566707,0.08808383950537468,1.358093521308899,65.4,89.64,65.66
62,0.6951857965726119,79.29086538461539,96.6426282051282,3.242687567031233,10.612463039159666,3.242687567031233,0.09744038178072678,1.4382655170440675,63.2,88.28,65.66
63,0.6782925892334718,79.7235576923077,96.74479166666667,3.2179286947735344,10.450869060229344,3.2179286947735344,0.09580397558244158,1.3456490621566772,65.32,88.96,65.66
64,0.6717539677253136,79.7636217948718,96.86498397435898,3.234257078327916,10.551306746259632,3.234257078327916,0.09088789754540372,1.3133392679214477,66.77,90.0,66.77
65,0.6657633865490938,80.10616987179488,96.7608173076923,3.2435930070847627,10.61729802376315,3.2435930070847627,0.0964024281539757,1.3147707872390748,67.24,90.16,67.24
66,0.6599761257568996,80.29447115384616,96.80889423076923,3.2439144393925474,10.628084522730674,3.2439144393925474,0.10510363263120936,1.4218730113983153,64.48,88.7,67.24
67,0.6527028611073127,80.39663461538461,96.98116987179488,3.2844404163106393,10.890224951959445,3.2844404163106393,0.10267610366463842,1.3777344669342042,64.91,89.5,67.24
68,0.6491847252234434,80.45673076923077,96.93709935897436,3.274960525422848,10.850491984955019,3.274960525422848,0.12512554187712155,1.2707877811431885,67.67,90.21,67.67
69,0.6494676829912723,80.46274038461539,97.02323717948718,3.3229355316933624,11.13945542213928,3.3229355316933624,0.0975548743490311,1.4223582000732422,64.73,88.69,67.67
70,0.6338195711374283,80.96554487179488,97.04727564102564,3.3027762703012993,11.01594695188962,3.3027762703012993,0.10761586022425718,1.3794224340438843,65.45,89.66,67.67
71,0.6305306841929753,80.97155448717949,97.10336538461539,3.3138356570121155,11.067822093243588,3.3138356570121155,0.08631533155866933,1.3188047473907472,66.13,89.8,67.67
72,0.6180865659163548,81.46434294871794,97.31169871794872,3.320299080981095,11.128278836360805,3.320299080981095,0.10389284919689956,1.4013690088272095,64.35,88.51,67.67
73,0.6152405177171414,81.50440705128206,97.33173076923077,3.329882421913947,11.196882457674484,3.329882421913947,0.10876551390299127,1.4409924568176269,64.51,88.58,67.67
74,0.5922553332952353,82.09334935897436,97.35777243589743,3.293115099038569,10.941326441949332,3.293115099038569,0.09671938643352718,1.3724226385116578,66.19,89.14,67.67
75,0.6043381681809059,81.70072115384616,97.29567307692308,3.369475129728674,11.469763128161517,3.369475129728674,0.11640047830145228,1.368378913974762,65.22,89.09,67.67
76,0.6054172354630935,81.77283653846153,97.33573717948718,3.36838297270621,11.453161191013164,3.36838297270621,0.10715734019604106,1.3744966829299927,65.93,89.33,67.67
77,0.5811002849004208,82.57011217948718,97.61217948717949,3.342276195076482,11.296559089714117,3.342276195076482,0.12574892553918993,1.4067699762344361,65.59,88.46,67.67
78,0.5662939639427723,83.0829326923077,97.56209935897436,3.340845389269637,11.287996741881269,3.340845389269637,0.126748826877078,1.308335961341858,66.97,89.45,67.67
79,0.5679428705038169,82.98477564102564,97.5380608974359,3.3811167884636153,11.550910151752625,3.3811167884636153,0.1189594145221129,1.314946950149536,66.36,89.81,67.67
80,0.5702495140907092,82.94671474358974,97.50801282051282,3.407245642818787,11.743195411130149,3.407245642818787,0.13387254062253895,1.352958295059204,66.47,89.73,67.67
81,0.5597778227084722,83.05488782051282,97.67828525641026,3.399366370983799,11.666493850784825,3.399366370983799,0.11080212660926136,1.3744077320098878,65.96,89.3,67.67
82,0.5538112913950896,83.29326923076923,97.7363782051282,3.4126291870678007,11.758249878180518,3.4126291870678007,0.11221190975347994,1.4282832262039185,65.3,88.68,67.67
83,0.5386712171328374,83.80208333333333,97.86658653846153,3.3877859037002582,11.577513451942085,3.3877859037002582,0.10042012263190969,1.5250908168792725,64.01,88.41,67.67
84,0.5415486072500547,83.9042467948718,97.67828525641026,3.45098058804661,12.039736669217358,3.45098058804661,0.13046965014283174,1.3961365325927735,65.39,88.9,67.67
85,0.5409035739990381,83.69591346153847,97.8145032051282,3.4564041815013216,12.077566407642825,3.4564041815013216,0.13083654174300463,1.4194703533172608,65.05,88.7,67.67
86,0.5260862857103348,84.19671474358974,97.84054487179488,3.4276817278664238,11.886825213081616,3.4276817278664238,0.13782318553226425,1.322593733406067,67.57,90.35,67.67
87,0.5157969921827317,84.50120192307692,97.96274038461539,3.4559987208065404,12.086190874376653,3.4559987208065404,0.14226371616021005,1.414705983543396,65.15,88.68,67.67
88,0.5115118657167141,84.50921474358974,98.03084935897436,3.4423909722483943,11.9640838798265,3.4423909722483943,0.11402827400925553,1.306948854637146,67.19,90.4,67.67
89,0.4988949102851061,85.0420673076923,98.01682692307692,3.469374460352713,12.199047719665295,3.469374460352713,0.16248857351761536,1.2897794565200806,67.75,90.17,67.75
90,0.4977438176289583,85.14423076923077,98.16907051282051,3.481235743949322,12.270531813012598,3.481235743949322,0.15152950806220922,1.3386943433761598,67.06,89.71,67.75
91,0.48569894715761525,85.29847756410257,98.21714743589743,3.4972598108150197,12.369011676893964,3.4972598108150197,0.13818549255205603,1.2766776231765746,68.07,90.61,68.07
92,0.48020435059681915,85.5068108974359,98.25921474358974,3.5214227507130738,12.552394209000902,3.5214227507130738,0.15197601976127117,1.3431571466445922,66.31,90.17,68.07
93,0.48379647242717255,85.44270833333333,98.21514423076923,3.528981506855133,12.59951728889567,3.528981506855133,0.14580681317014665,1.281223354434967,68.24,89.79,68.24
94,0.46490354236119835,86.11578525641026,98.29927884615384,3.4797548132622524,12.261092457975503,3.4797548132622524,0.15239889755368985,1.3452045819282532,67.05,89.62,68.24
95,0.4603720495334038,86.14783653846153,98.35336538461539,3.498684012026813,12.389290878077226,3.498684012026813,0.14850106206519165,1.2424869848251343,68.8,90.53,68.8
96,0.4403403633298018,86.88100961538461,98.38942307692308,3.4677461943359864,12.185592867149428,3.4677461943359864,0.16032919881771157,1.306844916152954,66.86,89.85,68.8
97,0.44896878130160844,86.46033653846153,98.49559294871794,3.5683675517991205,12.886774335645077,3.5683675517991205,0.1535273509122277,1.3445859930038453,68.07,90.15,68.8
98,0.4422861312062312,86.7948717948718,98.4354967948718,3.5551569999138772,12.830580203549081,3.5551569999138772,0.19143890951244025,1.3718024925231933,67.15,90.1,68.8
99,0.4390901301915829,87.00721153846153,98.38141025641026,3.5382872249689883,12.676022007775401,3.5382872249689883,0.1565455213966569,1.2734365880966187,68.97,91.14,68.97
100,0.41835705786943433,87.5,98.6318108974359,3.5157711524895086,12.54509989636529,3.5157711524895086,0.18445309968788237,1.3064864707946777,67.75,90.04,68.97
101,0.41635911575494666,87.58814102564102,98.56971153846153,3.5566748476404655,12.810160488848583,3.5566748476404655,0.16022451701025453,1.3266014120101928,68.48,90.12,68.97
102,0.41614513997084057,87.65625,98.64583333333333,3.599855227045623,13.126445512947631,3.599855227045623,0.1674878572599372,1.3438671075820923,67.7,89.93,68.97
103,0.399605251963322,87.97876602564102,98.64783653846153,3.559042408781423,12.872420837232776,3.559042408781423,0.2056379697280999,1.2317957872390748,69.96,90.82,69.96
104,0.3974255417401974,88.14503205128206,98.62780448717949,3.585103213980784,13.025572272525825,3.585103213980784,0.17260721763047826,1.410973694038391,67.01,89.23,69.96
105,0.39209582530535186,88.2451923076923,98.72195512820512,3.5971643099938717,13.146546574973705,3.5971643099938717,0.20695550188001732,1.2940518743515015,68.95,90.64,69.96
106,0.38245449303052365,88.71794871794872,98.73998397435898,3.558683042499353,12.874982426068042,3.558683042499353,0.21075742909558848,1.2826087361335754,69.06,90.83,69.96
107,0.37296787404861204,88.87419871794872,98.79407051282051,3.5649401240613243,12.89166418230508,3.5649401240613243,0.18286609416271027,1.2706079065322875,68.98,90.74,69.96
108,0.3664099122851323,89.25280448717949,98.80809294871794,3.5838618657797134,13.01548366342739,3.5838618657797134,0.1714177904373404,1.2688573036193849,69.67,90.47,69.96
109,0.353942792958174,89.54727564102564,98.92828525641026,3.5937115404452737,13.137354345289944,3.5937115404452737,0.22259170936040285,1.260744596672058,69.87,91.25,69.96
110,0.3513984544537006,89.55328525641026,98.99038461538461,3.611092079228225,13.250695054164774,3.611092079228225,0.21070904949994862,1.317899563407898,68.79,90.91,69.96
111,0.34837996375102265,89.83173076923077,98.91225961538461,3.6373185107442354,13.437764660686124,3.6373185107442354,0.207678712083462,1.2506399901390075,69.78,90.99,69.96
112,0.34053640709473537,90.078125,98.92027243589743,3.6223244254327454,13.341698233952261,3.6223244254327454,0.22046399086559276,1.246700743675232,70.3,90.99,70.3
113,0.3340594617984234,90.234375,99.00641025641026,3.6271705989200074,13.3819163617071,3.6271705989200074,0.2255498080373748,1.3622922035217284,68.04,89.86,70.3
114,0.32814356703788805,90.37860576923077,98.99639423076923,3.640389286250005,13.480464044662837,3.640389286250005,0.228029889219016,1.2925424913406371,69.34,90.91,70.3
115,0.32626884828011193,90.40865384615384,99.07852564102564,3.663715614332098,13.65563200328296,3.663715614332098,0.23281990058213786,1.2644268196105957,69.51,90.65,70.3
116,0.31786231497923534,90.57091346153847,99.05849358974359,3.632471377319727,13.402462968233067,3.632471377319727,0.20761466118599436,1.2434751052856445,70.24,90.88,70.3
117,0.3123920996601765,90.84134615384616,99.16666666666667,3.640585651255734,13.466202690448052,3.640585651255734,0.21233880631891466,1.2894459519386292,69.83,90.7,70.3
118,0.3056613018879524,91.2520032051282,99.11858974358974,3.641805742612401,13.479090980218412,3.641805742612401,0.21634191329374985,1.226170795059204,70.39,91.18,70.39
119,0.2941322445105284,91.5244391025641,99.1386217948718,3.620539794873432,13.362476873060386,3.620539794873432,0.2541684667982338,1.355137769985199,67.59,90.14,70.39
120,0.29652203323367315,91.2860576923077,99.14663461538461,3.6950305956069616,13.887858112179993,3.6950305956069616,0.23460700970845494,1.2220154982566833,70.38,91.52,70.39
121,0.2853464467021135,91.76482371794872,99.15665064102564,3.632292322924426,13.417631781778752,3.632292322924426,0.22408426260303038,1.2349112127304078,70.48,91.47,70.48
122,0.2734592606241886,92.17748397435898,99.23677884615384,3.5726302611623026,12.976729714335923,3.5726302611623026,0.21304273136330032,1.2073929000854493,71.46,91.54,71.46
123,0.262949265119357,92.43790064102564,99.31089743589743,3.6048910975480792,13.265326931457846,3.6048910975480792,0.27008710627645094,1.1722676577568054,71.42,91.75,71.46
124,0.2580538664299708,92.58814102564102,99.30488782051282,3.6030035679051404,13.2524344359903,3.6030035679051404,0.27079972565312893,1.226742061138153,70.5,91.69,71.46
125,0.26113888208682723,92.52003205128206,99.26282051282051,3.6914785041894267,13.85405649921057,3.6914785041894267,0.22704295231796223,1.2066186659812927,71.32,91.24,71.46
126,0.24929913248007113,92.87660256410257,99.28084935897436,3.5843299712908174,13.112976349467461,3.5843299712908174,0.26555500637382856,1.226157060432434,71.1,91.29,71.46
127,0.2375930925592398,93.41947115384616,99.39703525641026,3.5530534771892435,12.88781920132345,3.5530534771892435,0.263630189556876,1.2034433502197266,70.56,91.34,71.46
128,0.23219011737368045,93.42948717948718,99.44310897435898,3.5848947214942952,13.13135573599743,3.5848947214942952,0.2798855717997686,1.1578392686843872,72.16,91.94,72.16
129,0.22399659380316733,93.69591346153847,99.4150641025641,3.5784699239664115,13.053129962331798,3.5784699239664115,0.24768296559962266,1.1741356245040893,72.27,91.53,72.27
130,0.22328819846495604,93.80208333333333,99.40905448717949,3.606048638322815,13.322709744207295,3.606048638322815,0.3191229622574667,1.2015613641738891,71.6,90.93,72.27
131,0.21831286557209797,93.84615384615384,99.42508012820512,3.600299966303033,13.266622539257527,3.600299966303033,0.3044626918959086,1.1598119749069213,71.98,91.58,72.27
132,0.21316031144979672,94.03044871794872,99.44310897435898,3.569879385076074,13.021855034155525,3.569879385076074,0.2778162101643975,1.1692753016471862,71.86,91.6,72.27
133,0.2084162356188664,94.13461538461539,99.47516025641026,3.5781501557602176,13.080197792242435,3.5781501557602176,0.27703925507556626,1.130683402824402,72.54,91.85,72.54
134,0.1950508698821068,94.55729166666667,99.50921474358974,3.5243652746409673,12.811944832084219,3.5243652746409673,0.39079424298911825,1.1880908009529114,71.29,91.49,72.54
135,0.19187874522728798,94.66746794871794,99.52323717948718,3.502171054440666,12.55212966565525,3.502171054440666,0.2869275710932051,1.1269485881805419,72.81,91.97,72.81
136,0.18394725730594916,94.85977564102564,99.64142628205128,3.5012730730708737,12.588963614672636,3.5012730730708737,0.33005048246147695,1.1225055461883544,73.3,92.42,73.3
137,0.17677940474106715,95.17027243589743,99.54326923076923,3.439137174179112,12.163251303692224,3.439137174179112,0.3355868008715355,1.111094492149353,73.21,92.19,73.3
138,0.17435895890379563,95.34254807692308,99.55128205128206,3.4665954692135803,12.336795011175939,3.4665954692135803,0.31951086400381534,1.1265653371810913,73.0,92.11,73.3
139,0.16997392406830422,95.3145032051282,99.58333333333333,3.44943433241073,12.248540165132493,3.44943433241073,0.3499429515186332,1.1129941377639772,73.18,91.91,73.3
140,0.15950756376752487,95.70913461538461,99.62139423076923,3.3795745818363154,11.817774160463017,3.3795745818363154,0.3962498062689104,1.0973506230354308,73.22,91.94,73.3
141,0.1514676799472326,95.99358974358974,99.65945512820512,3.328287553403332,11.381635954984475,3.328287553403332,0.30413791684493674,1.0988700128555298,73.45,92.46,73.45
142,0.14888920908172926,96.02363782051282,99.71153846153847,3.349236113301183,11.570624236579059,3.349236113301183,0.35324169393824434,1.076336528301239,73.99,92.36,73.99
143,0.14218543706796108,96.28004807692308,99.71153846153847,3.3202260363865124,11.334009946760053,3.3202260363865124,0.31010901406116353,1.1258562007904054,73.04,91.64,73.99
144,0.14270784234962403,96.27604166666667,99.71354166666667,3.3807832203649064,11.809968124964275,3.3807832203649064,0.38027294186336746,1.0676577388763429,74.08,92.75,74.08
145,0.13617574869631194,96.42427884615384,99.72155448717949,3.3124042767621673,11.362938736087303,3.3124042767621673,0.39091664337500553,1.0685019716262818,73.96,92.57,74.08
146,0.128778829301397,96.69671474358974,99.7295673076923,3.2622153289993445,11.034016465136476,3.2622153289993445,0.3919676123781741,1.0611693687438966,73.87,92.43,74.08
147,0.12735526295235525,96.68669871794872,99.75761217948718,3.300921234475313,11.296861526894334,3.300921234475313,0.4007805306843082,1.0646159147262573,73.91,92.3,74.08
148,0.12437520881111805,96.75080128205128,99.6875,3.256724555828932,11.046395441579145,3.256724555828932,0.4401406090399913,1.0686374176979065,74.0,92.34,74.08
149,0.12318307739228775,96.81490384615384,99.78165064102564,3.3416114814474254,11.539963272994683,3.3416114814474254,0.37359598005342676,1.0597731279373168,74.42,92.22,74.42
150,0.11701391250468217,96.96113782051282,99.75360576923077,3.2453207711828864,10.927304849479347,3.2453207711828864,0.39519794160826294,1.0476785108566284,74.37,92.7,74.42
151,0.11021898520202973,97.1895032051282,99.8036858974359,3.185944466014822,10.631726549474227,3.185944466014822,0.4814844089437571,1.0421379836082458,74.72,92.56,74.72
152,0.09880187824750558,97.56009615384616,99.81570512820512,3.0381661179129966,9.670357013340233,3.0381661179129966,0.4399036533057039,1.022081159877777,75.37,92.72,75.37
153,0.10277695750387815,97.4639423076923,99.78766025641026,3.1299935734773894,10.24295820841337,3.1299935734773894,0.4460984384036131,1.0446476050376892,74.87,92.68,75.37
154,0.09785606218263125,97.59815705128206,99.80969551282051,3.081239053543532,9.92319047921406,3.081239053543532,0.4291563741322211,1.0131177666187285,75.14,92.76,75.37
155,0.08936664259586578,97.87059294871794,99.85376602564102,2.941042903575089,9.165654653676018,2.941042903575089,0.5159212930066293,0.9977637612342835,75.61,92.83,75.61
156,0.0876851198478387,97.88060897435898,99.84375,2.965482072520808,9.256992640820556,2.965482072520808,0.4629087183782481,1.0205556133270264,75.44,92.65,75.61
157,0.08626123757985157,97.9326923076923,99.85576923076923,2.958389298841596,9.27313938737173,2.958389298841596,0.52107214387126,1.0122375224113465,74.59,92.92,75.61
158,0.07924823124343768,98.0829326923077,99.87580128205128,2.871599990580647,8.690223170839312,2.871599990580647,0.4441366649365399,0.9999299900054932,74.99,92.72,75.61
159,0.07709840581012078,98.1610576923077,99.8818108974359,2.842944059585536,8.617808127888503,2.842944059585536,0.535477201955814,0.9940052704811096,75.2,92.95,75.61
160,0.07814953479056175,98.1270032051282,99.87580128205128,2.8843347621035096,8.859924165867968,2.8843347621035096,0.5405371459892585,0.9820063026428223,75.57,93.06,75.61
161,0.0725338031943792,98.30528846153847,99.89583333333333,2.784859357152605,8.186444788575715,2.784859357152605,0.4310031494552957,0.9737088952064514,75.77,92.82,75.77
162,0.06643115786883311,98.48557692307692,99.8798076923077,2.692815916277608,7.765838249177531,2.692815916277608,0.5145806902195176,0.9529669359207154,75.81,93.12,75.81
163,0.0694620709006603,98.33133012820512,99.83974358974359,2.782459377308436,8.265306477229041,2.782459377308436,0.5232262908573926,0.9646305425643921,76.32,93.0,76.32
164,0.06230658830788273,98.54166666666667,99.92988782051282,2.6486404535041776,7.5438481752056985,2.6486404535041776,0.5285519232668827,0.957346675491333,76.4,93.22,76.4
165,0.0616855406584457,98.62379807692308,99.8838141025641,2.6264985895215087,7.451558437320091,2.6264985895215087,0.553063596561616,0.9699721072673798,75.71,93.11,76.4
166,0.05915039803068607,98.7079326923077,99.89583333333333,2.600841044935799,7.36255382628085,2.600841044935799,0.5981796852581107,0.9546772779464722,76.28,93.03,76.4
167,0.056534346042630766,98.73397435897436,99.91386217948718,2.5757642107950987,7.2643099522639165,2.5757642107950987,0.6297486826510195,0.9519943230628968,76.1,93.0,76.4
168,0.05610456047102045,98.69791666666667,99.9238782051282,2.57651645053358,7.298940857600267,2.57651645053358,0.6605038377301096,0.942547850894928,76.23,93.2,76.4
169,0.05427252990074265,98.77203525641026,99.89783653846153,2.5261091666515036,6.991107674474781,2.5261091666515036,0.6098801526340267,0.9470076105117798,76.13,93.14,76.4
170,0.04977921532849089,98.9463141025641,99.94190705128206,2.4394055048799874,6.503396419087154,2.4394055048799874,0.5526972018483676,0.9286225929260253,76.72,93.25,76.72
171,0.049247084758602656,98.92427884615384,99.93189102564102,2.4325466602461563,6.557028076340524,2.4325466602461563,0.6397448220657953,0.9411831895828247,76.54,93.4,76.72
172,0.045608452712305084,98.98838141025641,99.92988782051282,2.31783557398329,6.061400976788624,2.31783557398329,0.6890392287661768,0.936572696018219,76.59,93.12,76.72
173,0.04674706520297779,98.99038461538461,99.92788461538461,2.3974512057800874,6.413551547498046,2.3974512057800874,0.6657792634016513,0.9265094073295593,76.59,93.29,76.72
174,0.04392644556430288,99.05248397435898,99.94591346153847,2.3282876399936066,6.089183481382733,2.3282876399936066,0.6682601468357348,0.9077442282676697,77.13,93.4,77.13
175,0.04060487831489016,99.15665064102564,99.94591346153847,2.192127073583962,5.503317907067527,2.192127073583962,0.697896800327741,0.9145222800254822,76.74,93.32,77.13
176,0.040839142354730615,99.12459935897436,99.94791666666667,2.2409628822150163,5.628195508843966,2.2409628822150163,0.6062808693785326,0.9123691071510315,76.92,93.15,77.13
177,0.03939538482242288,99.16266025641026,99.9619391025641,2.2054704661304854,5.6523640229318595,2.2054704661304854,0.788264045958039,0.9057161619186401,77.19,93.26,77.19
178,0.03872872352695618,99.17467948717949,99.9599358974359,2.2096909537577627,5.530504908295412,2.2096909537577627,0.6477707971765208,0.908159725856781,76.91,93.35,77.19
179,0.03853835942199788,99.20072115384616,99.93589743589743,2.172600960291504,5.451402156612404,2.172600960291504,0.731207223952838,0.9082407895088196,77.04,93.23,77.19
180,0.03484581837860438,99.30088141025641,99.96794871794872,2.0814560228696286,5.0210348495823425,2.0814560228696286,0.6885756744420908,0.9035995814323425,77.13,93.24,77.19
181,0.035165610218134066,99.30488782051282,99.95592948717949,2.0527826816112054,4.8948806928693065,2.0527826816112054,0.6809639549464155,0.9006383877754212,77.2,93.45,77.2
182,0.03718492527229664,99.21875,99.9198717948718,2.1217752567756945,5.29944876663932,2.1217752567756945,0.7975185263737554,0.8995273526191712,77.02,93.16,77.2
183,0.034576844734450184,99.31290064102564,99.9599358974359,2.109666228066811,5.153723395976159,2.109666228066811,0.7030318021305124,0.9045405149459839,77.19,93.14,77.2
184,0.03235795693113827,99.3389423076923,99.96794871794872,2.014228295298757,4.736144975713931,2.014228295298757,0.6790293501317946,0.8976261390209198,77.25,93.36,77.25
185,0.031834789770297134,99.40304487179488,99.9619391025641,1.958703622428708,4.602532734353213,1.958703622428708,0.7660128538378701,0.8964671229362488,77.15,93.46,77.25
186,0.031308483971187316,99.39903846153847,99.97195512820512,1.9876698259746233,4.564568628653348,1.9876698259746233,0.6137372915633583,0.8999510928153992,77.16,93.28,77.25
187,0.030862807634119423,99.375,99.96594551282051,1.9428609453283923,4.4920243484974485,1.9428609453283923,0.7173156956151145,0.8952320017814637,77.42,93.49,77.42
188,0.030449312549227704,99.40705128205128,99.95192307692308,1.9373597401522993,4.469224193376522,1.9373597401522993,0.715861430613538,0.8947355389595032,77.48,93.45,77.48
189,0.03152039013564205,99.36698717948718,99.95592948717949,1.9897117623761313,4.7185633856980225,1.9897117623761313,0.7596104883600918,0.8904882028579711,77.44,93.4,77.48
190,0.029719230474140018,99.43108974358974,99.96794871794872,1.9177538002483656,4.3945283039610645,1.9177538002483656,0.7167486655940163,0.8881623868942261,77.61,93.5,77.61
191,0.0290913879369887,99.45913461538461,99.97796474358974,1.886908684233144,4.256721804540852,1.886908684233144,0.6962974219063978,0.8883235193252563,77.65,93.41,77.65
192,0.029949690313197865,99.42107371794872,99.95392628205128,1.9098886119383474,4.361832483164938,1.9098886119383474,0.7141579731531507,0.890868864440918,77.34,93.48,77.65
193,0.028379309825742473,99.42107371794872,99.97596153846153,1.8920112235977804,4.281056872661069,1.8920112235977804,0.7013504024410988,0.8903151262283325,77.45,93.47,77.65
194,0.0306318826889858,99.37900641025641,99.95592948717949,1.9590454409408062,4.623652723161612,1.9590454409408062,0.7857936834906543,0.8904480954170227,77.55,93.39,77.65
195,0.029045553378856333,99.40705128205128,99.9639423076923,1.9226916866462014,4.3930500456934265,1.9226916866462014,0.6963067237950118,0.8882550145149231,77.55,93.52,77.65
196,0.028578983579213037,99.4110576923077,99.9579326923077,1.8737638139768171,4.18904055253821,1.8737638139768171,0.6780497219692618,0.8869033819198608,77.57,93.45,77.65
197,0.027253058321105365,99.47115384615384,99.98197115384616,1.8096137502443541,4.011028384790238,1.8096137502443541,0.7363264597168029,0.8908967350959778,77.32,93.44,77.65
198,0.02814913678985949,99.44110576923077,99.96995192307692,1.8586630421779173,4.161246919576395,1.8586630421779173,0.7066186152183245,0.8866061004638672,77.54,93.36,77.65
199,0.029219656929564783,99.40905448717949,99.96594551282051,1.9049959151570148,4.269155124380772,1.9049959151570148,0.6401456876158593,0.8913916996002197,77.65,93.42,77.65


==> CIFAR/CIFAR100/CIFAR100_cutout-vgg11_bn-adaptive.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,4.274476746412424,3.5216346153846154,16.03966346153846,1.2383796054315075,1.8408543484484094,1.2383796054315075,0.30727030129971333,3.991361933135986,6.44,23.55,6.44
1,3.9591006841415015,6.660657051282051,25.899439102564102,1.2447272466682895,1.5559411097192004,1.2447272466682895,0.006595191120779553,3.7789675506591798,8.99,32.26,8.99
2,3.786861041264656,9.196714743589743,32.05128205128205,1.2735579495466371,1.6281531435130765,1.2735579495466371,0.0062032926596418125,3.6502535472869875,11.44,36.52,11.44
3,3.644203085165757,11.612580128205128,36.6005608974359,1.3399669892614166,1.80370797434564,1.3399669892614166,0.00819644203533465,3.454088777923584,15.49,42.69,15.49
4,3.4839621073160414,14.366987179487179,41.6786858974359,1.429122398746029,2.0502666605743576,1.429122398746029,0.007875829976753401,3.283728007888794,16.79,46.82,16.79
5,3.329920401939979,16.96514423076923,46.640625,1.519470022778104,2.3160472361992923,1.519470022778104,0.007258086078000492,3.1634314182281495,20.11,49.65,20.11
6,3.17747506973071,19.865785256410255,51.03165064102564,1.626051861523137,2.65323687111691,1.626051861523137,0.009192214754051076,3.004622759246826,22.29,54.67,22.29
7,3.0297818746322243,22.822516025641026,55.34855769230769,1.7202955032483989,2.9676318232264776,1.7202955032483989,0.008215204729815628,2.788514205169678,27.81,60.81,27.81
8,2.8983639943294035,25.360576923076923,58.50961538461539,1.8023931977805288,3.2577361372630156,1.8023931977805288,0.009114897857495308,2.6710699584960937,29.37,64.3,29.37
9,2.7917888164520264,27.828525641025642,61.21995192307692,1.8822987195981666,3.554727707813972,1.8822987195981666,0.011679238013074578,2.6038372997283936,30.91,66.18,30.91
10,2.6990404575298994,30.07011217948718,63.703926282051285,1.945710100033414,3.797038949848113,1.945710100033414,0.011251156476074886,2.436198998260498,35.16,69.21,35.16
11,2.608822302940564,31.97716346153846,65.7051282051282,1.9948342993855146,3.9918106770457173,1.9948342993855146,0.012446795040820469,2.4567238578796387,34.64,67.99,35.16
12,2.5441745158953544,33.42147435897436,67.05528846153847,2.043785124630167,4.189392625527565,2.043785124630167,0.012334989868017843,2.3774271705627443,37.3,70.79,37.3
13,2.4696122163381333,35.04407051282051,68.84014423076923,2.075506858030973,4.320816425000131,2.075506858030973,0.013087707266530302,2.294783546447754,38.27,72.0,38.27
14,2.423726844176268,36.19190705128205,69.85777243589743,2.109320389216748,4.462420402622165,2.109320389216748,0.013187898256671104,2.3675961669921874,37.86,69.58,38.27
15,2.354372554558974,37.95873397435897,71.33613782051282,2.1422598689837096,4.6037181018599584,2.1422598689837096,0.01444075560185798,2.173229807281494,41.66,74.76,41.66
16,2.3054592517706065,39.07251602564103,72.25560897435898,2.1692910020140133,4.72054022426936,2.1692910020140133,0.01471677285039874,2.2433289848327638,40.0,73.0,41.66
17,2.2724012594956617,39.94591346153846,72.91866987179488,2.2059900476190983,4.8799340188341205,2.2059900476190983,0.013541928639608791,2.1039949853897095,44.15,75.89,44.15
18,2.2418013224234947,40.87339743589744,73.5917467948718,2.219407532846345,4.941999128810133,2.219407532846345,0.0162293319550324,2.1345663906097414,43.26,74.68,44.15
19,2.1937944806539096,41.85897435897436,74.46113782051282,2.2408825389443776,5.037160451559393,2.2408825389443776,0.015605898213592262,2.068774518585205,44.01,76.12,44.15
20,2.1660148473886345,42.80849358974359,74.9579326923077,2.25712871085792,5.109655425855179,2.25712871085792,0.015025408476043722,2.0348433013916014,45.47,76.33,45.47
21,2.1333302488693824,43.59775641025641,75.92147435897436,2.2618721259415224,5.130727216277413,2.2618721259415224,0.014661702166191226,1.9681304468154908,47.25,78.26,47.25
22,2.107211635968624,44.02844551282051,76.43429487179488,2.2918263044470955,5.26956006303542,2.2918263044470955,0.017092253279789027,2.034069251251221,46.19,76.31,47.25
23,2.079496431045043,44.92588141025641,76.86899038461539,2.308862574896708,5.349742000202098,2.308862574896708,0.018895610443441235,1.9617828899383545,47.3,77.98,47.3
24,2.0561695395371853,45.40264423076923,77.40985576923077,2.323023398009079,5.413031705037418,2.323023398009079,0.016593997339769295,1.980110444831848,47.07,77.44,47.3
25,2.0227824684901115,46.24198717948718,77.76442307692308,2.328112359301613,5.438119027021245,2.328112359301613,0.018011869488322674,1.9905300981521608,46.89,77.82,47.3
26,2.0101406360283876,46.640625,78.0849358974359,2.3430118143374847,5.50804626556633,2.3430118143374847,0.018341903441298157,1.9875947578430175,47.48,77.93,47.48
27,1.9945625351025509,47.19951923076923,78.24719551282051,2.353148863387334,5.555928560520614,2.353148863387334,0.0186189872595115,1.992112611579895,47.6,76.59,47.6
28,1.974243057996799,47.38581730769231,78.9463141025641,2.35964393731714,5.588580731960594,2.35964393731714,0.020661221043059008,1.904512798690796,48.77,79.22,48.77
29,1.9597217174676749,47.59214743589744,79.20673076923077,2.3716282159868824,5.645881475249336,2.3716282159868824,0.021261080384213038,1.884638773727417,49.14,79.99,49.14
30,1.932943212068998,48.48157051282051,79.50921474358974,2.3786829986275055,5.676611830393778,2.3786829986275055,0.018479022434236825,1.871454129600525,50.08,80.13,50.08
31,1.9251443872084983,49.064503205128204,79.63541666666667,2.3984258068695947,5.770921393670169,2.3984258068695947,0.018475042612102754,1.8082676040649415,51.12,80.89,51.12
32,1.9080971271563798,49.05849358974359,79.98597756410257,2.3956404402566647,5.757325862307961,2.3956404402566647,0.018232743314814392,1.8042511840820312,51.03,80.57,51.12
33,1.8937932032805223,49.51722756410256,80.24238782051282,2.3994748812641786,5.776804769854591,2.3994748812641786,0.019325064036847195,1.8400459186553955,49.53,80.68,51.12
34,1.8689835044053884,50.24839743589744,80.38060897435898,2.40999904920331,5.82532907757021,2.40999904920331,0.017233660409352147,1.8026117511749267,51.48,80.99,51.48
35,1.8552042933610768,50.37459935897436,80.77323717948718,2.432911792605873,5.9396018748483215,2.432911792605873,0.02054208424759807,1.7987270715713501,51.37,81.24,51.48
36,1.8652963268451201,50.83533653846154,80.79727564102564,2.4416875926608586,5.981395899547554,2.4416875926608586,0.019557599393575487,1.777560350227356,52.51,81.39,52.51
37,1.8412600569235973,51.08373397435897,81.1738782051282,2.4417209898544256,5.981502659362264,2.4417209898544256,0.01950126706658839,1.7823158060073852,51.52,81.51,52.51
38,1.8308420499165854,51.34415064102564,81.1318108974359,2.4559792375569978,6.052147973727023,2.4559792375569978,0.02031395841597128,1.7056556169509887,53.3,82.87,53.3
39,1.8226712193244543,51.247996794871796,81.41826923076923,2.475634491765347,6.1522166312068585,2.475634491765347,0.023450494388590926,1.7716672779083251,52.18,81.58,53.3
40,1.8084734996159872,51.88100961538461,81.68469551282051,2.470094738554376,6.125019345189297,2.470094738554376,0.02365132775528611,1.8278094305038453,51.34,80.34,53.3
41,1.794821357115721,52.17748397435897,81.95913461538461,2.4679260961099385,6.110434655156253,2.4679260961099385,0.01977543929581227,1.7290771240234375,53.71,82.72,53.71
42,1.7806813833041069,52.419871794871796,82.04527243589743,2.4833023798321125,6.190085914409647,2.4833023798321125,0.023295204729813612,1.7928422695159911,52.3,80.91,53.71
43,1.7794802607634128,52.4619391025641,82.25160256410257,2.4879382537707073,6.210622279314838,2.4879382537707073,0.020785524739201477,1.7407254356384276,52.73,81.96,53.71
44,1.7575104089883657,53.38741987179487,82.49198717948718,2.511474828023935,6.329062418040156,2.511474828023935,0.021556606242302045,1.6776834575653077,54.87,82.78,54.87
45,1.7481178898077745,53.30929487179487,82.6161858974359,2.5294495256635905,6.420716526520303,2.5294495256635905,0.02260162364053997,1.7509656087875367,52.33,81.81,54.87
46,1.7330527773270241,53.7119391025641,82.93669871794872,2.530914778102135,6.427757939527822,2.530914778102135,0.022228325512044123,1.7817442569732667,52.49,81.29,54.87
47,1.7352913236006713,53.69591346153846,82.82652243589743,2.529711984826645,6.420256721594261,2.529711984826645,0.020813995418697218,1.6807303806304932,54.79,83.06,54.87
48,1.7232093199705467,53.830128205128204,82.94871794871794,2.546062332164031,6.507193698379311,2.546062332164031,0.024760299114766404,1.6708184894561768,55.32,82.87,55.32
49,1.7052993866113515,54.56129807692308,83.4795673076923,2.5370007897416245,6.45937873872303,2.5370007897416245,0.02300573157340402,1.6141968191146852,56.07,83.87,56.07
50,1.6990251483061374,54.62740384615385,83.41546474358974,2.547776840307269,6.51304670490862,2.547776840307269,0.021879876902528572,1.6777202911376954,54.53,83.85,56.07
51,1.68702404437921,54.99198717948718,83.6698717948718,2.5479646475053284,6.5148449735103675,2.5479646475053284,0.022721128573415683,1.6652135169982911,55.34,82.89,56.07
52,1.6835642741276668,55.18629807692308,83.65785256410257,2.540781957840338,6.480278809359211,2.540781957840338,0.02470585207222964,1.696778408050537,53.99,82.89,56.07
53,1.6592041223477094,55.73116987179487,84.34495192307692,2.5625729837297135,6.592894479317962,2.5625729837297135,0.026114182376554496,1.6428226511001587,55.11,83.59,56.07
54,1.6644297813757871,55.46274038461539,83.96033653846153,2.5611260285842463,6.586797774066607,2.5611260285842463,0.027431239774893257,1.6332766834259034,55.89,83.72,56.07
55,1.649389764895806,55.63902243589744,84.24879807692308,2.5837140842761226,6.700755698902829,2.5837140842761226,0.025177229616025976,1.6869427032470703,54.76,82.6,56.07
56,1.6421619503926008,55.83934294871795,84.48116987179488,2.5848651474445594,6.708526449909339,2.5848651474445594,0.02699861943575499,1.659207660484314,55.48,83.23,56.07
57,1.6402768831986647,56.15584935897436,84.58733974358974,2.5808268712155407,6.681840375001232,2.5808268712155407,0.021173035813035312,1.580899376487732,56.91,84.65,56.91
58,1.6246159874475918,56.79086538461539,84.82772435897436,2.6034244028779496,6.801621722264067,2.6034244028779496,0.02380310076365877,1.7749231674194337,52.64,81.28,56.91
59,1.6105834649159358,56.81490384615385,85.06410256410257,2.5791625174399644,6.674688884150187,2.5791625174399644,0.022609592782932175,1.6368986810684205,55.68,83.28,56.91
60,1.5967737121459766,57.45192307692308,84.98197115384616,2.5984323229301056,6.777195256047327,2.5984323229301056,0.025344719199382304,1.7791741403579713,53.26,80.63,56.91
61,1.5951511624531869,57.35376602564103,85.3926282051282,2.609475119478269,6.839178893075954,2.609475119478269,0.02981849389982827,1.7103735473632813,54.02,82.48,56.91
62,1.5913624335557988,57.47195512820513,85.1181891025641,2.612369749680746,6.8507596944054265,2.612369749680746,0.026283985358382722,1.5565136989593507,57.44,84.91,57.44
63,1.5718891764298464,58.235176282051285,85.48277243589743,2.6302409604034374,6.9431632331859685,2.6302409604034374,0.02499572340197176,1.5823815670013428,57.49,84.6,57.49
64,1.5626200541471824,58.17908653846154,85.72516025641026,2.6593568343177365,7.0999646975659845,2.6593568343177365,0.027785925333531303,1.6282558391571045,55.82,83.77,57.49
65,1.56814990288172,58.31730769230769,85.546875,2.655928884639551,7.08063948142204,2.655928884639551,0.02668124115935111,1.6209874387741088,55.6,84.08,57.49
66,1.5423803191918593,58.49759615384615,86.06971153846153,2.6670403031120715,7.140772578154402,2.6670403031120715,0.027668599730271914,1.7042454978942871,54.23,81.98,57.49
67,1.549090889478341,58.53565705128205,85.90945512820512,2.66114054490176,7.103467871351256,2.66114054490176,0.021798871631219185,1.6024142097473144,56.52,84.84,57.49
68,1.5297405649454165,58.80008012820513,86.4042467948718,2.6704832454316794,7.159916225195923,2.6704832454316794,0.028435461064607814,1.595076268386841,57.1,84.15,57.49
69,1.51947075678752,59.23677884615385,86.46434294871794,2.6745813009978687,7.1827759011751615,2.6745813009978687,0.02939076552770903,1.598357459640503,56.27,84.23,57.49
70,1.5134565747701205,59.46915064102564,86.22596153846153,2.6869482748562867,7.249950196388835,2.6869482748562867,0.030259164635659808,1.467681252861023,59.69,85.85,59.69
71,1.4998335685485449,59.57532051282051,86.64663461538461,2.695825539690314,7.297092874011652,2.695825539690314,0.029617533565079235,1.50875924949646,59.02,85.76,59.69
72,1.5015023329319097,59.88581730769231,86.52844551282051,2.7052220557889255,7.345584505395027,2.7052220557889255,0.0273581342681668,1.4946515031814576,59.14,85.8,59.69
73,1.480820679358947,60.19030448717949,86.87099358974359,2.726741211729413,7.463259523861094,2.726741211729413,0.02814188811750551,1.4904816217422485,58.86,86.26,59.69
74,1.4739315629005432,60.56690705128205,86.9951923076923,2.727583888996923,7.468810171629758,2.727583888996923,0.02909630011417974,1.447707984352112,60.41,86.44,60.41
75,1.471538801682301,60.30248397435897,87.17748397435898,2.759555388198213,7.64933529882125,2.759555388198213,0.034189358287460614,1.4668911108016969,59.67,86.46,60.41
76,1.4599616261628958,60.58293269230769,87.1854967948718,2.7588704449592805,7.64232496095339,2.7588704449592805,0.0309588288835716,1.5015850791931151,58.57,85.91,60.41
77,1.4458348170304909,61.1318108974359,87.47395833333333,2.7781111378265932,7.750467018050651,2.7781111378265932,0.03256552393448242,1.4675186925888062,59.64,86.09,60.41
78,1.440774824986091,61.0536858974359,87.49399038461539,2.7833147857573897,7.777848299496626,2.7833147857573897,0.031007102880922233,1.4872730684280395,59.14,85.9,60.41
79,1.4209107029132353,61.618589743589745,87.90665064102564,2.794283735670986,7.837827889947749,2.794283735670986,0.029806294512348508,1.488751881790161,59.33,85.62,60.41
80,1.41814013169362,61.78685897435897,87.80248397435898,2.7930777078550997,7.831399140665668,2.7930777078550997,0.030116058548570024,1.4917185230255128,59.42,85.72,60.41
81,1.4066286028959811,62.077323717948715,88.09094551282051,2.8069245819621487,7.9144794014624145,2.8069245819621487,0.03565379263903168,1.568393305015564,57.83,84.25,60.41
82,1.3980057500875913,62.24559294871795,87.97275641025641,2.811654947272262,7.937341522623505,2.811654947272262,0.031937980102919816,1.4809372991561889,59.08,85.94,60.41
83,1.3843310741277841,62.72235576923077,88.29527243589743,2.819314505632182,7.979353530910839,2.819314505632182,0.030819249242803437,1.4324646631240845,61.02,86.48,61.02
84,1.3778603990872702,62.994791666666664,88.40945512820512,2.8179114133879,7.974491261032586,2.8179114133879,0.03386652733079387,1.5264300981521606,58.35,86.02,61.02
85,1.3666513843414112,63.05889423076923,88.73197115384616,2.840603964433132,8.100951095969178,2.840603964433132,0.03192021321595284,1.4399793411254882,60.23,86.41,61.02
86,1.3503896974600278,63.61378205128205,88.89022435897436,2.8457829618092583,8.133519082852809,2.8457829618092583,0.035038417128934185,1.3756353895187379,61.75,86.98,61.75
87,1.3428635351168803,63.854166666666664,88.85216346153847,2.847554867804287,8.144660021474134,2.847554867804287,0.03609129631824537,1.3731405498504639,62.59,87.66,62.59
88,1.337184649400222,63.94831730769231,89.13261217948718,2.8459932442299958,8.132904774873348,2.8459932442299958,0.0332272286705706,1.4221462133407592,60.56,86.76,62.59
89,1.323839637866387,64.36899038461539,89.1826923076923,2.8444594349813643,8.123879812010076,2.8444594349813643,0.03293033475557294,1.4382306476593019,60.8,86.55,62.59
90,1.3149775633445153,64.63141025641026,89.30889423076923,2.846225829665341,8.131667586742227,2.846225829665341,0.030666113288068786,1.4227799940109254,60.87,86.5,62.59
91,1.310253781844408,64.65344551282051,89.30288461538461,2.8679773487819404,8.25752811852372,2.8679773487819404,0.03223404539743058,1.4271917419433593,60.68,86.55,62.59
92,1.2913783597640502,65.16225961538461,89.65344551282051,2.8755169438800428,8.302137626711424,2.8755169438800428,0.03353993217020346,1.4133686056137085,61.52,86.97,62.59
93,1.2739649332486667,65.79527243589743,89.85376602564102,2.8725145961444274,8.286269284382646,2.8725145961444274,0.034929179319863835,1.3900372570037842,62.06,87.28,62.59
94,1.2768708565296272,65.3545673076923,89.99599358974359,2.873776105169674,8.294469729055692,2.873776105169674,0.03588062641150991,1.3989277141571046,61.77,87.12,62.59
95,1.2666111131509146,65.84334935897436,90.16025641025641,2.870136908274971,8.274736085038944,2.870136908274971,0.03705021279673559,1.420133187866211,61.02,86.75,62.59
96,1.243955834553792,66.43229166666667,90.4707532051282,2.8790577736510055,8.324430077912528,2.8790577736510055,0.03545641389224308,1.3975812814712525,61.76,87.17,62.59
97,1.2429142750226534,66.67067307692308,90.30649038461539,2.8983584241259677,8.439285225348693,2.8983584241259677,0.03880367064672896,1.3661355573654175,62.77,87.48,62.77
98,1.2234236960227673,66.84895833333333,90.57491987179488,2.89189354187842,8.401098550545612,2.89189354187842,0.03805029298749929,1.361000110054016,62.16,87.56,62.77
99,1.2210478455592424,67.06530448717949,90.60697115384616,2.9074326539168047,8.4934479380206,2.9074326539168047,0.04028330095888499,1.3935562770843506,62.15,86.59,62.77
100,1.2143135225161528,67.22155448717949,90.78725961538461,2.9294316070045117,8.618813852791273,2.9294316070045117,0.03724431267423789,1.3236131565093994,63.58,88.22,63.58
101,1.189607623907236,67.92467948717949,91.18189102564102,2.9447409215571962,8.705793535731491,2.9447409215571962,0.03429444063796616,1.3874507125854492,62.14,87.65,63.58
102,1.1819433093070983,68.0088141025641,91.24399038461539,2.9660668239105235,8.832227727787917,2.9660668239105235,0.034675323885256404,1.3485159070968629,63.25,87.87,63.58
103,1.169538327669486,68.29326923076923,91.40024038461539,2.9746724500147055,8.89119826780814,2.9746724500147055,0.04252208293164905,1.4000857102394104,61.62,86.68,63.58
104,1.1548582607354874,68.9082532051282,91.59655448717949,2.9747999425576737,8.892635093554846,2.9747999425576737,0.043200395313707673,1.2960286581039429,64.27,88.82,64.27
105,1.147843570739795,69.07652243589743,91.59054487179488,2.97981728356704,8.921754344651903,2.97981728356704,0.042443301207050865,1.358179244995117,63.08,87.42,64.27
106,1.1369371504355699,69.35296474358974,91.76282051282051,2.9844484096391324,8.9495583644824,2.9844484096391324,0.04262605468485248,1.3346475469589234,63.02,88.25,64.27
107,1.1274712270651108,69.32091346153847,91.95913461538461,3.0045644445928192,9.074946011467123,3.0045644445928192,0.0475385097557659,1.266870149230957,65.25,88.64,65.25
108,1.1040149661210867,70.06209935897436,92.16746794871794,2.9922604407102846,8.993372879062946,2.9922604407102846,0.03975033402323902,1.3638176181793213,63.06,87.05,65.25
109,1.1039147867606236,70.40865384615384,92.11538461538461,3.0113164585429004,9.113938014168612,3.0113164585429004,0.0459112006772564,1.2728951669692994,64.65,88.79,65.25
110,1.0815224056060497,70.9395032051282,92.39182692307692,3.003257209517338,9.0687682070337,3.003257209517338,0.04921434051583162,1.2594325527191161,64.83,89.22,65.25
111,1.079264536117896,70.86939102564102,92.60216346153847,3.0268598542255383,9.215437205242825,3.0268598542255383,0.053556628120578154,1.2239158224105835,66.12,89.32,66.12
112,1.0583030012937693,71.66466346153847,92.72435897435898,3.0129033644816756,9.124328301939869,3.0129033644816756,0.046741618234868554,1.2638383296966553,64.85,88.87,66.12
113,1.0470411161581674,71.77684294871794,92.84655448717949,3.0332854956311563,9.244986360920628,3.0332854956311563,0.04416546291427714,1.3128918836593628,63.58,88.33,66.12
114,1.0312303332182078,72.05128205128206,93.13301282051282,3.041115441923502,9.300535290293244,3.041115441923502,0.0521521591876688,1.2315164993286132,65.84,89.62,66.12
115,1.0346802728298383,72.0673076923077,93.03685897435898,3.0486485943140567,9.336376127127432,3.0486485943140567,0.042117875514357195,1.266013314151764,64.86,88.95,66.12
116,1.0014446001786452,72.95472756410257,93.34935897435898,3.0452055017720934,9.32400044990142,3.0452055017720934,0.05072390187839382,1.2048137836456299,66.09,89.79,66.12
117,0.9912767812227592,73.33934294871794,93.44751602564102,3.0749091374750885,9.500634216659922,3.0749091374750885,0.04556801293212942,1.200158679008484,66.87,89.44,66.87
118,0.982418404175685,73.68589743589743,93.60977564102564,3.068631754781612,9.469831668467512,3.068631754781612,0.053330822013435863,1.2454103086471557,65.42,89.07,66.87
119,0.9746931343506544,74.17467948717949,93.6738782051282,3.05935949487636,9.40731118302084,3.05935949487636,0.04763066413070227,1.2373296047210693,65.8,89.13,66.87
120,0.954976123265731,74.46915064102564,94.01041666666667,3.0940291704522247,9.624301936330959,3.0940291704522247,0.05128542872167685,1.184544401359558,67.16,89.97,67.16
121,0.9430340835681328,74.59334935897436,93.97235576923077,3.090703439939248,9.601407020610981,3.090703439939248,0.04895926695867914,1.1852162996292115,67.08,89.96,67.16
122,0.9330200771490733,74.87179487179488,94.10657051282051,3.0964728231155716,9.63579040477719,3.0964728231155716,0.04764646048387178,1.2096097135543824,66.23,89.42,67.16
123,0.9136707793443631,75.59695512820512,94.40304487179488,3.112282279271283,9.735437961573705,3.112282279271283,0.0491369757076523,1.1712185827255248,67.47,90.15,67.47
124,0.8979514349729587,76.2139423076923,94.42307692307692,3.1280029778098033,9.84321634930007,3.1280029778098033,0.058813720113072065,1.1739526647567748,67.32,90.03,67.47
125,0.8863659594303522,76.27804487179488,94.7295673076923,3.1276556814327017,9.835267971842814,3.1276556814327017,0.05303791024455684,1.183769313430786,67.14,90.2,67.47
126,0.8757181899669843,76.7548076923077,94.90985576923077,3.126292343666904,9.830327881297231,3.126292343666904,0.056624063226927035,1.1508322288513184,68.11,90.26,68.11
127,0.8646576672028272,77.31570512820512,94.94190705128206,3.1174661131096597,9.774130873063495,3.1174661131096597,0.055535906676444924,1.15220046749115,67.84,90.6,68.11
128,0.8430444399515787,77.6582532051282,95.11217948717949,3.1041020256719576,9.697083447410963,3.1041020256719576,0.06163406163021179,1.1417016599655152,68.15,90.36,68.15
129,0.8326869946259718,78.00280448717949,95.23838141025641,3.1117756319218324,9.732897562692203,3.1117756319218324,0.049749979269684275,1.1384487014770508,68.4,90.43,68.4
130,0.8185200602580339,78.30729166666667,95.29647435897436,3.121780393748829,9.802111550749434,3.121780393748829,0.056598723954840224,1.1665832072257996,67.87,89.93,68.4
131,0.8017399376783616,78.76402243589743,95.59094551282051,3.115365959433025,9.768872815784913,3.115365959433025,0.06336775459086041,1.125069994544983,69.06,90.64,69.06
132,0.7864007078684293,79.25080128205128,95.69711538461539,3.118868563915911,9.790543158663226,3.118868563915911,0.06320203968033056,1.1741408208847046,67.76,89.79,69.06
133,0.7785744266632276,79.56330128205128,95.79727564102564,3.1268215950482987,9.836255121127294,3.1268215950482987,0.05924183386690807,1.129010667991638,68.55,90.37,69.06
134,0.7606769927037068,80.11017628205128,95.92147435897436,3.1494847271467155,9.980635564672454,3.1494847271467155,0.06138151814203319,1.1209322248458862,68.21,90.63,69.06
135,0.7437697023917467,80.52884615384616,96.08573717948718,3.1273835609371345,9.84158900173523,3.1273835609371345,0.061061064515397945,1.1077254339218139,68.71,90.98,69.06
136,0.7334238415345168,80.7832532051282,96.1698717948718,3.1443225939422628,9.957940990081735,3.1443225939422628,0.07117641530593488,1.0869106880187989,69.57,91.12,69.57
137,0.7208621728878755,81.34415064102564,96.22395833333333,3.1591969699304814,10.055022826744123,3.1591969699304814,0.07449733192618879,1.1265369857788086,68.79,90.39,69.57
138,0.6968480178943047,81.8770032051282,96.55048076923077,3.160923466574501,10.065014416811222,3.160923466574501,0.07357725526986059,1.0764513257980346,69.97,91.22,69.97
139,0.6859743180947426,82.35176282051282,96.5604967948718,3.1655127776360996,10.090912399282114,3.1655127776360996,0.07044125390470057,1.1286081186294556,68.55,90.66,69.97
140,0.6737344710490643,82.62219551282051,96.81089743589743,3.1744051304500123,10.14634592631602,3.1744051304500123,0.06949799408866042,1.0851266620635986,69.58,91.14,69.97
141,0.6615820857958916,83.07491987179488,96.81490384615384,3.1731004208704863,10.138665047746315,3.1731004208704863,0.07009876681785698,1.0810415139198304,69.55,91.17,69.97
142,0.6385770772512143,83.63782051282051,96.9130608974359,3.164927072900088,10.087347336864038,3.164927072900088,0.07058396008812018,1.0814553570747376,69.43,91.29,69.97
143,0.632983340896093,83.84014423076923,97.1474358974359,3.184215965829551,10.216327567982972,3.184215965829551,0.07709625093915129,1.074152869415283,70.0,91.35,70.0
144,0.6133442879487306,84.53725961538461,97.15745192307692,3.1721160988368684,10.127472819471896,3.1721160988368684,0.06515227497186338,1.0589704668045044,70.11,91.59,70.11
145,0.5972304025521645,84.9639423076923,97.31169871794872,3.1787159303465793,10.18749837317058,3.1787159303465793,0.08326340733146154,1.055049133872986,70.43,91.52,70.43
146,0.5839778016775082,85.38661858974359,97.39983974358974,3.182830637865741,10.21785541668561,3.182830637865741,0.08744454734877039,1.0480916843414307,70.5,91.47,70.5
147,0.5669586699742537,85.82932692307692,97.6141826923077,3.183974667670976,10.214121896557938,3.183974667670976,0.07642721218743631,1.0394377645492554,71.01,91.63,71.01
148,0.5502755874242538,86.328125,97.6201923076923,3.190671971779397,10.263795374780411,3.190671971779397,0.08340774328178568,1.0635175811767579,70.22,91.3,71.01
149,0.5387352228928834,86.54847756410257,97.78645833333333,3.190585377091696,10.256969154130024,3.190585377091696,0.07713410561866318,1.0455864934921264,70.96,91.67,71.01
150,0.5245353759099276,87.15745192307692,97.92267628205128,3.1784293012776037,10.18182339619749,3.1784293012776037,0.07941057297745502,1.0271884269714355,71.21,91.81,71.21
151,0.5104667380070075,87.4979967948718,97.95472756410257,3.15016848146131,10.006201474676828,3.15016848146131,0.0826400130845748,1.0292950929641724,71.14,91.62,71.21
152,0.4997963105256741,87.97676282051282,98.05088141025641,3.1626458177215158,10.094935062147586,3.1626458177215158,0.09260649379619146,1.022026626777649,71.3,91.47,71.3
153,0.4829040111639561,88.40544871794872,98.14903846153847,3.127074466909035,9.873286090878592,3.127074466909035,0.09469136928416688,1.045077272605896,71.06,91.61,71.3
154,0.46594126789997786,88.82211538461539,98.26722756410257,3.1033035030618135,9.71686788419082,3.1033035030618135,0.08637525207509711,1.0209868253707886,71.56,91.87,71.56
155,0.45335314029302354,89.36097756410257,98.2431891025641,3.083546364382715,9.596498671781129,3.083546364382715,0.08824049048327076,1.0235798057556151,71.52,91.86,71.56
156,0.43738921277033976,89.87780448717949,98.37940705128206,3.0670356586380625,9.506509765173536,3.0670356586380625,0.09980203381612185,1.0231944204330445,71.49,91.56,71.56
157,0.42938253367558504,90.00400641025641,98.49158653846153,3.0790443201246367,9.578528849303252,3.0790443201246367,0.09801492401146561,1.0110117356300354,71.66,91.87,71.66
158,0.411768984183287,90.56089743589743,98.53165064102564,3.0075525527401332,9.134477646154842,3.0075525527401332,0.08910528866115008,1.019532318019867,71.67,91.92,71.67
159,0.40251256158718696,90.8573717948718,98.64182692307692,3.029572277723746,9.274140957613998,3.029572277723746,0.09583277166175108,1.0165558540344237,71.42,91.94,71.67
160,0.39617790568333405,90.9735576923077,98.71995192307692,3.029033046010378,9.274060248324064,3.029033046010378,0.09901905450115578,0.9954287271499633,72.17,92.0,72.17
161,0.3885077965565217,91.45633012820512,98.69391025641026,2.99676371155682,9.082931284394979,2.99676371155682,0.10233854149116972,1.002651570224762,72.2,91.91,72.2
162,0.3713845107035759,91.98717948717949,98.89022435897436,2.946358059663505,8.776432182975482,2.946358059663505,0.09540636723138896,1.000961762523651,71.8,91.84,72.2
163,0.36765364312972776,92.10136217948718,98.8701923076923,2.9376523731717974,8.710427342828138,2.9376523731717974,0.08062587722624492,1.0022734440803527,72.08,92.08,72.2
164,0.3606979638338089,92.24759615384616,98.88421474358974,2.9051308827361733,8.544437089964351,2.9051308827361733,0.10465164413689365,0.9931066594123841,72.52,92.08,72.52
165,0.35092712335097487,92.6181891025641,98.92227564102564,2.850305765099211,8.205514588224673,2.850305765099211,0.08127163366687462,0.9853406594276428,72.51,92.14,72.52
166,0.34478898422840315,92.7764423076923,99.0244391025641,2.8734257554075526,8.34907728524973,2.8734257554075526,0.09250171341026636,1.0007004404067994,71.71,92.09,72.52
167,0.33286475248825853,93.18309294871794,99.0224358974359,2.8167495214575067,8.020194145564039,2.8167495214575067,0.0861162789329466,0.9920805906295777,71.9,92.39,72.52
168,0.3273217918781134,93.3193108974359,99.04246794871794,2.807353500723936,7.982797258516154,2.807353500723936,0.10156358048921454,0.9769957000732422,72.96,92.4,72.96
169,0.31672246693036493,93.64783653846153,99.08653846153847,2.761314097241789,7.719865304278998,2.761314097241789,0.09500976065276223,0.9765339118003845,73.01,92.4,73.01
170,0.3096934398397421,93.7920673076923,99.09455128205128,2.753803982047035,7.674776334267618,2.753803982047035,0.09133996272951173,0.9775502873420715,72.98,92.16,73.01
171,0.29877693255742394,94.04246794871794,99.23277243589743,2.7281199887763257,7.536961611000141,2.7281199887763257,0.09432293783920187,0.9740238742828369,73.15,92.13,73.15
172,0.2936506836460187,94.21875,99.24078525641026,2.6875691034599516,7.3229376057461835,2.6875691034599516,0.09990991987365572,0.9658903021812439,73.38,92.44,73.38
173,0.2856046612446125,94.50721153846153,99.2608173076923,2.6780412371544147,7.264528372463217,2.6780412371544147,0.09262350456366875,0.9738581995010376,72.99,92.37,73.38
174,0.28652543429380806,94.50721153846153,99.19471153846153,2.6743555401165837,7.2583660436727415,2.6743555401165837,0.10618848872047693,0.9684036028862,73.38,92.5,73.38
175,0.27937997847031326,94.63541666666667,99.23076923076923,2.6608548551690183,7.175431826326747,2.6608548551690183,0.09528326605020965,0.9637732485771179,73.36,92.59,73.38
176,0.26788753076241567,94.82171474358974,99.30088141025641,2.628502477405575,7.012758147054529,2.628502477405575,0.10373287332728331,0.9668938739776611,73.52,92.54,73.52
177,0.2606543762179521,95.20232371794872,99.31690705128206,2.583662608073762,6.7691746644562905,2.583662608073762,0.09386219209777735,0.9650499093055726,73.55,92.49,73.55
178,0.261228607633175,95.17427884615384,99.27684294871794,2.5664338258419104,6.689281584819164,2.5664338258419104,0.10269900239361895,0.9631549432754517,73.28,92.49,73.55
179,0.2561021756667357,95.36458333333333,99.3770032051282,2.5500885168087604,6.593661911642719,2.5500885168087604,0.09071046808281569,0.9692646877288819,73.41,92.44,73.55
180,0.25062326945555513,95.50280448717949,99.36899038461539,2.5257055566870434,6.477295436272628,2.5257055566870434,0.0981068771928193,0.9618022254943848,73.51,92.66,73.55
181,0.25155352476315623,95.4306891025641,99.39703525641026,2.5360953096679375,6.532921803124629,2.5360953096679375,0.10114238340491699,0.957995021724701,73.68,92.54,73.68
182,0.2439199498639657,95.55689102564102,99.39903846153847,2.501163889264328,6.356571084683974,2.501163889264328,0.10075028372411499,0.9574908512115479,73.55,92.6,73.68
183,0.23559194289338894,95.72315705128206,99.37900641025641,2.477197477632454,6.226488559130343,2.477197477632454,0.08998121594175057,0.953146838760376,73.6,92.61,73.68
184,0.2398150018010384,95.72516025641026,99.39302884615384,2.4819206524694626,6.252407789011829,2.4819206524694626,0.09247766385738654,0.9574690525054932,73.56,92.64,73.68
185,0.238030634361964,95.74919871794872,99.3729967948718,2.4856129243588634,6.275265322511739,2.4856129243588634,0.09699371277191826,0.9542303791046143,73.96,92.63,73.96
186,0.2328635301345434,95.87540064102564,99.43709935897436,2.4584300963180725,6.139075832963897,2.4584300963180725,0.09519729448140968,0.9569902750968933,73.79,92.51,73.96
187,0.2313805905290139,95.83333333333333,99.38701923076923,2.4497917638418287,6.089779245666715,2.4497917638418287,0.08829955947945667,0.959691062927246,73.56,92.68,73.96
188,0.2308678435591551,95.92147435897436,99.4511217948718,2.434559098763448,6.021917901160468,2.434559098763448,0.09483989578857699,0.9520509036064148,73.79,92.65,73.96
189,0.2262257089599585,95.98758012820512,99.39703525641026,2.421296686427144,5.9600483780317015,2.421296686427144,0.09737073432863497,0.9503392945289612,74.09,92.61,74.09
190,0.2255072838220841,96.10376602564102,99.40304487179488,2.4178719348400723,5.946450898908195,2.4178719348400723,0.10034620562091945,0.9533329501152038,74.02,92.79,74.09
191,0.22843617384250348,96.03565705128206,99.39703525641026,2.4353071420096146,6.036295040600803,2.4353071420096146,0.10557416467776548,0.9524135540008545,74.05,92.78,74.09
192,0.22361731364940984,96.12780448717949,99.42508012820512,2.400870894998127,5.863943061306252,2.400870894998127,0.0997620068571452,0.9513070741653442,74.15,92.71,74.15
193,0.22267918892395802,96.1358173076923,99.45713141025641,2.3929718408484044,5.820570536080814,2.3929718408484044,0.09425630498741278,0.9563683124542236,74.01,92.68,74.15
194,0.22293037917369452,96.16185897435898,99.4110576923077,2.3893700941297764,5.808505344111996,2.3893700941297764,0.09941589739025947,0.9522352437973023,73.98,92.63,74.15
195,0.22020519383442708,96.21594551282051,99.46714743589743,2.393168954140696,5.827300617529857,2.393168954140696,0.10004297446698374,0.9536272966384888,73.97,92.69,74.15
196,0.2193977683973618,96.18990384615384,99.44711538461539,2.3837713039931483,5.779072023003091,2.3837713039931483,0.096706393261897,0.9490244052886962,74.01,92.75,74.15
197,0.2176824352871149,96.24599358974359,99.46915064102564,2.397187398612811,5.843630869069327,2.397187398612811,0.09712344500127124,0.948068867301941,74.08,92.73,74.15
198,0.2196468693896746,96.05969551282051,99.40504807692308,2.396021563823,5.840000353778864,2.396021563823,0.09908101947404901,0.9505889235496521,73.99,92.68,74.15
199,0.21370063519630678,96.328125,99.50721153846153,2.3473324673493106,5.597633386770772,2.3473324673493106,0.08766367449856993,0.952964534854889,73.83,92.73,74.15


==> CIFAR/CIFAR100/CIFAR100_cutout-vgg11_bn-sam.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,4.403525474743965,2.2676282051282053,11.121794871794872,0.7601150316687453,0.8352726351034928,0.7601150316687453,0.25749777373471516,4.189692977905273,4.06,17.94,4.06
1,4.121443824279003,4.473157051282051,19.635416666666668,0.7590468039510169,0.5808307742636252,0.7590468039510169,0.004678723675371699,3.986707790374756,5.92,23.85,5.92
2,3.9733299450996595,6.324118589743589,25.056089743589745,0.8214961375852997,0.679692434978483,0.8214961375852997,0.004836530910917292,3.8272826705932617,8.36,29.79,8.36
3,3.8295257115975403,8.491586538461538,30.196314102564102,0.9474300862767864,0.903066762235771,0.9474300862767864,0.005442993853332134,3.684870351791382,11.93,36.48,11.93
4,3.704996582789299,10.791266025641026,34.71754807692308,1.0531485428814185,1.1159357139217083,1.0531485428814185,0.006813860548453343,3.636776397705078,11.62,35.54,11.93
5,3.584835397891509,12.461939102564102,38.68990384615385,1.163774103941572,1.3609719899537391,1.163774103941572,0.006601824948730073,3.522091258239746,13.84,41.36,13.84
6,3.4769429359680566,14.44110576923077,41.975160256410255,1.258486733333158,1.5910527390956675,1.258486733333158,0.007263881120104454,3.4094246517181395,14.8,45.23,14.8
7,3.373597836494446,16.08573717948718,45.41065705128205,1.3481229845254672,1.8251342551125398,1.3481229845254672,0.007698673706686643,3.1040564949035643,21.23,52.46,21.23
8,3.2713594222680116,17.938701923076923,48.42347756410256,1.4329737196484134,2.061450611456299,1.4329737196484134,0.008036930253289665,3.0648549137115477,21.39,54.07,21.39
9,3.162856530531859,20.384615384615383,51.54647435897436,1.5103766728676336,2.2911406104068517,1.5103766728676336,0.009902916464149314,3.0357806343078613,22.72,54.77,22.72
10,3.0894227951000897,21.78886217948718,53.84815705128205,1.5645759007490871,2.4563133365267276,1.5645759007490871,0.008415587321910056,2.92799690246582,25.51,57.47,25.51
11,3.0080858004398836,23.810096153846153,56.247996794871796,1.6112166023343355,2.605536148276951,1.6112166023343355,0.00951720863915062,3.0283680606842043,24.64,54.34,25.51
12,2.9400235316692256,24.971955128205128,58.05488782051282,1.6730205863814893,2.808835968619331,1.6730205863814893,0.009838086163068915,2.8156661785125734,28.28,60.86,28.28
13,2.8711042563120523,26.662660256410255,59.73758012820513,1.7166407363237268,2.9562442398147852,1.7166407363237268,0.009388822208718395,2.615212434387207,31.34,65.2,31.34
14,2.8252444615730874,27.724358974358974,60.677083333333336,1.7555104904005223,3.093340738343211,1.7555104904005223,0.011523656436928764,2.8161856533050535,28.05,60.86,31.34
15,2.760556855568519,29.014423076923077,62.44591346153846,1.7869730164573137,3.2040926769670546,1.7869730164573137,0.010820115420504095,2.566186396408081,33.17,66.51,33.17
16,2.7204201484337833,29.95392628205128,63.26522435897436,1.81227341352863,3.297295947552704,1.81227341352863,0.012961022169990954,2.4794712127685545,34.39,68.54,34.39
17,2.6847122308535454,31.049679487179485,64.13461538461539,1.8404682150578842,3.3986701239003003,1.8404682150578842,0.011346873261946389,2.6234910121917725,33.08,64.13,34.39
18,2.6492162741147554,31.77283653846154,64.89383012820512,1.8545877141786917,3.4506705316510358,1.8545877141786917,0.01117494206849079,2.5187308151245116,34.55,66.91,34.55
19,2.617118312151004,32.55809294871795,65.92948717948718,1.8823694696502251,3.554126993357634,1.8823694696502251,0.010812173086364396,2.53201452331543,34.62,67.47,34.62
20,2.5911231407752404,33.31129807692308,66.38621794871794,1.90205333335343,3.6290580671421173,1.90205333335343,0.011251184221223287,2.608273015594482,33.45,65.12,34.62
21,2.5779545362179097,33.537660256410255,66.74879807692308,1.9119315209444598,3.667293073890464,1.9119315209444598,0.011810933109468458,2.418544118118286,36.91,68.99,36.91
22,2.5434396566488804,34.41907051282051,67.20352564102564,1.927471874645658,3.726519049230014,1.927471874645658,0.011371221679966403,2.3936012542724607,36.12,69.95,36.91
23,2.5199539123437344,34.78966346153846,67.9667467948718,1.9519026445423115,3.8228002008687625,1.9519026445423115,0.0128762670974929,2.453667194366455,37.6,68.63,37.6
24,2.4989656466704147,35.48878205128205,68.51963141025641,1.9604127510638283,3.8567784875197453,1.9604127510638283,0.013560332986097823,2.320662331390381,38.52,71.45,38.52
25,2.485068016174512,35.71915064102564,68.7079326923077,1.976047827120447,3.9167660301895,1.976047827120447,0.012001015122060643,2.579205460357666,34.54,66.58,38.52
26,2.4647879796150405,36.272035256410255,69.22676282051282,1.980475846915103,3.9367018097585977,1.980475846915103,0.014417229544503751,2.356272110366821,38.8,70.88,38.8
27,2.4699850705953743,36.3661858974359,68.96834935897436,1.991740995917403,3.9799102181594095,1.991740995917403,0.012878023341361011,2.6414583408355714,32.85,64.9,38.8
28,2.450024544275724,36.68870192307692,69.59935897435898,1.991547258017259,3.9800961849780934,1.991547258017259,0.013835704062030274,2.4261280586242675,37.95,69.37,38.8
29,2.4225499550501506,37.07932692307692,70.13822115384616,2.017338524202977,4.081222436367262,2.017338524202977,0.011567715133816492,2.2661393882751466,40.26,73.13,40.26
30,2.410882697961269,37.702323717948715,70.11217948717949,2.012476647095648,4.062749571252385,2.012476647095648,0.012687316147043326,2.3087452266693114,38.68,72.4,40.26
31,2.409895068559891,37.477964743589745,70.59895833333333,2.0332565892764918,4.147823014414049,2.0332565892764918,0.013690656577776572,2.3337693840026854,38.59,71.29,40.26
32,2.3973444929489722,38.0068108974359,70.53285256410257,2.0327359356544745,4.1452306749555206,2.0327359356544745,0.013215290854448725,2.2992006732940675,40.47,71.82,40.47
33,2.3716139120933337,38.44150641025641,71.27804487179488,2.0492783301000888,4.2133021150335885,2.0492783301000888,0.013760440815779873,2.273762596511841,39.73,73.12,40.47
34,2.3628863291862685,38.62780448717949,71.35616987179488,2.0600053100688274,4.257180806897353,2.0600053100688274,0.013558929385587781,2.17692363986969,42.16,74.92,42.16
35,2.359961053958306,38.7880608974359,71.43028846153847,2.0612378201744317,4.263740445520742,2.0612378201744317,0.015039094203299186,2.251139906692505,41.03,73.74,42.16
36,2.358288589807657,39.16866987179487,71.25,2.0700581728453895,4.299780840984299,2.0700581728453895,0.014640002020306575,2.306392861557007,40.89,71.16,42.16
37,2.33902625426268,39.142628205128204,71.96314102564102,2.0728304569500557,4.308653670624618,2.0728304569500557,0.012027567364841119,2.1931837921142576,41.95,73.74,42.16
38,2.329090204300025,39.70152243589744,72.00120192307692,2.0799275483990995,4.339339677371489,2.0799275483990995,0.013241070782000541,2.3004860282897948,40.17,72.01,42.16
39,2.3289049166899463,39.91786858974359,71.9891826923077,2.090674265331878,4.387312122294988,2.090674265331878,0.016393238573999547,2.1452779319763184,42.92,75.96,42.92
40,2.305461574517764,40.08213141025641,72.33373397435898,2.093957419955334,4.39938128206224,2.093957419955334,0.014723605476240742,2.2779393112182618,40.2,72.74,42.92
41,2.3058821195211165,40.364583333333336,72.58413461538461,2.0927822246543237,4.393054973874309,2.0927822246543237,0.013317534045208745,2.1979775913238524,42.49,74.34,42.92
42,2.282954998505421,40.725160256410255,72.83653846153847,2.1163438250947357,4.493456213477041,2.1163438250947357,0.014545027460423299,2.182211046600342,43.22,74.83,43.22
43,2.2845401907578493,40.74519230769231,72.82652243589743,2.1076560443573022,4.455896460524546,2.1076560443573022,0.013682459208674835,2.2105765930175783,41.77,73.78,43.22
44,2.27274960737962,41.01161858974359,73.2431891025641,2.117037846947518,4.4980418795130905,2.117037846947518,0.016192634104907455,2.1488392768859863,43.65,75.43,43.65
45,2.2567922726655616,41.4463141025641,73.4375,2.131912123890432,4.5614442012177765,2.131912123890432,0.016394897226764016,2.2189421892166137,42.06,73.93,43.65
46,2.257452910985702,41.614583333333336,73.5176282051282,2.125527772849698,4.53110443930118,2.125527772849698,0.013236126145782734,2.2387023235321046,42.11,73.82,43.65
47,2.258246922187316,41.26001602564103,73.31129807692308,2.133716962975603,4.567766800245406,2.133716962975603,0.01501872215557487,2.1325721572875977,43.79,75.78,43.79
48,2.239826356753325,41.91706730769231,73.82011217948718,2.141887840893976,4.6031776357667145,2.141887840893976,0.01549411279725632,2.171945431900024,43.11,73.86,43.79
49,2.2213756050819007,42.41185897435897,73.99038461538461,2.1498509504131613,4.637314937830745,2.1498509504131613,0.015455828838372376,2.123084326171875,43.79,75.62,43.79
50,2.218191459851387,42.33173076923077,74.14663461538461,2.1519579436793137,4.644609216236658,2.1519579436793137,0.013686224872157204,2.1184824012756347,44.29,76.14,44.29
51,2.216932654686463,42.50600961538461,74.16466346153847,2.1638310239358907,4.698632377665189,2.1638310239358907,0.016467677517743695,2.142924619293213,43.03,75.12,44.29
52,2.2119041461210984,42.60216346153846,74.21875,2.160266523691177,4.683300451813028,2.160266523691177,0.016548998432265094,2.2432830547332765,41.95,73.28,44.29
53,2.1784425035501136,43.29326923076923,74.921875,2.1768639171752553,4.754097926499461,2.1768639171752553,0.01536141259986401,2.0815244789123537,44.6,75.66,44.6
54,2.187395285643064,43.13701923076923,74.62940705128206,2.17931813208541,4.765813598160153,2.17931813208541,0.016386077323912396,2.1672093811035156,43.58,74.69,44.6
55,2.1721209162320845,43.34535256410256,75.18429487179488,2.1817517790389043,4.776082272617114,2.1817517790389043,0.016041447277690857,2.179139262008667,43.57,74.84,44.6
56,2.1544879564872157,43.73197115384615,75.53886217948718,2.187180858476202,4.798725470627383,2.187180858476202,0.014965362942688465,2.081720254135132,44.94,76.22,44.94
57,2.1619773711913672,43.68189102564103,75.53685897435898,2.1871505243631604,4.799156357772064,2.1871505243631604,0.015528941550017272,2.0661426246643066,45.57,76.33,45.57
58,2.149754357337952,44.09254807692308,75.55488782051282,2.2032583159834807,4.869013051546848,2.2032583159834807,0.014665844596485123,2.2529890453338624,40.68,72.3,45.57
59,2.137409733197628,44.26883012820513,75.72716346153847,2.210236740438015,4.902580695392271,2.210236740438015,0.017434246610210202,2.381987015914917,39.87,69.23,45.57
60,2.127141845226288,44.56530448717949,75.67908653846153,2.2160180291547897,4.927808111396238,2.2160180291547897,0.017072205857159517,2.1321105020523072,45.02,74.29,45.57
61,2.1239911317825317,44.583333333333336,75.83333333333333,2.2090624881670915,4.896001407709263,2.2090624881670915,0.016044331082281538,2.6535042766571046,36.3,65.69,45.57
62,2.10983418409641,44.93790064102564,76.38621794871794,2.2249600565769105,4.9675146567920105,2.2249600565769105,0.017067403429281924,2.106398309135437,44.86,74.74,45.57
63,2.104666590079283,45.30849358974359,76.13782051282051,2.2299739991905096,4.988821125689854,2.2299739991905096,0.016037088624138995,1.9464264961242677,49.06,79.0,49.06
64,2.0826170646227324,45.703125,76.71474358974359,2.243352019836866,5.04976578188519,2.243352019836866,0.017137496979042766,2.002385428237915,47.23,77.36,49.06
65,2.097075089124533,45.14222756410256,76.53044871794872,2.238954549265388,5.031285490607467,2.238954549265388,0.018368016931290754,2.0566485256195066,45.9,76.53,49.06
66,2.0760517517725625,45.677083333333336,76.83092948717949,2.242096649051365,5.04402237729177,2.242096649051365,0.017024993604409566,2.129978388977051,44.71,76.41,49.06
67,2.0714109643911702,45.60496794871795,76.9511217948718,2.2438422652241674,5.050537854862191,2.2438422652241674,0.015709743655868635,2.020598559188843,46.42,77.58,49.06
68,2.061911659974318,45.92548076923077,77.07932692307692,2.263294811883528,5.139848843839234,2.263294811883528,0.01734543834033886,2.203292708969116,44.28,74.21,49.06
69,2.0609005995285816,46.02564102564103,77.11538461538461,2.253820301562163,5.09771451378927,2.253820301562163,0.018008562055510602,2.0288674835205076,46.61,76.75,49.06
70,2.0470891781342337,46.57652243589744,77.17147435897436,2.2685390234030125,5.1647283324533415,2.2685390234030125,0.018459031751048016,1.9752798574447632,47.65,77.7,49.06
71,2.028317023546268,46.75480769230769,77.62820512820512,2.2702682052500616,5.171345667961445,2.2702682052500616,0.01722794419210949,1.881124860572815,49.68,79.81,49.68
72,2.0235713344353896,47.111378205128204,77.63221153846153,2.26777271079044,5.161139754239619,2.26777271079044,0.01834668643379711,2.0623936653137207,45.46,76.66,49.68
73,2.0165983866422605,46.98317307692308,78.05889423076923,2.294361108902836,5.281354403880464,2.294361108902836,0.017261505834612834,2.0404448516845703,46.4,77.09,49.68
74,2.0082293464587284,47.5400641025641,77.8926282051282,2.2868829523073053,5.247648500098892,2.2868829523073053,0.017814862545114885,1.931472706222534,49.1,78.84,49.68
75,1.9972133801533625,47.56410256410256,78.18709935897436,2.297128999980773,5.2953622867394525,2.297128999980773,0.018560644186785602,1.8917433504104615,49.53,79.53,49.68
76,1.9867058304639964,47.75040064102564,78.56971153846153,2.299183966902626,5.302058028664839,2.299183966902626,0.01581111500274268,2.0327853818893433,46.44,76.57,49.68
77,1.9776943527735196,47.99879807692308,78.5917467948718,2.3164554691123866,5.382678785276416,2.3164554691123866,0.01671284489572855,1.9557727277755736,47.84,78.37,49.68
78,1.9683803579746149,48.27524038461539,78.61177884615384,2.3258245899076417,5.428961038880121,2.3258245899076417,0.01950101586107067,2.0067580127716065,46.98,77.36,49.68
79,1.9522372633982927,48.53966346153846,79.10657051282051,2.3250140054575708,5.424733089045059,2.3250140054575708,0.019042963471202157,1.8473883401870728,50.96,80.51,50.96
80,1.9505448371936114,48.61778846153846,79.15264423076923,2.3323333861915283,5.457283030202145,2.3323333861915283,0.017504005858504534,1.9879611728668214,47.35,77.18,50.96
81,1.9490102881040328,48.65785256410256,79.32692307692308,2.328254156872622,5.437457175177329,2.328254156872622,0.016689756182685755,1.875634069633484,49.58,80.52,50.96
82,1.9321420159095373,49.18269230769231,79.2988782051282,2.3377723337076373,5.485762750605865,2.3377723337076373,0.020583266357012242,1.9208903648376465,48.98,79.35,50.96
83,1.9199628964448587,49.108573717948715,79.58133012820512,2.3541904389404875,5.561029295227207,2.3541904389404875,0.018816672428401127,1.8590072719573976,51.19,79.76,51.19
84,1.9074652693210503,49.46915064102564,80.06610576923077,2.353442807200665,5.559070074674577,2.353442807200665,0.020377027910031487,1.8489870191574096,50.82,80.08,51.19
85,1.8859946391521356,50.30248397435897,80.24038461538461,2.3553388713140344,5.563289842856749,2.3553388713140344,0.01566864413387936,1.8223820796966552,51.64,80.58,51.64
86,1.880698171028724,50.48878205128205,80.45272435897436,2.3710841574698573,5.642115875087502,2.3710841574698573,0.02007579328295872,1.8142382667541503,51.49,80.71,51.64
87,1.873872062181815,50.57091346153846,80.4707532051282,2.3823476736223954,5.695571573911024,2.3823476736223954,0.019991135896984424,1.8567142910003662,51.2,80.09,51.64
88,1.8714118009958511,50.598958333333336,80.7792467948718,2.394716500921708,5.756849790496065,2.394716500921708,0.022182670709356422,1.8574053049087524,51.07,79.64,51.64
89,1.8601940148916,50.81530448717949,80.78525641025641,2.392729544703105,5.743612934970942,2.392729544703105,0.018458260875814148,1.9385468414306641,48.26,78.97,51.64
90,1.8399308647864905,51.29206730769231,81.1318108974359,2.394167304808673,5.750665949659363,2.394167304808673,0.018628866244538855,1.8826073131561278,50.24,79.36,51.64
91,1.8373973559110592,51.452323717948715,81.20192307692308,2.4141868559997928,5.847632972307303,2.4141868559997928,0.019334796625138928,1.8550606601715087,50.45,80.17,51.64
92,1.8155214814039378,51.89102564102564,81.484375,2.3978689048595143,5.768711021540273,2.3978689048595143,0.018935736648106882,1.6918864561080933,53.96,82.76,53.96
93,1.812592639372899,51.81690705128205,81.5625,2.4161526671595084,5.857443046775456,2.4161526671595084,0.01964933575345018,1.7979389896392823,51.24,81.98,53.96
94,1.798155213930668,52.22155448717949,81.73477564102564,2.431885626523207,5.9356748098277015,2.431885626523207,0.021607109337530517,1.7410436590194702,53.31,81.9,53.96
95,1.7810205276195819,52.72435897435897,82.13141025641026,2.444416888308826,5.996712642396853,2.444416888308826,0.021538718547449598,1.8197388566970825,51.79,80.38,53.96
96,1.780095772559826,52.90064102564103,82.05929487179488,2.4420940827792923,5.986233541975301,2.4420940827792923,0.02241003282966858,1.7404219274520873,54.12,82.41,54.12
97,1.7652760652395396,53.26923076923077,82.32371794871794,2.4599184987094525,6.071809115578327,2.4599184987094525,0.020610095285360508,1.7247897233963012,53.92,82.38,54.12
98,1.7444328922491807,53.68790064102564,82.60216346153847,2.4693396511338612,6.118647444369237,2.4693396511338612,0.02100913170733687,1.807221816444397,51.94,80.65,54.12
99,1.7487629098769946,53.59775641025641,82.4619391025641,2.4655629195352566,6.101063617346497,2.4655629195352566,0.02206310715927895,1.7481475301742553,52.81,81.77,54.12
100,1.738680499027937,53.81009615384615,82.79847756410257,2.4823682768516018,6.184788106621298,2.4823682768516018,0.022635844702107555,1.6932102811813354,54.2,82.5,54.2
101,1.7161919272862949,54.58934294871795,83.28525641025641,2.4768807472703456,6.156638476152347,2.4768807472703456,0.021700239953841738,1.7165048692703246,54.44,82.09,54.44
102,1.7041931430498758,54.77964743589744,83.38942307692308,2.4913227602514407,6.228608282339141,2.4913227602514407,0.021919186592283424,1.690222568321228,54.78,82.51,54.78
103,1.6863898699100202,55.20633012820513,83.45753205128206,2.50085960798489,6.275909815914533,2.50085960798489,0.021611037064194427,1.7216283456802368,54.43,82.3,54.78
104,1.6828537008701228,55.500801282051285,83.58774038461539,2.515916663836183,6.351537276446118,2.515916663836183,0.021700617077527795,1.6501439916610718,55.54,83.39,55.54
105,1.6618822192534422,55.68709935897436,84.03245192307692,2.5240716298259174,6.390988037896154,2.5240716298259174,0.020050445404090844,1.7766177062988282,52.95,80.88,55.54
106,1.6601651093898675,55.58092948717949,84.1826923076923,2.5273969777826713,6.411304922135938,2.5273969777826713,0.023569438830957523,1.7210226238250732,54.37,82.2,55.54
107,1.64506656512236,56.13581730769231,84.19671474358974,2.5278733843054937,6.413416202539853,2.5278733843054937,0.023272355459742933,1.6267182279586792,56.1,83.19,56.1
108,1.6223551890788934,56.76682692307692,84.70152243589743,2.5412547997488377,6.478879642855054,2.5412547997488377,0.020903685608548273,1.6853547414779664,54.85,83.12,56.1
109,1.6187644961552743,56.875,84.87179487179488,2.5591114583616807,6.57297949475846,2.5591114583616807,0.02392803844041147,1.6090592010498046,57.03,84.14,57.03
110,1.5941991188587286,57.3818108974359,85.18429487179488,2.5598639904406184,6.580736206842534,2.5598639904406184,0.027832557287967852,1.5831024257659911,57.35,84.25,57.35
111,1.5926092532964853,57.389823717948715,85.30048076923077,2.579133008400135,6.678674712635235,2.579133008400135,0.026747637616105102,1.584738165283203,56.88,84.47,57.35
112,1.575547726643391,58.0088141025641,85.3125,2.5826685694178604,6.694393078297846,2.5826685694178604,0.024216138838948353,1.5519736831665039,57.47,85.11,57.47
113,1.5504518325512227,58.693910256410255,85.59495192307692,2.582695033811626,6.691088676234656,2.582695033811626,0.02077503855942009,1.6682354125976562,55.05,83.28,57.47
114,1.5477631150147855,58.47155448717949,85.90544871794872,2.6027314295702673,6.8016326491714,2.6027314295702673,0.027421754698512935,1.5656992259979248,56.9,84.79,57.47
115,1.5382126092910766,58.94831730769231,85.89342948717949,2.5978849460562548,6.770984262060139,2.5978849460562548,0.021978069114429566,1.5626994901657105,57.72,84.77,57.72
116,1.506486299710396,59.583333333333336,86.34815705128206,2.613834511448333,6.856909105969199,2.613834511448333,0.024778252730854433,1.5420270727157592,57.93,85.25,57.93
117,1.5056972415019305,59.743589743589745,86.55649038461539,2.6415896704323196,7.006254610070046,2.6415896704323196,0.02825862313531502,1.5983226875305176,56.8,83.91,57.93
118,1.4850296851916192,60.25841346153846,86.78285256410257,2.632854991809432,6.957040642613866,2.632854991809432,0.02511523471802235,1.5461904262542725,58.09,85.03,58.09
119,1.4733735689750085,60.45072115384615,87.11738782051282,2.645279375191443,7.026960027902115,2.645279375191443,0.02945705508888352,1.4608347171783447,60.18,86.6,60.18
120,1.4611053078602523,60.96153846153846,87.20753205128206,2.6597987653114377,7.102331559844214,2.6597987653114377,0.027802087891966032,1.5159194988250733,59.38,85.27,60.18
121,1.4421250921029312,61.18790064102564,87.56009615384616,2.6622807602949887,7.113481326026577,2.6622807602949887,0.02574247938971297,1.6325058464050293,56.76,83.13,60.18
122,1.431636347831824,61.43629807692308,87.63020833333333,2.674939699617522,7.184246436065189,2.674939699617522,0.0289440394753111,1.4592961763381957,59.75,86.12,60.18
123,1.419098671583029,62.16947115384615,87.99879807692308,2.689361469043392,7.263412828634261,2.689361469043392,0.030747717459029822,1.4443451719284057,60.66,86.57,60.66
124,1.3966486512086331,62.395833333333336,88.21514423076923,2.6865113934684306,7.245239394090203,2.6865113934684306,0.02789592685451403,1.4765164379119873,59.46,86.19,60.66
125,1.3828055873895302,62.864583333333336,88.34735576923077,2.709293300698883,7.3683157616038315,2.709293300698883,0.02804557239198413,1.436441437149048,61.38,87.15,61.38
126,1.3631191048866664,63.415464743589745,88.60176282051282,2.7274537844324476,7.466668564875665,2.7274537844324476,0.02766441866078484,1.471914591217041,60.12,85.99,61.38
127,1.3521806481557015,63.80408653846154,88.80608974358974,2.722427454386179,7.440022429278922,2.722427454386179,0.028411184883310625,1.4118175992965698,61.2,87.12,61.38
128,1.3349989674030207,64.14463141025641,89.0985576923077,2.7189024819776653,7.422813094857635,2.7189024819776653,0.03038238835332674,1.3796137437820435,62.14,87.19,62.14
129,1.3239227874156756,64.23477564102564,89.21073717948718,2.7512472532498444,7.597953733766958,2.7512472532498444,0.0285922852521443,1.4416459854125976,60.43,86.48,62.14
130,1.3050042635355241,64.84775641025641,89.4170673076923,2.7462315665760273,7.573533368672275,2.7462315665760273,0.031745551413654205,1.3932063230514526,62.02,87.22,62.14
131,1.2912885314378983,65.16626602564102,89.89182692307692,2.7597898650740538,7.652186255716864,2.7597898650740538,0.03574615635139988,1.3333799163818358,62.81,88.34,62.81
132,1.2616298820727911,66.00360576923077,90.10616987179488,2.765898386112565,7.6814227840306,2.765898386112565,0.031228901730508518,1.4259718006134032,60.92,86.8,62.81
133,1.255837017450577,66.34214743589743,90.1542467948718,2.7856998188398805,7.79271548296681,2.7856998188398805,0.032592002282266996,1.371941007232666,61.84,87.71,62.81
134,1.2420439877571203,66.50641025641026,90.38461538461539,2.7999299667449824,7.872909545997139,2.7999299667449824,0.033301727320580454,1.4059537279129029,61.46,86.66,62.81
135,1.2279135645964208,66.77283653846153,90.703125,2.794671362808987,7.845224402064492,2.794671362808987,0.03503637595985154,1.359552272605896,62.5,87.97,62.81
136,1.206246527341696,67.5400641025641,90.95953525641026,2.81095367222459,7.9399892272516475,2.81095367222459,0.0385286798587412,1.318838305091858,63.49,88.75,63.49
137,1.1896246459239568,68.01682692307692,91.07772435897436,2.821867574967673,8.000870099640993,2.821867574967673,0.03793348898705684,1.312254044532776,63.29,88.62,63.49
138,1.168283033829469,68.45953525641026,91.42828525641026,2.805060896868557,7.909234448930463,2.805060896868557,0.04086781378943094,1.3280180715560914,63.46,88.29,63.49
139,1.1487757189151568,69.28685897435898,91.7207532051282,2.833078633228476,8.061783196493769,2.833078633228476,0.03544865443804035,1.2877790412902832,64.26,88.54,64.26
140,1.1369243800640105,69.30088141025641,91.79286858974359,2.8382751414792127,8.092325664403544,2.8382751414792127,0.0365198856646991,1.279199479484558,64.49,89.04,64.49
141,1.115837931021666,70.2744391025641,92.109375,2.854550730523612,8.18502002721736,2.854550730523612,0.03656015408447466,1.2609050529479982,64.98,88.88,64.98
142,1.0995176410063718,70.53886217948718,92.25961538461539,2.8544168165987935,8.188251940582447,2.8544168165987935,0.04055657770045684,1.2844397470474243,64.46,88.52,64.98
143,1.0840156567402375,70.84535256410257,92.35977564102564,2.8592805769133993,8.216738029573136,2.8592805769133993,0.04125261205891384,1.2820334733963012,64.8,88.48,64.98
144,1.0620437204837798,71.67067307692308,92.60016025641026,2.86776094729463,8.265656983489247,2.86776094729463,0.04160413266105323,1.2263032007217407,65.93,89.56,65.93
145,1.047854149952913,72.04727564102564,92.86858974358974,2.883981936120954,8.357904803350838,2.883981936120954,0.04055299547887081,1.2128043113708495,66.51,89.85,66.51
146,1.0339287866384554,72.52804487179488,92.93469551282051,2.876774751549617,8.323870254452242,2.876774751549617,0.048037283298882016,1.2178601818084718,66.23,89.34,66.51
147,1.009060598183901,72.90464743589743,93.45753205128206,2.882153227689632,8.346582770717772,2.882153227689632,0.03977554283600959,1.1838229913711549,67.03,90.41,67.03
148,0.9928124436965355,73.85216346153847,93.48758012820512,2.893752629115418,8.41754275188395,2.893752629115418,0.043738473371554676,1.2240788148880004,66.15,89.43,67.03
149,0.9768724805269486,74.05649038461539,93.85616987179488,2.904953197873015,8.478177562635299,2.904953197873015,0.039424480802640716,1.1722999256134032,67.48,89.85,67.48
150,0.955566643904417,74.69350961538461,93.90024038461539,2.912800523752512,8.532515388771404,2.912800523752512,0.04810849759849667,1.1446358755111694,68.07,90.62,68.07
151,0.9318626443545024,75.22636217948718,94.17267628205128,2.9044503977410256,8.480435552360936,2.9044503977410256,0.04460343942293399,1.1563576105117799,67.94,90.44,68.07
152,0.9188622729900556,75.73717948717949,94.36698717948718,2.9247924122997855,8.602224033831959,2.9247924122997855,0.0478133787855608,1.1612703723907472,67.41,90.37,68.07
153,0.9002256680757571,76.34415064102564,94.62139423076923,2.9201799441296985,8.586104637593873,2.9201799441296985,0.058653731496544737,1.1350693925857545,68.4,90.89,68.4
154,0.8776631025167612,76.87900641025641,94.83774038461539,2.907028367541147,8.49552364931209,2.907028367541147,0.04470971962314607,1.1341422986984253,68.06,90.57,68.4
155,0.859623537460963,77.59415064102564,94.89583333333333,2.926059609479466,8.609991600337194,2.926059609479466,0.04816676211006943,1.1429445461273193,68.24,90.56,68.4
156,0.843150221537321,78.00080128205128,95.2323717948718,2.9316790177962258,8.649352911154951,2.9316790177962258,0.05461104776830794,1.1261928739547729,68.31,90.67,68.4
157,0.8154467856272672,78.99439102564102,95.53285256410257,2.907907019971898,8.5113872971825,2.907907019971898,0.05546406038065399,1.1045260171890259,68.89,91.01,68.89
158,0.8014201932992691,79.38501602564102,95.61498397435898,2.9242973494812436,8.601086381514344,2.9242973494812436,0.04957139333131799,1.1178386333465575,68.62,90.72,68.89
159,0.7830481651501778,79.79366987179488,95.7451923076923,2.9187133936841834,8.56546555060439,2.9187133936841834,0.04657767613294794,1.1060920961380005,69.26,90.95,69.26
160,0.7665791458044297,80.20032051282051,95.9755608974359,2.933548525484439,8.655459484793592,2.933548525484439,0.049752533421665746,1.0707010625839233,70.02,91.43,70.02
161,0.751910903209295,80.75120192307692,96.16586538461539,2.9214904944428035,8.59328627273529,2.9214904944428035,0.058179563615633256,1.0762588123321533,69.94,91.45,70.02
162,0.7227085588834224,81.53044871794872,96.39423076923077,2.904177777076441,8.484703183565092,2.904177777076441,0.050454622700431884,1.0664341521263123,69.92,91.1,70.02
163,0.714981908370287,81.86097756410257,96.47636217948718,2.91393213132026,8.540048782489652,2.91393213132026,0.04904831654901898,1.068422854423523,69.84,91.38,70.02
164,0.6989424179761837,82.28365384615384,96.60657051282051,2.906286193409079,8.502857213841349,2.906286193409079,0.05635777584111423,1.0761370853424073,69.66,91.4,70.02
165,0.6769033756011572,83.05088141025641,96.6806891025641,2.88621410983412,8.383941765644375,2.88621410983412,0.053709877838814535,1.0348657789230347,70.8,91.66,70.8
166,0.6650471351849727,83.3173076923077,96.87099358974359,2.900338879899112,8.465451976597052,2.900338879899112,0.05348635834261728,1.0396254293441773,70.85,91.83,70.85
167,0.6455367685128481,83.92027243589743,97.00721153846153,2.8777874753718087,8.337442522740918,2.8777874753718087,0.055781769334069864,1.0381693950653077,70.98,91.89,70.98
168,0.6326039242438781,84.4891826923077,97.19150641025641,2.874983927099235,8.314369408773414,2.874983927099235,0.048836827694474394,1.0090538091659547,71.61,92.08,71.61
169,0.6117186701450592,85.0380608974359,97.33573717948718,2.8450270946558427,8.147613348320089,2.8450270946558427,0.0534341789942232,1.0130984753608703,71.68,91.92,71.68
170,0.6009076272065823,85.47475961538461,97.3016826923077,2.8534233742283988,8.203111250036976,2.8534233742283988,0.061086297443996074,1.0108316398620605,71.58,92.0,71.68
171,0.5755369032804782,86.29807692307692,97.59214743589743,2.8269795757033376,8.050047564096712,2.8269795757033376,0.058234042652888895,1.0018382660865783,71.91,92.1,71.91
172,0.5636224703911024,86.41426282051282,97.6582532051282,2.819898753161174,8.013256730564024,2.819898753161174,0.06142775248407961,1.0090661736488342,71.59,91.89,71.91
173,0.5472381911216638,86.86498397435898,97.76842948717949,2.8206026270104596,8.021071287702181,2.8206026270104596,0.06527210820387541,0.9975143820762634,71.63,91.92,71.91
174,0.5427681161807134,87.1854967948718,97.77844551282051,2.8091664519544723,7.951578135427664,2.8091664519544723,0.06016198064118505,0.9792911965370178,72.14,92.15,72.14
175,0.5282716871072084,87.6983173076923,97.9306891025641,2.783787103880407,7.811738419611622,2.783787103880407,0.06226777988075671,0.9805375688552856,72.07,92.13,72.14
176,0.508702186972667,88.1610576923077,98.07291666666667,2.7618107524396134,7.691756096671411,2.7618107524396134,0.0641574643803473,0.9731817788124084,72.25,92.47,72.25
177,0.4967069996473117,88.39142628205128,98.1610576923077,2.74309787587872,7.58804824325689,2.74309787587872,0.06346228660654507,0.9677381011009216,72.79,92.33,72.79
178,0.4846000902927839,88.92828525641026,98.13100961538461,2.7177552221240675,7.4552757113861166,2.7177552221240675,0.06908226400347672,0.9688798700332641,72.46,92.41,72.79
179,0.4722830734191797,89.34094551282051,98.29126602564102,2.7106764387562685,7.4085606429648205,2.7106764387562685,0.06079388733645441,0.966781531715393,72.67,92.35,72.79
180,0.46576921343803407,89.47916666666667,98.33133012820512,2.7061588076775474,7.38600061201133,2.7061588076775474,0.06270511964056524,0.9578058095932007,72.81,92.41,72.81
181,0.4532061448464027,89.86578525641026,98.37540064102564,2.671787119464818,7.201828343391193,2.671787119464818,0.06338193165308237,0.9576942000389099,72.82,92.55,72.82
182,0.44444047395999614,90.18429487179488,98.359375,2.66388496872898,7.163217129217044,2.66388496872898,0.06693400259684434,0.9576454217910767,72.98,92.3,72.98
183,0.4291730849406658,90.57892628205128,98.6358173076923,2.640759290605519,7.039973553645998,2.640759290605519,0.0663639227266355,0.9545054162025451,73.06,92.37,73.06
184,0.4284414736124185,90.72916666666667,98.49559294871794,2.6362733445219773,7.008579955724689,2.6362733445219773,0.05864280868759675,0.9570508006095886,72.83,92.51,73.06
185,0.4230476477971444,90.82732371794872,98.54166666666667,2.629949130624789,6.9844747620225665,2.629949130624789,0.06784233234848269,0.9479979521751404,73.18,92.47,73.18
186,0.41547196079523135,90.88141025641026,98.62179487179488,2.615803234009024,6.905249840643321,2.615803234009024,0.06282328159125328,0.9466250575065612,73.29,92.55,73.29
187,0.4061972154256625,91.39623397435898,98.56570512820512,2.585248460670775,6.746853149638806,2.585248460670775,0.06334354623819483,0.9446331344604492,73.17,92.5,73.29
188,0.40174170785989516,91.46434294871794,98.64383012820512,2.5777294784302227,6.706155188824008,2.5777294784302227,0.061465924855859555,0.9470123311042785,73.42,92.56,73.42
189,0.3946354896594316,91.58253205128206,98.64383012820512,2.5630533935089757,6.633755137027145,2.5630533935089757,0.06451243904926862,0.9459614214897156,73.41,92.57,73.42
190,0.38842252416488454,91.86298076923077,98.68589743589743,2.549241507458656,6.570008330647811,2.549241507458656,0.07137606729773083,0.9425911598205566,73.3,92.48,73.42
191,0.3904937488146317,91.74078525641026,98.69791666666667,2.567861189728688,6.6670750315227965,2.567861189728688,0.07316394180796326,0.9397134101867676,73.61,92.5,73.61
192,0.3828155530568881,92.01722756410257,98.71594551282051,2.531878510970921,6.4722295214594014,2.531878510970921,0.06182072714307374,0.9406437821388245,73.42,92.6,73.61
193,0.37877009212970736,92.03725961538461,98.79407051282051,2.535349829216971,6.496294245462591,2.535349829216971,0.06829548895206639,0.9383737565994262,73.6,92.7,73.61
194,0.37919272302817075,92.04927884615384,98.75400641025641,2.524555995529962,6.436046731109903,2.524555995529962,0.06266375654362655,0.9377703241348266,73.54,92.53,73.61
195,0.3764048696328432,92.09935897435898,98.76402243589743,2.524598877907563,6.441690410379108,2.524598877907563,0.06809091604698025,0.9379891068458557,73.44,92.59,73.61
196,0.3714743684499692,92.31570512820512,98.77403846153847,2.5031280245050858,6.3262300761816626,2.5031280245050858,0.06058016911892938,0.9366286978721619,73.59,92.62,73.61
197,0.3710072158620908,92.29967948717949,98.8301282051282,2.5098542777266086,6.361997983544549,2.5098542777266086,0.06262948812199198,0.934217262840271,73.71,92.52,73.71
198,0.37262353962048506,92.36177884615384,98.81610576923077,2.511146376539756,6.369680081002941,2.511146376539756,0.06382395659419515,0.9357963500022888,73.58,92.59,73.71
199,0.366645059065941,92.421875,98.89623397435898,2.4891365177088813,6.258020835934143,2.4891365177088813,0.06222023214224759,0.9376258652687073,73.62,92.52,73.71


==> CIFAR/CIFAR100/CIFAR100_cutout-vgg11_bn-sgd.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,4.155786395684267,4.923878205128205,19.881810897435898,2.0426755774029663,4.4371082258079655,2.0426755774029663,0.26458471128942396,3.8870495956420896,8.42,28.76,8.42
1,3.793885553188813,9.557291666666666,32.29366987179487,1.9948728055159888,4.009615050450371,1.9948728055159888,0.030097540263139155,3.6629431762695313,12.15,37.47,12.15
2,3.5310787353760156,13.776041666666666,40.6630608974359,2.0866915982631995,4.383293320359867,2.0866915982631995,0.0290114940976407,3.5302166900634764,16.12,42.0,16.12
3,3.29899529616038,17.73036858974359,47.58613782051282,2.195647825333311,4.847417161490067,2.195647825333311,0.026547788599168065,3.0356314067840575,22.43,54.15,22.43
4,3.0958886079299144,21.73878205128205,53.11298076923077,2.276090302131386,5.207920847513568,2.276090302131386,0.027333784057024246,2.843385368728638,25.99,59.0,25.99
5,2.89168253556276,25.486778846153847,58.459535256410255,2.331910695148625,5.460865900744832,2.331910695148625,0.023058410596288326,2.7650680011749267,27.69,61.74,27.69
6,2.7358750135470657,29.060496794871796,62.33774038461539,2.3771119396927904,5.675001136508976,2.3771119396927904,0.024339962678954663,2.5256212814331054,32.85,67.21,32.85
7,2.59520871089055,32.15344551282051,65.31850961538461,2.4404586724376847,5.980888460219018,2.4404586724376847,0.025049928342711247,2.504609077835083,34.01,67.22,34.01
8,2.4698654507979367,34.93389423076923,68.27524038461539,2.4942038913315634,6.246219980992906,2.4942038913315634,0.025166929459393472,2.557833940887451,33.81,66.06,34.01
9,2.363137632761246,37.578125,70.53285256410257,2.5571779860869315,6.565655716715449,2.5571779860869315,0.02649646418783469,2.397959212112427,37.48,70.6,37.48
10,2.2884061180628263,39.36899038461539,72.1494391025641,2.6058913314441323,6.81672308541944,2.6058913314441323,0.02605345412376714,2.1267732166290285,43.04,75.35,43.04
11,2.219293683920151,41.06370192307692,73.45152243589743,2.64804029243471,7.047938139365149,2.64804029243471,0.03582074900744381,2.306290530014038,39.93,70.77,43.04
12,2.159512357834058,42.33774038461539,74.81370192307692,2.699782063837811,7.319220685642652,2.699782063837811,0.030397493422301913,2.1947539714813233,42.5,73.8,43.04
13,2.103946990538866,43.94831730769231,75.7411858974359,2.7381458143410926,7.531895445274732,2.7381458143410926,0.03445294468108706,2.1602971263885498,42.68,74.77,43.04
14,2.0551521967618895,45.13822115384615,76.7948717948718,2.7756381819973575,7.732826706568862,2.7756381819973575,0.028659389207266628,2.2493195096969605,43.15,73.64,43.15
15,2.001269069696084,46.07972756410256,77.92067307692308,2.8142622956994106,7.953150877436757,2.8142622956994106,0.03307860844144006,1.9275542831420898,48.23,79.27,48.23
16,1.972510053561284,47.131410256410255,78.11498397435898,2.8731306070286453,8.299324113719182,2.8731306070286453,0.044444628674389364,2.016007625961304,46.38,77.6,48.23
17,1.9297951915325262,47.8525641025641,78.92828525641026,2.8920969489581116,8.401034730470272,2.8920969489581116,0.03680996829745453,2.0155285915374757,47.13,76.92,48.23
18,1.9076295082385724,48.79807692307692,79.18870192307692,2.9259622076399077,8.600425042502199,2.9259622076399077,0.03917020196519694,1.983183374786377,47.37,78.18,48.23
19,1.866804493084932,49.70552884615385,79.97796474358974,2.9489142033521913,8.735647461075333,2.9489142033521913,0.039552482343044204,2.029080107498169,47.68,76.23,48.23
20,1.8487551542428824,50.080128205128204,80.42067307692308,2.9923653009180278,8.994753947381234,2.9923653009180278,0.04050385324299555,2.0387669929504395,48.05,77.78,48.23
21,1.8159070782172375,51.14783653846154,80.9755608974359,2.988628141322278,8.972964782545624,2.988628141322278,0.04106661544216905,1.9034047338485718,50.04,79.13,50.04
22,1.7760757012244983,52.161458333333336,81.49238782051282,3.0381332701981,9.27073502010979,3.0381332701981,0.04048125262518809,1.8448025499343872,51.16,80.14,51.16
23,1.7641901477789268,52.09735576923077,82.00721153846153,3.093640206605858,9.618514825158028,3.093640206605858,0.04790509722969283,1.8884008340835572,50.35,78.93,51.16
24,1.7363987730099604,53.06089743589744,82.17548076923077,3.085808432454765,9.56964807383528,3.085808432454765,0.04743439202634647,1.7544397233963012,53.26,81.6,53.26
25,1.7242717006267645,53.23317307692308,82.35977564102564,3.126420280493228,9.819821633137085,3.126420280493228,0.045317862857729097,1.974709882926941,49.02,78.55,53.26
26,1.6985021811265213,54.24679487179487,82.68830128205128,3.123756072444617,9.80849898666895,3.123756072444617,0.05064698653432842,1.9298545274734498,50.0,79.37,53.26
27,1.684753721493941,54.475160256410255,82.76442307692308,3.1465345853116378,9.953480116705839,3.1465345853116378,0.05280022014355801,1.8378273612976075,52.4,79.72,53.26
28,1.664397834508847,54.65945512820513,83.52163461538461,3.161654441204884,10.050164516762463,3.161654441204884,0.054105711171894555,1.9864403455734252,48.98,77.05,53.26
29,1.6364505972617711,55.490785256410255,83.84815705128206,3.1756172037185513,10.135197947860735,3.1756172037185513,0.05065332330750394,1.77819055519104,53.15,81.6,53.26
30,1.6290600892825005,55.90745192307692,83.95232371794872,3.219360202598408,10.415530365124129,3.219360202598408,0.05125025104966774,1.8454608320236205,51.9,79.95,53.26
31,1.6148496970152244,56.21594551282051,84.05448717948718,3.2405870539782566,10.555124798340387,3.2405870539782566,0.05372034392891045,1.8292680252075195,52.49,80.33,53.26
32,1.597268468905718,56.52644230769231,84.38501602564102,3.244671845450172,10.589251711991867,3.244671845450172,0.061356327334841865,1.8202589548110961,53.05,80.72,53.26
33,1.5797909941428747,57.36778846153846,84.58934294871794,3.2471469380056783,10.597451769897443,3.2471469380056783,0.053488532897789653,1.8105149906158446,51.7,80.9,53.26
34,1.5589337593469865,57.59214743589744,84.96794871794872,3.288286925321879,10.874550643721316,3.288286925321879,0.06171974047849993,1.7936769317626953,53.03,81.13,53.26
35,1.546194891134898,57.78245192307692,85.21233974358974,3.301394740635757,10.957300197549825,3.301394740635757,0.058092964052388396,1.756656344795227,54.63,82.25,54.63
36,1.5459378117170088,57.89663461538461,85.26041666666667,3.3524581937461035,11.297829113516734,3.3524581937461035,0.05885317270134749,1.7760512336730958,54.19,81.98,54.63
37,1.5234940886497497,58.58573717948718,85.64302884615384,3.340670604660375,11.229871715225471,3.340670604660375,0.06979162638355696,1.7546124225616455,54.43,82.04,54.63
38,1.512169849872589,58.86418269230769,85.5448717948718,3.3509551834628653,11.294069763387029,3.3509551834628653,0.06516912181038315,1.657917730140686,56.13,83.69,56.13
39,1.5079650237010076,58.693910256410255,86.04366987179488,3.362470321738522,11.364255793167652,3.362470321738522,0.05804912859529132,1.8266496252059936,53.4,80.96,56.13
40,1.4883199312748052,59.55528846153846,86.00160256410257,3.3864268722034687,11.529597899690538,3.3864268722034687,0.06171093890876911,1.7658671571731568,54.2,82.41,56.13
41,1.4858326108027726,59.65945512820513,85.9735576923077,3.4157305760878933,11.730449528989645,3.4157305760878933,0.06323416056791409,1.660727886581421,56.58,83.63,56.58
42,1.4614494470449595,60.24238782051282,86.6025641025641,3.4139628774336344,11.724037303327162,3.4139628774336344,0.06889477483222173,1.6703574935913086,56.57,82.9,56.58
43,1.4675414284070334,59.919871794871796,86.37419871794872,3.4355401965021737,11.867333502425138,3.4355401965021737,0.06439706064294448,1.7699149810791015,54.17,81.79,56.58
44,1.438636547785539,60.55689102564103,86.88902243589743,3.4623084989754456,12.05853639244537,3.4623084989754456,0.07095625036776809,1.693004393005371,55.56,82.97,56.58
45,1.4315239142148923,60.79126602564103,87.06530448717949,3.472829510607062,12.134069152040555,3.472829510607062,0.07352434229726867,1.620021099281311,56.92,84.08,56.92
46,1.4086311919566912,61.39022435897436,87.18349358974359,3.4839960514405885,12.213416734950151,3.4839960514405885,0.0751882484965396,1.8307623367309571,53.73,81.15,56.92
47,1.4223890914366795,61.09975961538461,87.17147435897436,3.5200873798170855,12.46178584602029,3.5200873798170855,0.0707706844727749,1.599564016723633,58.85,84.28,58.85
48,1.391956967421067,61.68870192307692,87.61017628205128,3.5219727155910183,12.473411538264855,3.5219727155910183,0.06911972889728268,1.6957552883148193,56.47,82.61,58.85
49,1.3912652677450426,61.901041666666664,87.54807692307692,3.5578558212850497,12.739048523552153,3.5578558212850497,0.0807104785002366,1.689551625442505,56.47,83.12,58.85
50,1.3802070224896454,62.07532051282051,87.70633012820512,3.5702769400590695,12.82788297645204,3.5702769400590695,0.0810055477344882,1.6071909326553344,57.74,84.6,58.85
51,1.3643241596527589,62.658253205128204,88.10496794871794,3.583263320453034,12.910286529636025,3.583263320453034,0.07051050593192265,1.7026582305908202,56.85,82.69,58.85
52,1.3674278774322608,62.473958333333336,87.97275641025641,3.5927897175635253,12.98673625166534,3.5927897175635253,0.07859829703514443,1.6319541793823242,57.28,83.73,58.85
53,1.3368250137720352,63.547676282051285,88.27724358974359,3.5762420230306957,12.86883260797987,3.5762420230306957,0.07932560068918626,1.6116856781959534,57.74,83.99,58.85
54,1.338253268523094,63.127003205128204,88.34935897435898,3.6140340991767523,13.135949614395152,3.6140340991767523,0.07470714438283288,1.5822070228576661,59.05,84.66,59.05
55,1.3356741070747375,63.33533653846154,88.34334935897436,3.644130636361692,13.351057234100384,3.644130636361692,0.0713691392305158,1.7550810857772827,55.49,81.46,59.05
56,1.3165894751365368,64.00440705128206,88.53365384615384,3.6423662730201016,13.355204112546847,3.6423662730201016,0.0883720457125019,1.9239036367416382,52.5,79.95,59.05
57,1.3149743899320945,63.62980769230769,88.79607371794872,3.6615773285476805,13.489486704096391,3.6615773285476805,0.08233817116202324,1.7060995960235597,56.25,82.75,59.05
58,1.2917076697716345,64.45913461538461,88.9082532051282,3.687901999812007,13.675681462992415,3.687901999812007,0.07506030277501452,1.7021467420578003,55.66,82.66,59.05
59,1.2984421864534035,64.04246794871794,89.0204326923077,3.6963499483172773,13.750841357842429,3.6963499483172773,0.08783841741729148,1.7052044721603394,56.51,82.64,59.05
60,1.2647036161178198,65.078125,89.2948717948718,3.703427498364242,13.804233410011323,3.703427498364242,0.08885817437089649,1.8180070905685424,54.78,81.18,59.05
61,1.2631155911164407,65.16826923076923,89.4511217948718,3.7183491180129224,13.9100860335285,3.7183491180129224,0.08396587010102152,1.674290316772461,57.43,83.72,59.05
62,1.2560266318993691,65.16826923076923,89.48317307692308,3.737587961795215,14.069112009179728,3.737587961795215,0.09954823702321747,1.6221509408950805,58.23,84.51,59.05
63,1.2507849629108723,65.51282051282051,89.51522435897436,3.789851997986846,14.450825132581055,3.789851997986846,0.08784696593616559,1.6778419834136964,57.21,83.4,59.05
64,1.229027082828375,65.82732371794872,89.94190705128206,3.7896185086684304,14.456877688738748,3.7896185086684304,0.09566924749641004,1.6258823320388793,58.73,84.51,59.05
65,1.2434399604797364,65.82732371794872,89.66546474358974,3.808554387414503,14.589854994513127,3.808554387414503,0.08476847261886533,1.7579297258377076,54.61,82.46,59.05
66,1.218457357547222,66.03766025641026,90.0360576923077,3.815530242498372,14.6655497778022,3.815530242498372,0.10727874638251578,1.8514567930221557,55.38,81.77,59.05
67,1.211195971415593,66.1698717948718,90.02403846153847,3.8322818986927856,14.780166655822832,3.8322818986927856,0.09378210477444959,1.5177199666976928,60.74,85.26,60.74
68,1.1953630681221301,66.77083333333333,90.41266025641026,3.8569293497000454,14.977185522011721,3.8569293497000454,0.10128151343410607,1.5130006504058837,60.01,85.65,60.74
69,1.184769672461045,67.19150641025641,90.53084935897436,3.894457827477351,15.261045459034918,3.894457827477351,0.09424368903530755,1.7276530925750733,57.51,83.46,60.74
70,1.1693742964512264,67.47796474358974,90.5829326923077,3.871644750324376,15.086322477113342,3.871644750324376,0.09668940439904361,1.5870628545761107,58.93,85.04,60.74
71,1.170707644866063,67.26963141025641,90.68709935897436,3.9277193446049705,15.540644811882336,3.9277193446049705,0.1136655618982374,1.5891021036148072,58.72,84.39,60.74
72,1.1634783454430409,67.78044871794872,90.78125,3.942087501887745,15.637937281045712,3.942087501887745,0.0978834085061493,1.679271799468994,57.38,83.43,60.74
73,1.1399757557954544,68.2431891025641,91.03165064102564,3.9435582579015307,15.66225205752199,3.9435582579015307,0.11060032405863396,1.6687595970153808,58.03,83.88,60.74
74,1.1437358897465926,68.1270032051282,90.95953525641026,3.9714055989896266,15.880635004470546,3.9714055989896266,0.10857257278439114,1.4741642435073852,61.95,86.22,61.95
75,1.1120269818183703,68.7900641025641,91.35416666666667,3.971964215875829,15.884536503645657,3.971964215875829,0.1080367714475674,1.6690475730895995,58.42,83.97,61.95
76,1.1130459890915798,68.93830128205128,91.35616987179488,3.995468752206213,16.070080152659372,3.995468752206213,0.10630960280309942,1.5419693264007568,60.28,85.53,61.95
77,1.1024531197853578,69.08253205128206,91.6806891025641,4.037466946858102,16.412414396869877,4.037466946858102,0.11127504989818959,1.600254914665222,59.52,85.44,61.95
78,1.0939345410236945,69.29286858974359,91.64463141025641,4.048518604180873,16.491412924165058,4.048518604180873,0.10091003576641455,1.5867985332489014,59.95,84.92,61.95
79,1.0785734636661335,69.89783653846153,91.84294871794872,4.03684157883469,16.413706307433923,4.03684157883469,0.11761637482536713,1.5498950983047486,60.49,85.43,61.95
80,1.0761395640862295,69.75761217948718,91.84495192307692,4.088622796310585,16.829789834665757,4.088622796310585,0.11295346415517216,1.5099391284942627,61.69,85.96,61.95
81,1.061563780521735,70.26241987179488,92.00520833333333,4.112082383560489,17.029781826546884,4.112082383560489,0.12056029735837015,1.5293702711105346,61.55,85.64,61.95
82,1.0593139361112545,70.26241987179488,92.17147435897436,4.151867092018724,17.361587841053552,4.151867092018724,0.12358749126553192,1.6287506341934204,59.33,84.63,61.95
83,1.0329507063596677,70.68108974358974,92.42588141025641,4.148121213849922,17.32819506194552,4.148121213849922,0.1212854571537676,1.5321536199569703,61.54,85.74,61.95
84,1.0295914095181686,70.85536858974359,92.35376602564102,4.168321123349617,17.485859400439736,4.168321123349617,0.11095841307712107,1.5013506967544556,60.96,85.77,61.95
85,1.0160328580782965,71.33213141025641,92.79447115384616,4.189331265363566,17.678650151748897,4.189331265363566,0.1281537007962008,1.5198142711639404,61.55,85.96,61.95
86,1.005111128397477,71.65064102564102,92.74038461538461,4.209870918088887,17.857262932804904,4.209870918088887,0.134249785834335,1.5923650228500366,60.01,85.4,61.95
87,0.9930460488184905,71.71875,92.93870192307692,4.2374002308384,18.08566169550182,4.2374002308384,0.13010097919249475,1.5171548263549806,61.28,85.86,61.95
88,0.98231637493158,72.17748397435898,93.12900641025641,4.272181604138663,18.392813585950567,4.272181604138663,0.14127792720976373,1.5975492454528808,60.73,85.44,61.95
89,0.9790810285470425,72.25360576923077,93.19711538461539,4.297935909021907,18.596129741652923,4.297935909021907,0.1238766635929558,1.502694090461731,61.73,86.07,61.95
90,0.9527422911081559,72.7764423076923,93.45552884615384,4.266009681902768,18.331504867280962,4.266009681902768,0.1326662611928029,1.6299838953018189,59.64,85.0,61.95
91,0.9489050843776801,73.11498397435898,93.45953525641026,4.32515353305665,18.842586188929072,4.32515353305665,0.13563310441665166,1.542142479801178,60.81,85.53,61.95
92,0.9206541600899819,73.72195512820512,93.72395833333333,4.294592405082999,18.577651392071004,4.294592405082999,0.1341274662744283,1.5942143123626709,60.71,85.48,61.95
93,0.9264535382772103,73.48557692307692,93.7479967948718,4.37087739392247,19.241806740279845,4.37087739392247,0.13723754757736373,1.5457230989456177,61.84,86.1,61.95
94,0.916712560867652,73.83613782051282,93.80208333333333,4.377638977433133,19.339794986680424,4.377638977433133,0.17607196993861862,1.4467967781066895,63.35,86.75,63.35
95,0.8977627636530461,74.55328525641026,93.79607371794872,4.389627369544639,19.41332298180619,4.389627369544639,0.1444945383507985,1.526082134628296,61.75,85.8,63.35
96,0.8834027759539775,74.71955128205128,94.24679487179488,4.41524451041547,19.66242697482618,4.41524451041547,0.16804288807223244,1.4549186891555785,63.37,87.11,63.37
97,0.8796904479845976,74.83774038461539,94.33092948717949,4.465657206528146,20.090684520437016,4.465657206528146,0.14859023422025075,1.4736859115600587,63.35,86.81,63.37
98,0.8619172815328989,75.21434294871794,94.38902243589743,4.447952081391427,19.954905054267407,4.447952081391427,0.17062733591308188,1.559584461402893,61.67,85.9,63.37
99,0.8539449827793317,75.63301282051282,94.54126602564102,4.513632790626008,20.548334114598596,4.513632790626008,0.17545314598427453,1.500498868560791,62.32,86.73,63.37
100,0.840566162726818,76.15384615384616,94.6073717948718,4.489574952654171,20.33847948766519,4.489574952654171,0.18219623216548797,1.5773192222595216,61.88,85.88,63.37
101,0.8338896972246659,75.9775641025641,94.83774038461539,4.556329203730207,20.94882014929502,4.556329203730207,0.1886843365302795,1.554394029045105,62.08,85.67,63.37
102,0.8092515194263213,76.73878205128206,95.0020032051282,4.521193632669301,20.63247383443536,4.521193632669301,0.1912819703459263,1.5469009147644044,62.0,85.57,63.37
103,0.7977670195775154,77.14142628205128,95.07211538461539,4.598421188660385,21.343050681074875,4.598421188660385,0.19757325275408633,1.461456919002533,63.1,87.14,63.37
104,0.7927706546508348,77.14142628205128,95.12419871794872,4.607439460918146,21.428389886348114,4.607439460918146,0.19989150032242264,1.5569641302108765,62.24,85.96,63.37
105,0.7750672244108641,77.68629807692308,95.43469551282051,4.6391591318809615,21.731192777528214,4.6391591318809615,0.20939532661369853,1.5521508615493775,62.31,86.32,63.37
106,0.7622919813944743,78.07091346153847,95.49679487179488,4.623526777983014,21.562776833792686,4.623526777983014,0.185776967066694,1.5737755798339843,62.45,86.05,63.37
107,0.7507024771892108,78.29927884615384,95.62900641025641,4.680177427778536,22.09785256576544,4.680177427778536,0.19379181027772674,1.5625168878555298,62.28,86.04,63.37
108,0.7388582840943948,78.52564102564102,95.70913461538461,4.697717006033422,22.26583278758803,4.697717006033422,0.19728771881241514,1.5063931425094605,62.65,86.76,63.37
109,0.7289398786349174,79.07451923076923,95.77123397435898,4.746143396424843,22.709809055385584,4.746143396424843,0.18393191595843916,1.575117939186096,62.82,86.16,63.37
110,0.7039421868629945,79.54126602564102,96.05969551282051,4.7324378699735865,22.619690729255336,4.7324378699735865,0.22372253609519888,1.609058462524414,61.73,86.14,63.37
111,0.7013733892104564,79.58733974358974,96.16185897435898,4.757703636646027,22.862880470661146,4.757703636646027,0.22713657650631802,1.6307000984191895,62.43,86.76,63.37
112,0.6908084796789365,80.00400641025641,96.15384615384616,4.789628241779643,23.175344843402208,4.789628241779643,0.23480614894905472,1.5672923078536987,62.63,86.42,63.37
113,0.6707335291764676,80.53886217948718,96.17788461538461,4.800709115689187,23.280738085129403,4.800709115689187,0.23393007166815138,1.5979867174148559,62.16,85.8,63.37
114,0.6409628829894922,81.32011217948718,96.57251602564102,4.790613366232737,23.18274893916092,4.790613366232737,0.23277251443316516,1.6049054014205932,61.99,86.63,63.37
115,0.6486505619226358,80.89142628205128,96.5244391025641,4.874637967774916,24.006047687698814,4.874637967774916,0.24395237082605092,1.6560183694839476,61.59,85.49,63.37
116,0.6318229533158816,81.45833333333333,96.74078525641026,4.865406685499381,23.927586878577827,4.865406685499381,0.25540466327575473,1.519043083000183,63.59,87.32,63.59
117,0.6138441694088471,82.10136217948718,96.74479166666667,4.837892853706714,23.67321674803283,4.837892853706714,0.26800948408633474,1.487564818763733,64.42,87.26,64.42
118,0.6057766088308432,82.15745192307692,96.9931891025641,4.916354583333786,24.45398875423602,4.916354583333786,0.28344636516889565,1.7538050050735474,60.78,84.15,64.42
119,0.5925732935086275,82.67828525641026,96.98517628205128,4.917489597081619,24.456411114646272,4.917489597081619,0.2747071772403338,1.6635925317764282,62.08,86.49,64.42
120,0.5868132037230027,82.93870192307692,97.02323717948718,4.8881847843579305,24.138463013540186,4.8881847843579305,0.24411252751179902,1.5948275485992431,63.35,86.3,64.42
121,0.561305941373874,83.61979166666667,97.14142628205128,4.923451484417946,24.512630363341263,4.923451484417946,0.2722558439239897,1.6119079177856446,63.16,86.4,64.42
122,0.5583901618535702,83.69791666666667,97.21354166666667,4.965374890583869,24.924215697612574,4.965374890583869,0.2692678935718078,1.5820570346832274,63.64,86.94,64.42
123,0.5395736528512759,84.2988782051282,97.48597756410257,4.929560560085222,24.606846204190152,4.929560560085222,0.30627888864242436,1.5977945711135864,63.3,86.58,64.42
124,0.5158004989226659,84.91586538461539,97.57211538461539,4.926389302566281,24.57566959213938,4.926389302566281,0.30635803169989373,1.5069868782043456,65.37,87.86,65.37
125,0.5131323760900742,84.85176282051282,97.6983173076923,5.000624016380507,25.339770002625222,5.000624016380507,0.3335294494237111,1.5830521529197692,64.2,87.02,65.37
126,0.4975495475989122,85.2764423076923,97.75440705128206,4.991609598839762,25.255501718817513,4.991609598839762,0.3393353315882628,1.597283002090454,64.03,86.65,65.37
127,0.4961961620511153,85.47876602564102,97.76041666666667,5.041061062879624,25.761670507119945,5.041061062879624,0.3493738674388993,1.5544571710586548,64.6,87.17,65.37
128,0.47831909897235725,85.96955128205128,97.76842948717949,5.010541709652622,25.480092208650184,5.010541709652622,0.3745639844815649,1.5792407737731933,64.61,86.78,65.37
129,0.4626678595940272,86.41426282051282,97.91065705128206,4.986591369669283,25.214055999513345,4.986591369669283,0.34796251145316504,1.57048433303833,64.74,87.36,65.37
130,0.4521871000910417,86.74679487179488,98.03685897435898,5.033684736870935,25.695238383600362,5.033684736870935,0.35725635339294826,1.6351197339057921,63.81,86.77,65.37
131,0.44343796788881984,86.97516025641026,98.09695512820512,5.0306431945331385,25.65589655397215,5.0306431945331385,0.34852560326956805,1.5834489568710328,65.03,87.4,65.37
132,0.4281624893347422,87.36578525641026,98.13701923076923,5.064214946484589,25.978182990446605,5.064214946484589,0.33190996624869484,1.6086390575408935,63.7,86.61,65.37
133,0.4162712546877372,87.72035256410257,98.25520833333333,5.023621251870528,25.605825642485414,5.023621251870528,0.369055160240201,1.5264946022033692,65.38,87.56,65.38
134,0.3983515264132084,88.40745192307692,98.30929487179488,4.965719831196893,25.09257101504104,4.965719831196893,0.43419757309894536,1.5947182508468627,64.68,86.88,65.38
135,0.3919472079246472,88.4354967948718,98.3173076923077,5.039719078431308,25.817470103764194,5.039719078431308,0.41870171425967584,1.6072805253982545,64.53,87.45,65.38
136,0.381431543521392,88.69991987179488,98.42548076923077,5.013663983453925,25.612187751109435,5.013663983453925,0.4753612121263586,1.58042611579895,64.86,87.46,65.38
137,0.36986155127867676,89.18870192307692,98.45953525641026,4.993071036521824,25.416043419150927,4.993071036521824,0.485285043397802,1.5658003553390503,65.86,87.44,65.86
138,0.3616304547740863,89.32491987179488,98.48758012820512,5.01715436040302,25.649122192169195,5.01715436040302,0.4772843160581566,1.6463236631393432,63.6,86.52,65.86
139,0.35383610813281474,89.71153846153847,98.50560897435898,5.041632972715802,25.882677377682064,5.041632972715802,0.4646143461068881,1.6317261039733886,65.15,87.19,65.86
140,0.33619300788029644,90.05608974358974,98.66386217948718,4.978850260641933,25.210950614711024,4.978850260641933,0.4220006968167773,1.6097212833404542,65.28,87.43,65.86
141,0.3274128909676503,90.45673076923077,98.64783653846153,4.987005536646838,25.301994107634677,4.987005536646838,0.43176988508846037,1.53160472240448,66.1,88.07,66.1
142,0.31194403706452783,90.87139423076923,98.76001602564102,4.944638664672217,24.937999161184027,4.944638664672217,0.4885476370125801,1.6176543954849243,65.2,86.92,66.1
143,0.3051452318827311,91.0917467948718,98.80008012820512,4.911852534163847,24.616111961993116,4.911852534163847,0.48981664462131036,1.5661459629058838,65.59,88.06,66.1
144,0.29318795322607727,91.47435897435898,98.89823717948718,4.906466059900884,24.603080010580204,4.906466059900884,0.5296708136208963,1.5820036178588868,66.77,87.71,66.77
145,0.2833740644539014,91.75280448717949,98.91626602564102,4.863232652915236,24.137282619584777,4.863232652915236,0.48625078320381476,1.5511622814178467,66.65,87.52,66.77
146,0.2719118396441142,92.08333333333333,98.95032051282051,4.8705310945973705,24.244854707814785,4.8705310945973705,0.5227815643749238,1.5894766399383544,66.47,87.14,66.77
147,0.2594583264910258,92.4198717948718,99.0264423076923,4.815732571622724,23.716941649786136,4.815732571622724,0.5256614483981217,1.5552583909988402,66.77,87.98,66.77
148,0.24761875942349434,92.82652243589743,99.05849358974359,4.773728049432146,23.3083262866459,4.773728049432146,0.519846796710663,1.585258672618866,66.34,87.11,66.77
149,0.2439541809642926,93.0088141025641,99.05248397435898,4.779669367746745,23.41631386235243,4.779669367746745,0.5710745973758584,1.5559039655685425,66.16,87.59,66.77
150,0.2374264650237866,93.1270032051282,99.08052884615384,4.7938502617221985,23.56929754282605,4.7938502617221985,0.5882972110120583,1.5427783992767334,67.26,87.87,67.26
151,0.2196722133610493,93.4375,99.18870192307692,4.703411911140051,22.68564312797876,4.703411911140051,0.563559522124649,1.5317929246902466,67.03,87.74,67.26
152,0.2206006442507108,93.5536858974359,99.22676282051282,4.765094098062553,23.407248671318246,4.765094098062553,0.7011269079276694,1.5724319860458373,67.15,87.96,67.26
153,0.20526382019504522,94.16266025641026,99.27083333333333,4.584626489948357,21.582966083056494,4.584626489948357,0.5641660307203047,1.5690424200057984,67.35,88.01,67.35
154,0.19539236722466274,94.40905448717949,99.2568108974359,4.549131017045301,21.324062563991884,4.549131017045301,0.6294695537482689,1.513200701522827,68.05,88.15,68.05
155,0.1921852003209866,94.45713141025641,99.30088141025641,4.570035722269845,21.483923433720996,4.570035722269845,0.5986969308985337,1.513755668258667,68.52,88.38,68.52
156,0.18982197603163048,94.63942307692308,99.31690705128206,4.559135847198373,21.492356853471364,4.559135847198373,0.7066371802621347,1.5317419807434083,67.62,88.18,68.52
157,0.1734445296227932,95.0380608974359,99.4150641025641,4.420502651738839,20.221708291570323,4.420502651738839,0.6808645975402179,1.504453676700592,68.1,88.27,68.52
158,0.16484297294265185,95.23036858974359,99.4130608974359,4.351987252756058,19.56282563253811,4.351987252756058,0.6230325843868876,1.5250625908851623,67.49,88.15,68.52
159,0.15969682704561797,95.47475961538461,99.44310897435898,4.315116165815445,19.279619592696935,4.315116165815445,0.6593920682151513,1.5206579866409302,68.11,87.85,68.52
160,0.15052005716432362,95.68910256410257,99.56129807692308,4.216328643787438,18.54318980809903,4.216328643787438,0.7657625756766109,1.490368409538269,68.75,88.34,68.75
161,0.15070147028145117,95.87139423076923,99.43910256410257,4.281932742784397,19.13064925069033,4.281932742784397,0.7957012369612215,1.5054035827636718,68.34,88.44,68.75
162,0.1371818144304248,96.10977564102564,99.4911858974359,4.128383834898512,17.71758218216628,4.128383834898512,0.6740290939149389,1.4749502424240113,68.72,88.73,68.75
163,0.13743897679333503,96.09975961538461,99.54527243589743,4.207344475838351,18.445269828011096,4.207344475838351,0.7435222896436073,1.4805622085571288,68.91,88.35,68.91
164,0.12908027473455055,96.36017628205128,99.55528846153847,4.091172060215185,17.45781950634114,4.091172060215185,0.7201306800557781,1.4730541054725648,68.64,88.65,68.91
165,0.12342924903123043,96.58653846153847,99.6073717948718,4.037214150170221,17.017066514317975,4.037214150170221,0.7179684199833183,1.4709189614295959,68.86,89.02,68.91
166,0.1181798461299294,96.59054487179488,99.59935897435898,3.9953589678502515,16.78837051534437,3.9953589678502515,0.8254772333629425,1.4570953872680663,69.17,88.82,69.17
167,0.12038692074517408,96.61658653846153,99.55729166666667,4.049020943106536,17.1588711790837,4.049020943106536,0.7643005813683601,1.4636879137039185,69.04,88.78,69.17
168,0.10912042748278532,96.88100961538461,99.62139423076923,3.8554514321052045,15.586121597016774,3.8554514321052045,0.7216158516947022,1.45393065700531,69.45,88.84,69.45
169,0.10599379742470308,97.08934294871794,99.67948717948718,3.850899522609319,15.575128621030084,3.850899522609319,0.7457014877974029,1.4578514146804809,69.34,88.97,69.45
170,0.09894922237652234,97.25360576923077,99.69951923076923,3.697509845145059,14.388751037658896,3.697509845145059,0.7171719827142571,1.421843101119995,69.54,88.93,69.54
171,0.09359971561397497,97.40584935897436,99.7295673076923,3.678821388133952,14.312607084741064,3.678821388133952,0.778880278949245,1.4164323536872865,69.76,88.98,69.76
172,0.09253157862485983,97.40384615384616,99.73958333333333,3.680046980005925,14.335938605390334,3.680046980005925,0.7931928303396063,1.3989512174606322,69.66,88.82,69.76
173,0.08474202244184338,97.71634615384616,99.77363782051282,3.4756398234120316,12.866230040428958,3.4756398234120316,0.7861578583413404,1.4169196884155273,69.72,89.17,69.76
174,0.08774472132134131,97.59815705128206,99.71554487179488,3.5671875594139766,13.49495333548054,3.5671875594139766,0.7701262514426972,1.423143830871582,69.67,89.14,69.76
175,0.08677995740794218,97.66225961538461,99.70552884615384,3.55253325762242,13.534778292408976,3.55253325762242,0.9142857458956151,1.4157349838256836,69.77,89.26,69.77
176,0.07704462264545071,97.8886217948718,99.78966346153847,3.385996084286803,12.246214650302846,3.385996084286803,0.7812451674972838,1.3968953662872314,70.15,89.13,70.15
177,0.07949674940453126,97.80649038461539,99.73557692307692,3.4277138797463222,12.636970657822237,3.4277138797463222,0.8877482164166519,1.4144146837234497,69.83,88.83,70.15
178,0.07701614608462805,97.86858974358974,99.75961538461539,3.3838575121432757,12.453744235314224,3.3838575121432757,1.003252572825744,1.404548883152008,70.06,89.18,70.15
179,0.07454406543610952,97.92067307692308,99.77764423076923,3.353021522844211,12.20541103221095,3.353021522844211,0.9626576995544376,1.3928715352058412,70.39,88.88,70.39
180,0.07071740486396429,98.02083333333333,99.79366987179488,3.3052514089627283,11.71866070924307,3.3052514089627283,0.7939738327929682,1.390428119468689,70.38,89.1,70.39
181,0.06881900403935176,98.14903846153847,99.77964743589743,3.2441239290790644,11.333555693106533,3.2441239290790644,0.8092156258831462,1.3732750003814698,70.4,89.36,70.4
182,0.06638342407054434,98.18108974358974,99.8076923076923,3.1415710795707534,10.835359253475959,3.1415710795707534,0.965890405480609,1.381669648361206,70.49,89.11,70.49
183,0.06192647353029595,98.33133012820512,99.82972756410257,3.093554039208644,10.459524453443429,3.093554039208644,0.8894478599393114,1.373961367034912,70.57,89.13,70.57
184,0.06668185488535808,98.19911858974359,99.8056891025641,3.203752464292752,11.104465498036134,3.203752464292752,0.840435645574253,1.3805129991531373,70.34,89.25,70.57
185,0.06675924204337673,98.13701923076923,99.79567307692308,3.234286545523521,11.28875242637418,3.234286545523521,0.8281429678197085,1.3748362548828126,70.45,89.14,70.57
186,0.061914504954639155,98.34334935897436,99.84375,3.0922665905653557,10.42831382057882,3.0922665905653557,0.8662011534521312,1.371753636932373,70.32,89.24,70.57
187,0.06116256819417079,98.35336538461539,99.82171474358974,3.0162295214275416,10.034323371213617,3.0162295214275416,0.9366828452826006,1.3624319226264954,70.42,89.44,70.57
188,0.06089869391841766,98.37540064102564,99.8076923076923,3.041857537807553,10.16025068248405,3.041857537807553,0.9073534021674199,1.3635862321853638,70.37,89.39,70.57
189,0.05967815960399234,98.36939102564102,99.82572115384616,3.0754705536208133,10.259745261960369,3.0754705536208133,0.8012261357716568,1.3598023816108704,70.57,89.28,70.57
190,0.05495304202374358,98.52564102564102,99.83974358974359,2.921461018113204,9.494695682322499,2.921461018113204,0.95976120196746,1.3651470814704896,70.5,89.45,70.57
191,0.05497388900138247,98.54567307692308,99.87179487179488,2.941484439372666,9.557924732743878,2.941484439372666,0.905594025672352,1.354640370941162,70.61,89.4,70.61
192,0.055088356488312666,98.5556891025641,99.85977564102564,2.951257352875848,9.556752275663575,2.951257352875848,0.8468323127598172,1.3526905158996583,70.63,89.38,70.63
193,0.05528855636739769,98.50160256410257,99.85576923076923,2.9287395016692956,9.537782850266275,2.9287395016692956,0.9602677816281613,1.360038824558258,70.69,89.31,70.69
194,0.05643126303568864,98.46354166666667,99.8457532051282,2.9646638696774534,9.682404125751042,2.9646638696774534,0.8931722655801497,1.3538787222862243,70.66,89.53,70.69
195,0.05449541117757177,98.5516826923077,99.87179487179488,2.8730093295254124,9.278980410133746,2.8730093295254124,1.024797802593687,1.3552573227882385,70.61,89.32,70.69
196,0.05434680245339106,98.52764423076923,99.85176282051282,2.9178582969572884,9.47124424340115,2.9178582969572884,0.9573472022786635,1.3518456289291383,70.76,89.55,70.76
197,0.05453622952008094,98.53365384615384,99.87580128205128,2.967600473870094,9.711082375386455,2.967600473870094,0.9044298028724498,1.3490145562171936,70.8,89.44,70.8
198,0.05320142740264344,98.5917467948718,99.87179487179488,2.862204327070109,9.116296673409886,2.862204327070109,0.9240830635110306,1.352844267654419,70.81,89.36,70.81
199,0.052021917284060366,98.55969551282051,99.84975961538461,2.8366087785306187,8.931632175124651,2.8366087785306187,0.8852828126876826,1.3537377892494202,70.71,89.42,70.81


==> CIFAR/CIFAR100/CIFAR100_cutout-wideresnet28x10-adaptive.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,4.040638500604874,7.415865384615385,25.21434294871795,1.0110802184608159,1.0946018052465263,1.0110802184608159,0.07231859708375521,3.69854361038208,11.54,36.44,11.54
1,3.606096284206097,13.83213141025641,39.118589743589745,1.021083800500506,1.0501858493801983,1.021083800500506,0.007573721735641081,3.396761060333252,16.86,44.82,16.86
2,3.2673694170438328,19.97596153846154,49.118589743589745,1.1887829768841591,1.4185208009595907,1.1887829768841591,0.0053158348300275104,3.088353952026367,23.11,52.34,23.11
3,2.936781733463972,26.35216346153846,58.10496794871795,1.3061095678746126,1.711338331586687,1.3061095678746126,0.005416128293079581,2.701242933654785,30.35,62.65,30.35
4,2.600260707659599,33.03285256410256,66.08774038461539,1.4150659195039805,2.007991903416456,1.4150659195039805,0.005580346874809905,2.46566676864624,35.13,67.73,35.13
5,2.3167764645356397,39.1786858974359,72.4579326923077,1.5009040740568627,2.2584832045697665,1.5009040740568627,0.005770165049278297,2.166663217353821,41.26,73.98,41.26
6,2.0979249101418715,43.84415064102564,76.9931891025641,1.5376806414809654,2.3702163842477635,1.5376806414809654,0.005754629062450167,1.8765297435760497,47.7,80.21,47.7
7,1.932475313773522,47.97876602564103,80.06610576923077,1.5677671299897968,2.4641750500480724,1.5677671299897968,0.00628127617162777,1.9281515304565429,46.93,78.79,47.7
8,1.81132569924379,51.00761217948718,82.40985576923077,1.6011766292407767,2.5702020723284233,1.6011766292407767,0.006435474301567545,1.6932516080856324,51.93,83.8,51.93
9,1.7177182050851676,53.14102564102564,84.00240384615384,1.6325242361713355,2.6710389298050026,1.6325242361713355,0.005903548118200153,1.6694770420074463,52.9,83.46,52.9
10,1.6398021679658157,55.442708333333336,85.32652243589743,1.656369056826998,2.7520230777483854,1.656369056826998,0.00846462533442649,1.6367465221405029,53.46,84.09,53.46
11,1.575582715181204,57.12940705128205,86.1698717948718,1.6856706930946246,2.849750873645029,1.6856706930946246,0.008265188086916897,1.5823129934310913,54.63,84.94,54.63
12,1.5099417536686628,58.932291666666664,87.36979166666667,1.7108223929535735,2.936679588826458,1.7108223929535735,0.009766328595066653,1.4316350513458251,58.93,87.19,58.93
13,1.4603172415342087,60.314503205128204,88.06290064102564,1.7335076539892462,3.01460420467452,1.7335076539892462,0.009555418235219548,1.4457540796279906,58.77,87.17,58.93
14,1.4140389145948948,61.66866987179487,88.87620192307692,1.7499303045664696,3.0714108842863337,1.7499303045664696,0.009154813446236698,1.3828043603897096,60.56,87.95,60.56
15,1.3747441062560448,62.57411858974359,89.3349358974359,1.7592285987968117,3.104278706680471,1.7592285987968117,0.009393443855877592,1.3968352796554566,60.1,87.67,60.56
16,1.3377533507652772,63.66586538461539,89.81770833333333,1.7518737798524322,3.079459282792339,1.7518737798524322,0.010397542257890802,1.3419910297393798,61.05,88.8,61.05
17,1.3014296274918777,64.6474358974359,90.32652243589743,1.7552716354471416,3.091109368319804,1.7552716354471416,0.010130854114520638,1.3675047924041748,60.45,88.53,61.05
18,1.2681712625882564,65.71514423076923,90.61899038461539,1.7600781380673436,3.1091484541599246,1.7600781380673436,0.01127340205731775,1.3271867095947265,62.3,88.45,62.3
19,1.2440761307875314,66.38421474358974,91.19991987179488,1.7668148923638385,3.132995477365748,1.7668148923638385,0.01136061348710582,1.2961386402130126,62.82,89.21,62.82
20,1.2211422700148362,67.05729166666667,91.46233974358974,1.7704980275241877,3.1454132172501943,1.7704980275241877,0.010749951783155076,1.2433903434753417,64.98,90.31,64.98
21,1.1998443718139942,67.6161858974359,91.78886217948718,1.776761184013825,3.169777073096803,1.776761184013825,0.012896768078593634,1.3333059215545655,62.09,88.53,64.98
22,1.1703819160278026,68.515625,91.97516025641026,1.7742499677097807,3.160103854643817,1.7742499677097807,0.01214090672565904,1.1742728118896484,66.52,90.87,66.52
23,1.1460449519829872,69.1025641025641,92.24759615384616,1.7770048206985831,3.1694533496788666,1.7770048206985831,0.011707216892863137,1.2213710613250732,64.89,90.17,66.52
24,1.1321495238022927,69.54527243589743,92.5,1.7800572372157846,3.1808941521335923,1.7800572372157846,0.012290384369300522,1.1730594951629638,66.49,91.01,66.52
25,1.1224715914481724,69.97395833333333,92.60216346153847,1.779389451858612,3.1753855646258042,1.779389451858612,0.009158743240112788,1.186473632621765,65.76,90.7,66.52
26,1.1006843210794988,70.55689102564102,92.9326923076923,1.7832990464781837,3.19268645809123,1.7832990464781837,0.012530968921230734,1.1716545645713805,65.97,91.06,66.52
27,1.0890840392846328,70.94951923076923,92.99879807692308,1.7790000491547893,3.1771808040853338,1.7790000491547893,0.01233962919259124,1.1253759143829345,67.04,91.25,67.04
28,1.0728104209288574,71.46434294871794,93.31330128205128,1.7735191246834452,3.15783960510066,1.7735191246834452,0.012469519482726454,1.1674237327575683,66.6,90.76,67.04
29,1.0605434061625065,71.82491987179488,93.4375,1.776714085478015,3.167324805772066,1.776714085478015,0.010611864236087065,1.115110809326172,68.39,91.51,68.39
30,1.0402936470814241,72.27564102564102,93.71995192307692,1.7826965080743609,3.1911611133880102,1.7826965080743609,0.013154273487490542,1.1212279609680176,67.87,91.64,68.39
31,1.025108219568546,72.60616987179488,93.81009615384616,1.7855238873035655,3.201497675076134,1.7855238873035655,0.013402122944498274,1.0970937169075012,68.33,91.8,68.39
32,1.0233768617495513,72.70833333333333,93.89823717948718,1.794643583708047,3.2344011220580575,1.794643583708047,0.01365552951359561,1.0492024342536925,69.85,92.29,69.85
33,1.0092486517551618,73.19310897435898,94.05649038461539,1.784979475343128,3.1974357542322482,1.784979475343128,0.011284026836019478,1.1460450366973878,67.28,90.82,69.85
34,1.0003694632114508,73.53766025641026,94.19070512820512,1.7943989468501171,3.2327899791678525,1.7943989468501171,0.012922398711042948,1.0592642389297486,69.23,92.36,69.85
35,0.9914357017248104,73.60777243589743,94.26883012820512,1.801037120244952,3.2574285868175803,1.801037120244952,0.013693878317350805,1.0691471115112305,68.63,92.29,69.85
36,0.976872217349517,74.3349358974359,94.34695512820512,1.7916886816306268,3.22404931700993,1.7916886816306268,0.01390098512663629,1.0785764128684998,68.95,91.64,69.85
37,0.9669033096386837,74.4150641025641,94.42908653846153,1.7974640794817327,3.2453392343342404,1.7974640794817327,0.014462117307127542,1.0549198479652404,69.76,92.32,69.85
38,0.9559475123882294,74.87780448717949,94.57732371794872,1.807108925120019,3.279969313347812,1.807108925120019,0.014326646099381612,1.0581257674217224,69.35,92.29,69.85
39,0.9548445192667154,74.84975961538461,94.67748397435898,1.80649103239621,3.2767467649227635,1.80649103239621,0.013336914794838783,1.031967490386963,70.08,92.65,70.08
40,0.9375402708848317,75.33653846153847,94.78565705128206,1.8043849674604124,3.2681486417097716,1.8043849674604124,0.01234353091265783,0.9996734354019166,70.97,93.09,70.97
41,0.9240295588970184,75.81330128205128,94.93990384615384,1.7977602343506642,3.2456545580242677,1.7977602343506642,0.01371269781171236,1.0045685180664063,70.87,92.9,70.97
42,0.9307214872959333,75.49278846153847,94.93790064102564,1.8010180910216336,3.2583552083738683,1.8010180910216336,0.01468904418665895,1.1011961455345154,68.44,91.82,70.97
43,0.920287433343056,75.91746794871794,95.05008012820512,1.7955369854250205,3.238752607116448,1.7955369854250205,0.014799541087277657,1.0128016618728637,70.91,92.64,70.97
44,0.9122733025978773,76.33613782051282,95.00400641025641,1.7911377073626729,3.2214741331260193,1.7911377073626729,0.01329984638960724,0.9726033220291138,71.96,93.17,71.96
45,0.8987186459394602,76.68870192307692,95.234375,1.7987244115074954,3.249499940958311,1.7987244115074954,0.01409043240532526,1.0204080562591553,69.85,92.81,71.96
46,0.8920634784759619,76.80689102564102,95.26442307692308,1.8021349947110579,3.262153568320909,1.8021349947110579,0.01446302915868447,1.0157101385116578,70.71,92.79,71.96
47,0.8799887921565618,77.19150641025641,95.52884615384616,1.802224215749962,3.264782655656649,1.802224215749962,0.016770531821083345,0.9565832456588745,71.82,93.5,71.96
48,0.871698531584862,77.62820512820512,95.56290064102564,1.7897832234304238,3.218513832834244,1.7897832234304238,0.015189845961245396,0.978424824142456,71.6,93.31,71.96
49,0.8627085121778342,77.6943108974359,95.67508012820512,1.7960540307062376,3.2398936942811907,1.7960540307062376,0.01408361306506789,1.056332022857666,69.6,92.23,71.96
50,0.8683832585811615,77.54607371794872,95.57491987179488,1.789181420620149,3.2142213374752138,1.789181420620149,0.013051181582878879,0.9646461197853088,71.57,93.71,71.96
51,0.8562011012664208,77.98477564102564,95.75721153846153,1.7893374693815207,3.2157959970408405,1.7893374693815207,0.014067417708175878,0.9129112877845764,73.45,94.03,73.45
52,0.8443745981424283,78.17508012820512,95.95953525641026,1.795869830486965,3.2423986013191506,1.795869830486965,0.017250153265870427,0.9825731601715088,71.41,93.26,73.45
53,0.8380303549460876,78.50160256410257,95.84535256410257,1.801079786853237,3.2593777894183336,1.801079786853237,0.015489390807031711,0.9111541537284851,73.6,93.96,73.6
54,0.8334958415765029,78.37940705128206,95.9775641025641,1.8121027917955297,3.301164748994192,1.8121027917955297,0.01744822096103915,0.9843861351013183,71.58,93.35,73.6
55,0.8289702731829424,78.60176282051282,95.96955128205128,1.80297457359539,3.2665547445229772,1.80297457359539,0.0158374314914993,0.948550410938263,73.26,93.57,73.6
56,0.8189161303715828,79.20472756410257,96.08974358974359,1.804173128210267,3.2716936508914514,1.804173128210267,0.01665297433543067,0.9160685066223144,73.73,93.79,73.73
57,0.8077895873632186,79.16466346153847,96.17788461538461,1.7926316740990023,3.2284961807843255,1.7926316740990023,0.014967861801334248,0.9306430024147033,73.34,93.65,73.73
58,0.8028234044710795,79.54727564102564,96.33613782051282,1.794258002485625,3.236315272418272,1.794258002485625,0.016953492934567382,0.9584558404922485,72.57,93.23,73.73
59,0.8003204454214145,79.5673076923077,96.29407051282051,1.7995629346473743,3.253696493021812,1.7995629346473743,0.015269737265142247,0.9216411781311035,73.65,93.91,73.73
60,0.7942655059007498,79.85777243589743,96.33213141025641,1.8082940535294787,3.28730009457283,1.8082940535294787,0.01737271054275702,0.9156452569961547,73.41,93.9,73.73
61,0.7860369584499262,80.08613782051282,96.28405448717949,1.8102304785784995,3.293690946975928,1.8102304785784995,0.01675656140138493,0.9186864728927613,73.64,94.12,73.73
62,0.7744907282865965,80.33653846153847,96.47035256410257,1.8070724474110325,3.28007630200127,1.8070724474110325,0.014565471809171449,0.8982571515083313,73.97,94.03,73.97
63,0.7701892123008386,80.57091346153847,96.59054487179488,1.8144623622495488,3.3087733539750794,1.8144623622495488,0.016499689954866614,0.8815278388023376,74.57,94.31,74.57
64,0.7700134845880362,80.54286858974359,96.5204326923077,1.8176270059485071,3.3205405479393884,1.8176270059485071,0.016772615186054107,0.8855615594863891,73.82,94.4,74.57
65,0.7621829211711884,80.96153846153847,96.63261217948718,1.8073420160461096,3.283163001380499,1.8073420160461096,0.01667783841488335,0.900521765422821,73.91,94.27,74.57
66,0.757003144423167,81.015625,96.61258012820512,1.8037676021362676,3.2703325764889826,1.8037676021362676,0.01675501397256207,0.8941359347343445,73.67,94.22,74.57
67,0.7434593718785506,81.43229166666667,96.92508012820512,1.8083821710471977,3.2871359683646544,1.8083821710471977,0.016889891803278267,0.8774185084342957,74.74,94.54,74.74
68,0.7376072455675174,81.69270833333333,96.78685897435898,1.8019581306682924,3.2631021793663453,1.8019581306682924,0.016049074684778564,0.871514538192749,74.7,94.67,74.74
69,0.7353721500971379,81.69070512820512,96.9110576923077,1.8124234545552993,3.302973833486293,1.8124234545552993,0.0180950548641281,0.9002126876831055,74.04,94.16,74.74
70,0.7256672064463298,81.9951923076923,96.9150641025641,1.812295544780368,3.30164327717193,1.812295544780368,0.01722813554115943,0.8779653853416443,74.62,94.75,74.74
71,0.7185939099544134,82.08934294871794,96.97115384615384,1.8157235776471516,3.3134088905685437,1.8157235776471516,0.01655678014477191,0.8514393617630005,75.07,94.86,75.07
72,0.7097981903797541,82.40384615384616,96.97315705128206,1.8157665026118202,3.315078375416418,1.8157665026118202,0.01807038340925704,0.8730344342231751,74.55,94.3,75.07
73,0.7041723887125652,82.60817307692308,97.11338141025641,1.8133836541707924,3.306231694394343,1.8133836541707924,0.017871417180526983,0.8567701791763306,74.99,94.64,75.07
74,0.695359417108389,82.98677884615384,97.1854967948718,1.82006354120432,3.3305249293074852,1.82006354120432,0.017893635286275522,0.8476297216415405,74.99,94.94,75.07
75,0.6876260719238183,83.1670673076923,97.24358974358974,1.8137467352333494,3.3073692302984896,1.8137467352333494,0.017692010728855845,0.85231110496521,75.29,94.7,75.29
76,0.6863694059543121,83.21915064102564,97.2676282051282,1.8109921334624517,3.296365891699209,1.8109921334624517,0.01667338423632625,0.8377106441497802,75.82,95.21,75.82
77,0.6772580912479987,83.4395032051282,97.39182692307692,1.7914035780558417,3.225442285275892,1.7914035780558417,0.0163155058046196,0.8503390474319458,75.31,94.76,75.82
78,0.6705661065303362,83.52564102564102,97.41386217948718,1.8068765542487284,3.2835514761672426,1.8068765542487284,0.018748593873484598,0.8770385440826416,74.3,94.7,75.82
79,0.6633750692392006,83.86017628205128,97.4579326923077,1.8307115031409962,3.3723679018814114,1.8307115031409962,0.02086329414864574,0.8146826011657715,76.43,95.29,76.43
80,0.6616495412129623,84.00240384615384,97.42988782051282,1.8175899202615107,3.3188081096877515,1.8175899202615107,0.015174991451506692,0.812948192691803,76.86,94.97,76.86
81,0.6520895397051787,84.27083333333333,97.4579326923077,1.8188668056257777,3.3258803143147517,1.8188668056257777,0.017603857707431114,0.8255378053665161,76.54,94.91,76.86
82,0.6417937802198606,84.6454326923077,97.62419871794872,1.808231008466701,3.2900933053234165,1.808231008466701,0.020393925342913732,0.8111820377349853,77.13,95.12,77.13
83,0.6405809961832487,84.51121794871794,97.65224358974359,1.8222934410916132,3.3400564162843898,1.8222934410916132,0.019303030838877078,0.8191678318023682,76.32,95.03,77.13
84,0.6309409263806466,84.86378205128206,97.72836538461539,1.818851554142167,3.3259159688999493,1.818851554142167,0.01769499289457288,0.8037214317321777,76.14,95.18,77.13
85,0.617619473582659,85.20032051282051,97.80448717948718,1.8190447474931963,3.3291730753201136,1.8190447474931963,0.020249281937527286,0.8028819442749023,76.42,95.23,77.13
86,0.6191491033786383,85.10616987179488,97.87660256410257,1.826507772720762,3.3568103405469163,1.826507772720762,0.020679696737557762,0.7975488355636596,76.7,95.29,77.13
87,0.6100524689906682,85.61698717948718,97.91266025641026,1.8307102581076393,3.3723074424789883,1.8307102581076393,0.020807393338448943,0.7599507248878479,78.23,95.62,78.23
88,0.6009084027547102,85.84334935897436,97.8926282051282,1.8197019587321874,3.3353876450080184,1.8197019587321874,0.024072426394258883,0.7815848084449768,77.22,95.35,78.23
89,0.5934462700134668,85.92147435897436,97.99278846153847,1.8248217148077728,3.351409343493055,1.8248217148077728,0.02143505265907475,0.792516477394104,77.02,95.13,78.23
90,0.5905980642025287,86.2520032051282,98.02884615384616,1.8246634786148967,3.3495127399299323,1.8246634786148967,0.020115929738916627,0.7969919738769531,77.13,95.07,78.23
91,0.5816364087355442,86.6005608974359,98.0048076923077,1.818003171561999,3.324341527161817,1.818003171561999,0.019205995352329364,0.7731051335334778,77.51,95.37,78.23
92,0.5731153913797477,86.7608173076923,98.10496794871794,1.8245279573668827,3.3485844382791963,1.8245279573668827,0.01968217106582726,0.7746334500312805,77.19,95.39,78.23
93,0.5710174035567503,86.86698717948718,98.17107371794872,1.8126957709015639,3.304515842214344,1.8126957709015639,0.018649884369929204,0.7667748366355897,78.01,95.56,78.23
94,0.5616099262084716,87.19751602564102,98.13701923076923,1.8073701164653861,3.2896099812584603,1.8073701164653861,0.023023243366356638,0.7579949488639831,78.27,95.5,78.27
95,0.5525456232902332,87.3457532051282,98.28926282051282,1.804556585560376,3.2797362376651282,1.804556585560376,0.02331176717580563,0.7524645984649658,78.98,95.66,78.98
96,0.5479087312252093,87.50400641025641,98.26923076923077,1.8222624215641998,3.344920766865023,1.8222624215641998,0.02428043382000178,0.7564989598274231,77.59,95.62,78.98
97,0.5344473510216444,87.97475961538461,98.31129807692308,1.8018755269387388,3.268722252226316,1.8018755269387388,0.021966837645558623,0.739192313671112,78.67,95.59,78.98
98,0.5421323831264789,87.91266025641026,98.31530448717949,1.813454376049504,3.311184332885608,1.813454376049504,0.022567558872511828,0.7428365326881409,78.5,95.58,78.98
99,0.5286046390350049,88.25520833333333,98.3573717948718,1.786432881638441,3.2145316831920243,1.786432881638441,0.02318924259300026,0.7527191517829895,78.13,95.56,78.98
100,0.521526691928888,88.56770833333333,98.42147435897436,1.7833006002810583,3.202089029958225,1.7833006002810583,0.021927998995442177,0.7300675322532654,78.82,95.89,78.98
101,0.5115298064855429,88.83613782051282,98.53565705128206,1.775102738883066,3.175212645358265,1.775102738883066,0.02422291176810276,0.7461256305217743,78.17,95.47,78.98
102,0.5089644838602115,88.9042467948718,98.50560897435898,1.7716156276736876,3.158942727190936,1.7716156276736876,0.020320794973301748,0.7518945467948913,78.12,95.39,78.98
103,0.5025780580746821,89.00641025641026,98.52163461538461,1.7673159099806348,3.145500895442734,1.7673159099806348,0.022095369772054507,0.7282991788864136,78.98,95.54,78.98
104,0.49889794901395457,89.2207532051282,98.6318108974359,1.7755157117378007,3.173704135931875,1.7755157117378007,0.02124809330408617,0.7344541512489319,78.55,95.74,78.98
105,0.4902414531279833,89.59535256410257,98.66786858974359,1.7771073423208557,3.183334800997448,1.7771073423208557,0.025224294866752928,0.7233037328720093,78.88,95.81,78.98
106,0.4852604506107477,89.61338141025641,98.6738782051282,1.7674999351257727,3.150414215811422,1.7674999351257727,0.026358195141811258,0.7271202204704285,78.62,95.65,78.98
107,0.47636169072909235,89.88782051282051,98.73197115384616,1.7580744925239549,3.113708965463411,1.7580744925239549,0.022883044200049607,0.7094352809906006,79.71,96.15,79.71
108,0.46615133728736485,90.30048076923077,98.81009615384616,1.7603130637367186,3.1201907480374937,1.7603130637367186,0.021488665675341245,0.7196941917419434,78.83,95.87,79.71
109,0.46290956827310414,90.2724358974359,98.81610576923077,1.743091748638628,3.0615191517829206,1.743091748638628,0.023150307610850795,0.7249528566360474,78.73,95.75,79.71
110,0.45555876447604254,90.61899038461539,98.87820512820512,1.7352179054645804,3.0337826325868824,1.7352179054645804,0.022801453141996664,0.6927960873603821,80.0,95.91,80.0
111,0.45142182256930913,90.91546474358974,98.77403846153847,1.7362019845528431,3.036539676668924,1.7362019845528431,0.022142345503692873,0.6969797067642212,79.53,96.13,80.0
112,0.44877327993894234,90.88341346153847,98.828125,1.7480363366170975,3.077926472162826,1.7480363366170975,0.022295438029103387,0.7040906137943268,79.24,95.96,80.0
113,0.4431052850607114,90.99759615384616,98.93028846153847,1.7375426533845286,3.0388088609197714,1.7375426533845286,0.019754388589223293,0.6723461508750915,80.25,96.28,80.25
114,0.42514126820442005,91.47836538461539,98.91225961538461,1.7137266894357261,2.961048390619278,1.7137266894357261,0.02418922453494421,0.7025332974433899,79.83,96.01,80.25
115,0.4171739616455176,91.71474358974359,99.03846153846153,1.7252884138940547,2.9991421510361715,1.7252884138940547,0.022522039919108394,0.6772933170318604,80.45,96.24,80.45
116,0.41708538486407354,91.69871794871794,98.9823717948718,1.741368619306354,3.0557796877074392,1.741368619306354,0.023415019402521775,0.6786544442176818,80.52,96.28,80.52
117,0.41610962251822153,91.77884615384616,99.00240384615384,1.7381568505589438,3.046679993808909,1.7381568505589438,0.025490756663922642,0.7023367662429809,79.73,96.06,80.52
118,0.40598857899506885,92.09535256410257,98.984375,1.7175589866422085,2.9749808291972224,1.7175589866422085,0.024971956601812284,0.6841721109390259,80.32,96.19,80.52
119,0.3961399101676085,92.3798076923077,99.10657051282051,1.7218097743124785,2.990571950463789,1.7218097743124785,0.025943051545800788,0.6667396854400635,80.84,96.26,80.84
120,0.39232192352796214,92.63020833333333,99.09054487179488,1.7100870310880958,2.947322564981195,1.7100870310880958,0.02292491108549699,0.6667861910820008,80.59,96.31,80.84
121,0.3889052562988721,92.68830128205128,99.11858974358974,1.7043996673274693,2.932519922351225,1.7043996673274693,0.027541696365236845,0.6563701172828674,81.11,96.56,81.11
122,0.38320415046734685,92.6983173076923,99.11858974358974,1.70156692628895,2.9208125935209166,1.70156692628895,0.025482588880492152,0.6509549115180969,81.22,96.42,81.22
123,0.37815239016826335,92.94070512820512,99.09455128205128,1.6977617020184368,2.910253453009586,1.6977617020184368,0.02785865616904637,0.6817056154251099,80.51,95.9,81.22
124,0.36886898447305727,93.25921474358974,99.13661858974359,1.6760875967999318,2.8390110204344134,1.6760875967999318,0.029741388287842785,0.6602508111953735,80.85,96.43,81.22
125,0.3719257316910304,93.27123397435898,99.13461538461539,1.6915221869599804,2.8898359912392793,1.6915221869599804,0.02858868226140432,0.6523396541595459,81.35,96.38,81.35
126,0.3583177945934809,93.49559294871794,99.2548076923077,1.6791769158892658,2.849011917082243,1.6791769158892658,0.02937680222685657,0.6540056604385376,81.44,96.28,81.44
127,0.3548732354090764,93.53565705128206,99.28886217948718,1.681741474165547,2.8543361181365707,1.681741474165547,0.026081732208063535,0.6437945690155029,81.37,96.59,81.44
128,0.34289788328684295,93.9443108974359,99.32892628205128,1.6711942338975714,2.8189392897973566,1.6711942338975714,0.02604912238486623,0.6493554431915283,81.16,96.47,81.44
129,0.3408513644948984,94.0224358974359,99.24879807692308,1.681801110522261,2.854565497653965,1.681801110522261,0.02611052230005484,0.6444482430458068,81.29,96.48,81.44
130,0.33529549814187565,94.07852564102564,99.31089743589743,1.6716156214258493,2.825089314522275,1.6716156214258493,0.03079052872734689,0.6350540956497193,81.45,96.59,81.45
131,0.3306777642323421,94.24879807692308,99.32291666666667,1.66409710692353,2.79429806936383,1.66409710692353,0.02507888809256764,0.6224806121826172,81.72,96.67,81.72
132,0.31847733415854285,94.62540064102564,99.34495192307692,1.651622551310113,2.754344415054706,1.651622551310113,0.026487363058578683,0.6399529194831848,81.53,96.28,81.72
133,0.31367254432959435,94.7295673076923,99.38701923076923,1.6569991963082829,2.7755128011184595,1.6569991963082829,0.029866464552164462,0.6168975244045257,82.08,96.62,82.08
134,0.3101011102780318,94.65544871794872,99.39503205128206,1.6545709942024251,2.7718839254565464,1.6545709942024251,0.03427875060054486,0.6342229833602905,81.65,96.45,82.08
135,0.3042910871597437,95.00801282051282,99.3770032051282,1.6483482843780082,2.7471201599258537,1.6483482843780082,0.030068093313930788,0.6292086095809937,81.81,96.71,82.08
136,0.2966399573744872,95.18830128205128,99.39903846153847,1.6518834305214438,2.7583991225128854,1.6518834305214438,0.029680254481591728,0.6150614278793335,82.15,96.58,82.15
137,0.2902229410715592,95.1963141025641,99.40504807692308,1.6382074679138745,2.712378158338666,1.6382074679138745,0.028654450409877796,0.6159328694343567,82.47,96.51,82.47
138,0.2864922495606618,95.34655448717949,99.43309294871794,1.649085216982182,2.7525736916163366,1.649085216982182,0.033091638747166474,0.6049247400283814,82.45,96.64,82.47
139,0.2801833600952075,95.44270833333333,99.43910256410257,1.6314304241917255,2.6902939167042583,1.6314304241917255,0.028728687725865232,0.610150500869751,82.1,96.86,82.47
140,0.28105285137127606,95.5448717948718,99.39903846153847,1.6404742389055844,2.720587113925697,1.6404742389055844,0.029431385412840516,0.6031898937225342,82.53,96.75,82.53
141,0.270708302121896,95.6670673076923,99.49719551282051,1.6244117170596981,2.671197751403093,1.6244117170596981,0.03248432488225639,0.6120129104614258,82.36,96.49,82.53
142,0.26866831603722696,95.78725961538461,99.4511217948718,1.6428493066609822,2.7320668079302997,1.6428493066609822,0.03311296353382964,0.6191203850746155,82.03,96.42,82.53
143,0.26039459980451146,95.98958333333333,99.50320512820512,1.6134071581829357,2.6361564154095842,1.6134071581829357,0.0330737573336477,0.5966000489711761,82.73,96.82,82.73
144,0.2607216220253553,95.96554487179488,99.48317307692308,1.6364988648422427,2.716962684903915,1.6364988648422427,0.038834150273966195,0.5890578218460083,82.67,96.65,82.73
145,0.2520874123160656,96.12179487179488,99.52524038461539,1.6279136106029064,2.684133798967129,1.6279136106029064,0.034031075380937637,0.5803253242492675,83.22,96.79,83.22
146,0.24925626867856734,96.30408653846153,99.51722756410257,1.6248691064525866,2.6715940277165005,1.6248691064525866,0.03139441461247294,0.5905208650588989,82.74,96.83,83.22
147,0.24202244732624445,96.3641826923077,99.51923076923077,1.6145627022010811,2.643612631072926,1.6145627022010811,0.036799911734068935,0.5867457458496094,83.11,96.86,83.22
148,0.23980677586335403,96.38020833333333,99.56129807692308,1.6187592000318685,2.6568040673495488,1.6187592000318685,0.03642271966173416,0.5836952491283417,83.04,96.84,83.22
149,0.23425668630844507,96.51842948717949,99.56129807692308,1.6125228102606786,2.6418413067129367,1.6125228102606786,0.04161149310194023,0.5785513186454773,83.0,96.93,83.22
150,0.23024128197859495,96.66666666666667,99.56129807692308,1.6138862350969703,2.643513011467786,1.6138862350969703,0.038884231632312805,0.5805563357830048,83.09,97.03,83.22
151,0.22632463517097326,96.65264423076923,99.55729166666667,1.6332739016706466,2.703674177446625,1.6332739016706466,0.0360905395681681,0.5783675331592559,83.28,96.75,83.28
152,0.22338647937927492,96.80288461538461,99.58533653846153,1.6128225297862677,2.6415941724601995,1.6128225297862677,0.040397659874022995,0.5753201841831207,83.41,96.73,83.41
153,0.21248417435548245,96.8329326923077,99.61338141025641,1.6078038697817263,2.626946557690463,1.6078038697817263,0.041913274005368706,0.5785748475551605,82.95,96.79,83.41
154,0.20930872714290252,96.98717948717949,99.63541666666667,1.6165803495577513,2.654551949297291,1.6165803495577513,0.0412199227210297,0.5666633915901184,83.64,96.97,83.64
155,0.20907828248082064,96.98717948717949,99.58133012820512,1.6142148436856258,2.6559927787139266,1.6142148436856258,0.050303217138917056,0.5688923475265503,83.36,96.97,83.64
156,0.20124978432670618,97.09334935897436,99.59134615384616,1.6044875071187839,2.61838553453354,1.6044875071187839,0.04400537403329041,0.5701373803138733,83.45,96.88,83.64
157,0.19973147310889683,97.14342948717949,99.59134615384616,1.6112450009709698,2.645955130354896,1.6112450009709698,0.049844677200955534,0.566440759754181,83.43,97.04,83.64
158,0.1919906469873893,97.17948717948718,99.609375,1.6100407728572534,2.6398828589618337,1.6100407728572534,0.04765156869905196,0.5648697824478149,83.36,96.97,83.64
159,0.1882518560267412,97.16947115384616,99.66546474358974,1.6100769515778235,2.6419183301041365,1.6100769515778235,0.04957054010199968,0.559313202047348,83.82,96.93,83.82
160,0.18762061047630432,97.28365384615384,99.6073717948718,1.6089950219932778,2.6365113259213255,1.6089950219932778,0.047646345122176914,0.557326742553711,83.69,97.0,83.82
161,0.18498312620780408,97.31971153846153,99.61738782051282,1.6248917309215545,2.691548558984792,1.6248917309215545,0.051275421767546625,0.5559313718795776,84.19,97.05,84.19
162,0.17881001832011417,97.47395833333333,99.62339743589743,1.6129538102017655,2.6575487115493766,1.6129538102017655,0.055928717704983644,0.5509072518348694,84.21,97.11,84.21
163,0.17543876459583257,97.48798076923077,99.68349358974359,1.609863737981164,2.6577691269598698,1.609863737981164,0.06610787209318403,0.556978784942627,83.82,96.9,84.21
164,0.17160381531486144,97.50600961538461,99.6514423076923,1.6140301261131251,2.6649051903367895,1.6140301261131251,0.059811942336038815,0.5541961578369141,83.87,97.07,84.21
165,0.16654796581237744,97.52804487179488,99.65544871794872,1.6158046701599436,2.679368436557426,1.6158046701599436,0.06854370444674185,0.5494849650382996,84.13,96.97,84.21
166,0.1673409290993825,97.60416666666667,99.64342948717949,1.6236940975144734,2.701200624757642,1.6236940975144734,0.0648181024543022,0.5498779661178589,83.75,97.04,84.21
167,0.1611754709520401,97.67427884615384,99.63541666666667,1.6113054169747871,2.6636858248816027,1.6113054169747871,0.06738067810931003,0.5446829691410064,84.06,97.0,84.21
168,0.15949290883846773,97.64222756410257,99.63942307692308,1.6207562245747937,2.6951867229310023,1.6207562245747937,0.06833598343306324,0.5468236525058746,84.01,97.04,84.21
169,0.15712448379550226,97.6963141025641,99.67748397435898,1.6334044701380226,2.7363004299566063,1.6334044701380226,0.06829026688973183,0.543111342048645,84.13,97.25,84.21
170,0.15189758074971346,97.80448717948718,99.67748397435898,1.6246656733902198,2.715787585889766,1.6246656733902198,0.07624903559726981,0.5389067658424378,84.21,97.14,84.21
171,0.14926766522037677,97.76241987179488,99.69350961538461,1.634885545771842,2.7517213274671146,1.634885545771842,0.0788705796934206,0.5436848004341126,84.33,97.07,84.33
172,0.14469704721600582,97.8104967948718,99.72155448717949,1.6241775999367962,2.7103464213743944,1.6241775999367962,0.07239354523794272,0.5439646791934967,84.5,97.05,84.5
173,0.1406308454580796,97.89863782051282,99.7275641025641,1.6331911799345367,2.747262498542223,1.6331911799345367,0.07994906832625892,0.5442371809959412,84.44,97.0,84.5
174,0.13948083863808558,97.96474358974359,99.7295673076923,1.6174051799482343,2.6955843587124324,1.6174051799482343,0.0795848425890524,0.5410018345355988,84.51,97.07,84.51
175,0.14075699609059553,97.87259615384616,99.6875,1.6549426519877266,2.8337191651096028,1.6549426519877266,0.09488398374143303,0.5385733469963073,84.41,97.15,84.51
176,0.13504035797638772,97.92467948717949,99.70953525641026,1.6383602492467249,2.7909647742840544,1.6383602492467249,0.10674046797226389,0.5306786413192749,84.63,97.11,84.63
177,0.13101787242369775,98.03886217948718,99.70953525641026,1.6346931766290678,2.7628256186735753,1.6346931766290678,0.09060383695594298,0.5343273811340332,84.45,97.14,84.63
178,0.12982217063888526,98.00280448717949,99.73157051282051,1.638471150660506,2.776049977781971,1.638471150660506,0.09146226623520803,0.5369779521465301,84.64,97.18,84.64
179,0.12733193966440665,98.0869391025641,99.74759615384616,1.6424154848869792,2.803072953861142,1.6424154848869792,0.10554432886461074,0.5307526028156281,84.65,97.18,84.65
180,0.1263276224143994,98.05288461538461,99.7295673076923,1.6399427289082171,2.7872694526432227,1.6399427289082171,0.0978572985442927,0.5289155502319336,84.89,97.29,84.89
181,0.12442489159412873,98.0108173076923,99.7676282051282,1.6609645116295984,2.8648880439341475,1.6609645116295984,0.10608493504119743,0.5365685244560242,84.71,97.16,84.89
182,0.1232707933546641,98.02884615384616,99.73958333333333,1.6325913444496505,2.755181119554278,1.6325913444496505,0.08982662158236066,0.5318099715709687,84.71,97.18,84.89
183,0.1197841534916407,98.14703525641026,99.77764423076923,1.6499165021021784,2.829379899617645,1.6499165021021784,0.10715543570855735,0.5329767637252808,84.75,97.18,84.89
184,0.11849487786873793,98.12099358974359,99.73157051282051,1.6288505947322909,2.7600401374259933,1.6288505947322909,0.10688587746625577,0.5306118165493011,84.94,97.22,84.94
185,0.11541797733650758,98.14102564102564,99.73157051282051,1.6061163477064675,2.6911207288204135,1.6061163477064675,0.11151100645045098,0.5301755141735077,84.98,97.28,84.98
186,0.119436523423363,98.11498397435898,99.70753205128206,1.6605937239897295,2.866748053742512,1.6605937239897295,0.10917653758843437,0.5297985083580017,84.87,97.21,84.98
187,0.11108293050947862,98.22315705128206,99.77363782051282,1.587889493269386,2.6233388694341895,1.587889493269386,0.10194582659888152,0.529059693145752,84.88,97.27,84.98
188,0.11152981316240934,98.2011217948718,99.77964743589743,1.6182041407861374,2.7239177934168435,1.6182041407861374,0.10533315215944228,0.5288637919425965,85.0,97.24,85.0
189,0.10943257657763286,98.25921474358974,99.77964743589743,1.6091404427083524,2.714306825930314,1.6091404427083524,0.12497386157068169,0.529362363243103,84.9,97.27,85.0
190,0.1112000548782257,98.27323717948718,99.74358974358974,1.6115364960777445,2.710763023027383,1.6115364960777445,0.11371314483684891,0.5288022574424743,84.87,97.27,85.0
191,0.1102387771774561,98.22115384615384,99.71554487179488,1.6115575106508488,2.709096703907726,1.6115575106508488,0.1119790937725651,0.529627844953537,84.97,97.25,85.0
192,0.10743078983938083,98.29727564102564,99.75160256410257,1.583701237734869,2.627340275585601,1.583701237734869,0.11923066518264491,0.5277763748645783,84.95,97.2,85.0
193,0.10741058320571215,98.25721153846153,99.77163461538461,1.6187367537860646,2.7238264186609946,1.6187367537860646,0.10351774060314822,0.5279070614337921,85.03,97.29,85.03
194,0.10700901956894458,98.30929487179488,99.7636217948718,1.6090217643453153,2.704083493936487,1.6090217643453153,0.11513245579957587,0.531024120759964,85.03,97.25,85.03
195,0.10906033304830393,98.2451923076923,99.75360576923077,1.6256316330458376,2.7577584726210937,1.6256316330458376,0.11508026626181689,0.5288370164871216,85.03,97.24,85.03
196,0.10596879406426198,98.30328525641026,99.78165064102564,1.6215541143481067,2.7376485929151695,1.6215541143481067,0.10821084715589668,0.5268210189342499,85.1,97.26,85.1
197,0.1061709466844033,98.33733974358974,99.77363782051282,1.6029520381327345,2.691364303988735,1.6029520381327345,0.12190906743484797,0.5271472281932831,85.1,97.24,85.1
198,0.10759864273743752,98.28125,99.765625,1.613622922185487,2.7406849211370026,1.613622922185487,0.13690598613457228,0.5288961893558503,84.98,97.14,85.1
199,0.1082445543545943,98.23116987179488,99.73557692307692,1.63163910910301,2.785744055098931,1.63163910910301,0.12349787274446689,0.5259942615985871,84.95,97.28,85.1


==> CIFAR/CIFAR100/CIFAR100_cutout-wideresnet28x10-sam.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,4.074640400593097,6.692708333333333,24.002403846153847,0.7543001318940092,0.6389489033626914,0.7543001318940092,0.06998021438737168,3.7733200092315675,10.29,33.92,10.29
1,3.679940871703319,12.387820512820513,36.57652243589744,0.7758209562030568,0.606787442690171,0.7758209562030568,0.004889286606345689,3.4765253898620605,15.91,42.2,15.91
2,3.370026330458812,18.147035256410255,46.095753205128204,0.9093255955794547,0.8316167348510495,0.9093255955794547,0.004743696075119486,3.1932104526519773,20.87,49.62,20.87
3,3.0159780973043198,24.45713141025641,55.68309294871795,1.0652137609018262,1.1395110214627853,1.0652137609018262,0.004830665048172422,2.883215870285034,25.93,58.08,25.93
4,2.658869496981303,31.25,64.36097756410257,1.192786890401538,1.427447247090454,1.192786890401538,0.0047066811766833805,2.599850326538086,31.67,64.92,31.67
5,2.3831730173184322,37.1494391025641,71.09775641025641,1.297327404315874,1.6884193892142272,1.297327404315874,0.005360995225264009,2.4273994773864747,35.48,68.3,35.48
6,2.189545846902407,41.458333333333336,75.0400641025641,1.3510672635236989,1.8305022362560757,1.3510672635236989,0.005119485690659564,2.1068619110107423,42.4,76.11,42.4
7,2.0470929075510074,44.91386217948718,77.87259615384616,1.3914397309117477,1.9414163063271355,1.3914397309117477,0.0053117815673786595,2.084213444328308,42.62,76.19,42.62
8,1.9353758769157605,47.756410256410255,79.99399038461539,1.432268234979677,2.056920142522859,1.432268234979677,0.005527845591060121,1.9059851238250733,47.17,80.22,47.17
9,1.8534291435510684,49.96594551282051,81.39623397435898,1.455069898987832,2.1227424098501064,1.455069898987832,0.0055139989096471,2.0538896938323976,44.74,76.75,47.17
10,1.7901624000989473,51.374198717948715,82.57011217948718,1.4775518150707383,2.190217274362638,1.4775518150707383,0.007057908143804692,1.7894665441513062,50.18,81.44,50.18
11,1.7304351112781426,53.15304487179487,83.32932692307692,1.4977330952615089,2.2539730199814785,1.4977330952615089,0.010768595339858411,1.8019333328247071,50.01,81.12,50.18
12,1.673527577595833,54.250801282051285,84.49919871794872,1.514208969499815,2.299742722995602,1.514208969499815,0.006913919681909686,1.7212447141647338,52.34,82.15,52.34
13,1.635209726064633,55.470753205128204,85.0,1.5346809576122225,2.362295966966453,1.5346809576122225,0.007050325308885164,1.6228811191558838,54.06,83.98,54.06
14,1.6012073969229674,56.36418269230769,85.65104166666667,1.5417749236516916,2.3842215855354354,1.5417749236516916,0.007151670334256011,1.6628917980194091,53.42,83.74,54.06
15,1.5751690088174282,56.979166666666664,85.82532051282051,1.5576667058440483,2.4327895635295365,1.5576667058440483,0.006463997034487523,1.6026675552368164,55.01,84.73,55.01
16,1.5415589992816632,57.90064102564103,86.5264423076923,1.558994858836588,2.437977433980276,1.558994858836588,0.007512464101363303,1.6817019939422608,53.11,83.39,55.01
17,1.5169455525202629,58.561698717948715,87.03725961538461,1.5689734281630048,2.468591613094392,1.5689734281630048,0.006913994812820512,1.5995022491455078,55.45,84.71,55.45
18,1.4981110560588347,59.28285256410256,87.24158653846153,1.5817723556734045,2.510471347295646,1.5817723556734045,0.008467562123054773,1.5881048402786255,55.08,85.28,55.45
19,1.479834875999353,59.83974358974359,87.51201923076923,1.590263926472878,2.5365544549682695,1.590263926472878,0.007615099127334712,1.629208546447754,54.84,83.95,55.45
20,1.467498710522285,59.93389423076923,87.68229166666667,1.5915908068287847,2.5408412849636197,1.5915908068287847,0.0076799885817178115,1.4810224699020387,58.76,86.37,58.76
21,1.4545997408720164,60.24639423076923,87.81650641025641,1.603680719370463,2.5812690348966507,1.603680719370463,0.009477185216085093,1.6813267570495605,53.45,83.26,58.76
22,1.4250439442121066,61.19190705128205,88.33934294871794,1.606492840225805,2.589196194131714,1.606492840225805,0.008376948434940523,1.4943673908233643,58.37,85.97,58.76
23,1.413668240644993,61.27804487179487,88.3613782051282,1.6123609640158678,2.608727733431687,1.6123609640158678,0.009019855149508427,1.5705262062072753,56.3,84.96,58.76
24,1.4066728429916577,61.44831730769231,88.6738782051282,1.6181375926171553,2.628205689454746,1.6181375926171553,0.009836420813903235,1.6125978036880493,55.26,84.0,58.76
25,1.4011324665485285,61.69070512820513,88.75600961538461,1.6247640574277662,2.6485222937260815,1.6247640574277662,0.00866405141694404,1.4744570489883422,58.58,86.81,58.76
26,1.3849736427649473,61.99519230769231,88.92427884615384,1.6268324181232607,2.655652212888502,1.6268324181232607,0.009068496231726009,1.401074600982666,60.43,87.38,60.43
27,1.3766893389897468,62.52403846153846,88.92427884615384,1.6246914460700699,2.6482910696868855,1.6246914460700699,0.008668774753630704,1.4678220167160034,58.34,86.68,60.43
28,1.3634098752951012,62.79447115384615,89.23477564102564,1.6284101439428245,2.660668740866499,1.6284101439428245,0.008949143970608642,1.3606347694396972,61.76,88.25,61.76
29,1.3568762965691394,63.05889423076923,89.35496794871794,1.6397976522578477,2.697388382238555,1.6397976522578477,0.008452041888205919,1.4852162811279297,58.33,86.09,61.76
30,1.334822714787263,63.58373397435897,89.69350961538461,1.6404175274317712,2.699524745069671,1.6404175274317712,0.008555080764305334,1.6772097002029418,53.69,83.1,61.76
31,1.3336471337538498,63.66586538461539,89.65945512820512,1.6468409677164435,2.7216375944044824,1.6468409677164435,0.009552421455250482,1.4410426090240478,59.11,87.01,61.76
32,1.3246994376182557,63.6318108974359,89.77163461538461,1.6450050846495037,2.7157749941472713,1.6450050846495037,0.009733265624550569,1.4530212627410888,58.9,86.32,61.76
33,1.3245129018257826,64.08453525641026,89.77964743589743,1.65871242307196,2.760507104647436,1.65871242307196,0.009180202194182918,1.4609728158950805,59.01,86.68,61.76
34,1.3161118571574872,63.938301282051285,89.94391025641026,1.656746168095819,2.7539453271654666,1.656746168095819,0.009137461665286395,1.3524490140914918,61.7,88.34,61.76
35,1.305469166315519,64.54527243589743,89.97195512820512,1.6564729748384208,2.753225427434935,1.6564729748384208,0.009322711064887468,1.3820077924728393,59.84,88.33,61.76
36,1.297668692546013,64.5292467948718,90.15224358974359,1.6588802551475144,2.7609293309395246,1.6588802551475144,0.009045630021242257,1.3087169916152954,62.82,88.57,62.82
37,1.2916829072512113,65.01201923076923,90.05608974358974,1.661828000413518,2.7722182837088867,1.661828000413518,0.010545980750495065,1.3752080173492431,61.79,87.49,62.82
38,1.2838095016968556,64.84775641025641,90.34655448717949,1.6705294297888935,2.8017002093648764,1.6705294297888935,0.011031633574070554,1.4074532291412354,59.81,87.33,62.82
39,1.2865068441782241,64.93189102564102,90.26041666666667,1.6721674358963836,2.8060879366065445,1.6721674358963836,0.009944002934258123,1.2887287912368774,62.16,89.44,62.82
40,1.2681893072067163,65.57291666666667,90.57892628205128,1.6714396173890227,2.8025067510569572,1.6714396173890227,0.008796356479394696,1.3426668273925781,61.7,88.68,62.82
41,1.260288900595445,65.76121794871794,90.70913461538461,1.6785752786430597,2.8266103784848235,1.6785752786430597,0.008995412413198345,1.35626070022583,61.73,87.97,62.82
42,1.2698169358265705,65.55288461538461,90.57091346153847,1.6839691015752354,2.8462288579615342,1.6839691015752354,0.010476922901428765,1.3943139696121216,60.62,87.71,62.82
43,1.2533433145437485,65.78926282051282,90.80128205128206,1.683121645085739,2.843453175564432,1.683121645085739,0.010554703408307997,1.4137026999473572,60.07,87.6,62.82
44,1.2501336462986774,65.93149038461539,90.72516025641026,1.6851033213171254,2.850305611500563,1.6851033213171254,0.010732407986556058,1.2712469360351561,64.2,89.28,64.2
45,1.2407782326906156,66.07171474358974,91.02163461538461,1.6861045120441889,2.8525753373129303,1.6861045120441889,0.009626911777158131,1.377812474632263,61.17,87.8,64.2
46,1.2364308753074744,66.54046474358974,90.9395032051282,1.6936361847714398,2.8798601388882568,1.6936361847714398,0.011456612521098197,1.2442308959007262,64.01,90.0,64.2
47,1.2311685170882787,66.62860576923077,90.91346153846153,1.6931594300855246,2.877921340104014,1.6931594300855246,0.01113248441647574,1.2153033599853516,64.77,90.7,64.77
48,1.2200852299347902,66.82491987179488,91.21794871794872,1.6956479280498928,2.8860083698649284,1.6956479280498928,0.01078647396503385,1.3121346147537232,63.13,88.9,64.77
49,1.2096626171698937,67.20953525641026,91.31610576923077,1.700424491769523,2.9006040467091827,1.700424491769523,0.009160594499542096,1.275914015007019,63.6,89.49,64.77
50,1.2181460632727696,66.89503205128206,91.23397435897436,1.7047839125608206,2.9165264176267427,1.7047839125608206,0.010238229100563156,1.3504267890930175,62.09,88.7,64.77
51,1.204696677128474,66.93910256410257,91.46233974358974,1.7045486102443492,2.915512629305742,1.7045486102443492,0.010026664619799508,1.271784733390808,63.64,89.42,64.77
52,1.1927765617003807,67.52604166666667,91.73477564102564,1.7049083925302788,2.918987159161484,1.7049083925302788,0.012274532241304925,1.252134372138977,64.26,89.52,64.77
53,1.1953852783410976,67.5,91.4443108974359,1.7079016746463815,2.9282685399056194,1.7079016746463815,0.01134040964570504,1.2003459686279296,65.27,90.63,65.27
54,1.1838559788007004,67.87259615384616,91.73076923076923,1.721051719494824,2.974635965993444,1.721051719494824,0.012616944817353648,1.2254604561805724,65.31,89.69,65.31
55,1.184244348299809,67.97676282051282,91.75280448717949,1.717490381222894,2.9612861319507555,1.717490381222894,0.011512922357593602,1.308372345161438,63.22,89.06,65.31
56,1.1712458535646781,68.2011217948718,91.92708333333333,1.7250101526699855,2.987125941693644,1.7250101526699855,0.011465914879117634,1.346547071647644,61.64,88.66,65.31
57,1.1673369349577487,68.1229967948718,91.92107371794872,1.7231038268935817,2.9813837703356105,1.7231038268935817,0.012296972080304336,1.2330509622573853,64.79,89.84,65.31
58,1.1617093440813897,68.37139423076923,91.81891025641026,1.724274489600973,2.983901324032074,1.724274489600973,0.010778808543378204,1.3199395029067993,61.97,89.15,65.31
59,1.1573963318115625,68.52363782051282,92.06129807692308,1.730979879185337,3.0073775431406333,1.730979879185337,0.01108620099614921,1.2863513668060302,64.29,88.96,65.31
60,1.152331334963823,68.85016025641026,91.96915064102564,1.7314629749040729,3.009175496305151,1.7314629749040729,0.011211462841488995,1.2558930963516235,63.96,89.47,65.31
61,1.1466619324989809,68.92628205128206,92.09134615384616,1.7367272548513375,3.0281717011145566,1.7367272548513375,0.011950143371093791,1.282048007774353,63.26,89.81,65.31
62,1.1292970596215663,69.34895833333333,92.31169871794872,1.7300043007742665,3.0038019980821518,1.7300043007742665,0.010887117384692946,1.2221848311424255,65.34,89.85,65.34
63,1.1373245031405719,69.18669871794872,92.29166666666667,1.7435342142270227,3.051953776168151,1.7435342142270227,0.01204221998790933,1.1337090406417847,67.57,91.67,67.57
64,1.1267589905323125,69.68149038461539,92.46794871794872,1.746668404484,3.0620561079203474,1.746668404484,0.011205592697665523,1.2087716638565063,65.1,90.2,67.57
65,1.1204409883572506,69.86778846153847,92.33974358974359,1.7410451617350409,3.0433380033689357,1.7410451617350409,0.012099748167941016,1.1886541305541993,65.93,90.63,67.57
66,1.1161867830997858,69.8858173076923,92.40785256410257,1.7458724492402877,3.059980175187935,1.7458724492402877,0.011909566171654173,1.26006452999115,63.92,90.05,67.57
67,1.1006334121410664,69.91386217948718,92.66626602564102,1.7550596552350988,3.092127545472277,1.7550596552350988,0.011893152038333632,1.1763360799789429,66.95,90.97,67.57
68,1.096956640176284,70.1161858974359,92.9326923076923,1.758063809404921,3.1028223185974015,1.758063809404921,0.012033960658059062,1.1414112190246581,67.17,91.51,67.57
69,1.0959973946595802,70.44270833333333,92.71233974358974,1.7595507093031786,3.108704278765449,1.7595507093031786,0.012685580156130083,1.2619384164810181,64.14,89.37,67.57
70,1.0925018851573651,70.62900641025641,92.76041666666667,1.7619159354495224,3.116138435037509,1.7619159354495224,0.011790671446543222,1.1998556344985962,65.76,90.72,67.57
71,1.0831204412839353,70.7051282051282,93.03285256410257,1.766958004809671,3.1343699724620144,1.766958004809671,0.012229381701041486,1.1814617082595824,66.23,90.33,67.57
72,1.0680564567064628,71.22796474358974,93.1610576923077,1.7626246593631458,3.1193182037228278,1.7626246593631458,0.012472513927781925,1.1855141422271729,66.22,90.68,67.57
73,1.0668077433720613,71.03165064102564,93.17508012820512,1.7718855991378342,3.1528832779109437,1.7718855991378342,0.013304701478902281,1.0870353324890136,68.83,91.96,68.83
74,1.056570107356096,71.39222756410257,93.43349358974359,1.779068859951202,3.1767961216441956,1.779068859951202,0.011710113196126137,1.170962163734436,66.74,90.78,68.83
75,1.0518224376898546,71.70472756410257,93.36538461538461,1.7778138964150676,3.173579418044676,1.7778138964150676,0.012957167758151034,1.1232610652923585,68.04,91.44,68.83
76,1.0423286297382452,71.86698717948718,93.51963141025641,1.7765874577744183,3.1687523544345675,1.7765874577744183,0.012489359313196946,1.0998838567733764,68.32,91.99,68.83
77,1.0328370658250956,71.98116987179488,93.60777243589743,1.7798391746793096,3.181066012020887,1.7798391746793096,0.013238524297760623,1.1772628677368164,66.41,90.38,68.83
78,1.0245049096070804,72.25961538461539,93.61778846153847,1.7881875696315765,3.2106324591402573,1.7881875696315765,0.013017674955372982,1.137286364173889,67.55,91.28,68.83
79,1.0237492784475668,72.56009615384616,93.66386217948718,1.7955565375626823,3.2389109971867054,1.7955565375626823,0.014887717602617201,1.0884139465332032,68.05,92.19,68.83
80,1.0198019185127356,72.60016025641026,93.66586538461539,1.794880171672813,3.234185821123772,1.794880171672813,0.012590990459544926,1.0614177141189576,69.46,92.0,69.46
81,1.0177190297689194,72.6181891025641,93.74198717948718,1.8035643092211182,3.2659795549453676,1.8035643092211182,0.0131353374491181,1.0037093414306641,71.28,92.75,71.28
82,0.9919096790827238,73.45152243589743,94.01642628205128,1.793592170064558,3.2336958609392905,1.793592170064558,0.016722988422400054,1.052801912689209,70.01,92.61,71.28
83,0.9949582064763094,73.203125,93.9463141025641,1.8119896989844604,3.298439709910224,1.8119896989844604,0.015133040684428778,1.1340711029052735,67.59,91.35,71.28
84,0.9861017178266477,73.50961538461539,94.01842948717949,1.8075045099361815,3.2804524619179634,1.8075045099361815,0.013379908478327707,1.0532510503768922,69.51,92.36,71.28
85,0.9731562357682448,73.83814102564102,94.23277243589743,1.8096619098384825,3.289184726741884,1.8096619098384825,0.014308498821620219,1.1112443693161012,67.57,91.71,71.28
86,0.9720023479217138,73.88621794871794,94.31490384615384,1.814618813615573,3.3078156387623543,1.814618813615573,0.014974200034764795,1.048856916809082,70.01,92.42,71.28
87,0.9638533896360642,74.1786858974359,94.44911858974359,1.8240588213122422,3.341451953011838,1.8240588213122422,0.014261369404831914,0.9975497322082519,71.24,93.08,71.28
88,0.9518905344681862,74.49719551282051,94.4130608974359,1.8142612040158628,3.3079849893236823,1.8142612040158628,0.01644127292659414,1.0418614070892334,70.07,92.19,71.28
89,0.9484070181846619,74.43108974358974,94.4511217948718,1.8251470614823586,3.3459237102283756,1.8251470614823586,0.014761914190687175,1.0475965679168702,69.68,92.55,71.28
90,0.9380697873922494,75.08814102564102,94.47716346153847,1.8237248233198458,3.3398695681374506,1.8237248233198458,0.013897336944447947,1.0353798582077027,70.18,92.31,71.28
91,0.9273236997616596,75.20232371794872,94.71955128205128,1.8334714468224784,3.375817478170984,1.8334714468224784,0.014199931857671988,1.0044879812240601,70.47,93.31,71.28
92,0.9193397679390052,75.52884615384616,94.77964743589743,1.8354438639598978,3.387571354893414,1.8354438639598978,0.018717177145374464,1.0170268461227416,70.66,92.9,71.28
93,0.9141056589591198,75.46474358974359,94.90184294871794,1.8351420283271893,3.3805002208733526,1.8351420283271893,0.012753956740521932,1.0383425142288207,69.69,92.66,71.28
94,0.9033658609940456,76.10977564102564,94.9639423076923,1.8447350874046713,3.4198581795740095,1.8447350874046713,0.01681063687208928,1.0048005920410157,70.87,92.96,71.28
95,0.8940799318827115,76.23998397435898,95.03004807692308,1.8458844756329549,3.42257944735618,1.8458844756329549,0.015289949973431138,0.9916475900650025,71.41,93.32,71.41
96,0.8834611421976334,76.47035256410257,95.26642628205128,1.849899949455344,3.4386493308160753,1.849899949455344,0.016519507821190604,1.0968966485977172,68.87,91.38,71.41
97,0.8712430416009365,77.00320512820512,95.27844551282051,1.8484407502709392,3.4333770016678242,1.8484407502709392,0.016643794405631684,0.9551620231628418,72.1,93.56,72.1
98,0.8754546283147274,76.86899038461539,95.3104967948718,1.8623155901162414,3.4841485609347904,1.8623155901162414,0.015929203744786236,1.028099049758911,70.37,92.32,72.1
99,0.8595539067036067,77.29967948717949,95.31850961538461,1.850068637990235,3.4377982469161354,1.850068637990235,0.015044281641092727,0.9425653095245361,72.32,93.64,72.32
100,0.8491309275993935,77.67828525641026,95.56490384615384,1.86296667954831,3.4898075045844617,1.86296667954831,0.019162655477206414,0.9694176218032837,71.8,93.35,72.32
101,0.8394088584643143,77.89863782051282,95.7411858974359,1.8638013939754032,3.4942090734909796,1.8638013939754032,0.02045343730632343,0.9888544463157654,71.53,92.96,72.32
102,0.8281436524330041,78.13501602564102,95.75520833333333,1.8629782250209181,3.4887956419297548,1.8629782250209181,0.01810777502766392,1.0033120636940003,71.04,92.78,72.32
103,0.8204748253027598,78.3613782051282,95.84935897435898,1.861770379837225,3.483444950848922,1.861770379837225,0.017256003609677162,1.0028833654403686,71.23,92.47,72.32
104,0.8184323963446495,78.32932692307692,95.92948717948718,1.8789413453278228,3.5478637123979606,1.8789413453278228,0.017443133215631956,0.9438371159553528,72.73,93.44,72.73
105,0.8088923934178475,78.85817307692308,96.03766025641026,1.8818236396822514,3.561326462345034,1.8818236396822514,0.020066251478077834,0.9780753740310669,71.39,92.89,72.73
106,0.7956465955728139,79.28285256410257,96.04166666666667,1.871053403420007,3.521348934545933,1.871053403420007,0.020508096096341077,0.934343154335022,72.89,93.64,72.89
107,0.7885840818668023,79.46113782051282,96.15785256410257,1.8846059035747855,3.570851008106978,1.8846059035747855,0.019111596318044377,0.956154266166687,72.72,93.62,72.89
108,0.7731131623952817,80.078125,96.2880608974359,1.893322200544534,3.601928684867317,1.893322200544534,0.01725972979252033,0.8991465851783752,74.1,94.35,74.1
109,0.7637128721445035,80.06610576923077,96.38020833333333,1.8923992850352782,3.6016937896004837,1.8923992850352782,0.02051873559845152,0.8818022941589355,74.48,94.3,74.48
110,0.7535822862233871,80.44871794871794,96.5244391025641,1.8880574063608755,3.5823799918008823,1.8880574063608755,0.017619222086726172,0.895987601184845,74.16,93.94,74.48
111,0.744729255942198,80.7051282051282,96.53445512820512,1.8879145942669067,3.583137438674127,1.8879145942669067,0.018915923428148407,0.8746989309310913,74.49,94.42,74.49
112,0.7396209909365727,81.08573717948718,96.63461538461539,1.9020599502279352,3.636018703076913,1.9020599502279352,0.018186648815817996,0.9499370255470276,72.03,93.35,74.49
113,0.7315700241388419,81.30408653846153,96.83092948717949,1.9039400252133565,3.642357278425146,1.9039400252133565,0.01736965881570951,0.8801601305007934,74.55,94.14,74.55
114,0.7087559526547408,81.96314102564102,96.93910256410257,1.891269334132417,3.5973104972195276,1.891269334132417,0.020410802989851984,0.8714824792861938,74.78,93.89,74.78
115,0.7011285996589905,81.99919871794872,97.01522435897436,1.9076078516538544,3.6559225786127434,1.9076078516538544,0.016954862921309655,0.8724694374084473,75.0,94.03,75.0
116,0.695854654831764,82.35176282051282,97.0693108974359,1.9126806099872649,3.6760421859487082,1.9126806099872649,0.017695070127452528,0.9305728735923767,73.18,93.94,75.0
117,0.6891289620063243,82.59815705128206,97.10536858974359,1.9037259071309272,3.6439917730220395,1.9037259071309272,0.01981944354056786,0.826281847190857,76.01,94.92,76.01
118,0.6728224174334453,83.11097756410257,97.19551282051282,1.909911968855028,3.6678453771412416,1.909911968855028,0.020081648365552596,0.856152227973938,74.87,94.62,76.01
119,0.6614621237302438,83.33733974358974,97.31370192307692,1.9125550778842606,3.6821296803749344,1.9125550778842606,0.024262754434064338,0.8298316845893859,75.87,94.71,76.01
120,0.6492975162389951,83.77604166666667,97.47395833333333,1.9175859612202388,3.700596625921128,1.9175859612202388,0.023460707252180413,0.8105110277175903,76.31,95.12,76.31
121,0.6405971105282123,84.05048076923077,97.42788461538461,1.908962052965037,3.6662402175184168,1.908962052965037,0.022104097857927663,0.812621793460846,76.3,95.08,76.31
122,0.6346255459846595,84.31089743589743,97.45592948717949,1.9096543506487764,3.6707936623216044,1.9096543506487764,0.02401392336980468,0.7970857229232788,76.98,94.98,76.98
123,0.617236074576011,84.7636217948718,97.59815705128206,1.9097364762287719,3.672613090509493,1.9097364762287719,0.025519681870806554,0.8450298155784607,75.38,94.58,76.98
124,0.6075985774779931,85.01201923076923,97.82251602564102,1.901461701046045,3.6422302010811554,1.901461701046045,0.02667360053623602,0.8087130333900452,76.79,94.93,76.98
125,0.6052051960657805,85.0400641025641,97.6943108974359,1.9104667990108737,3.6724424513905474,1.9104667990108737,0.02255906126769336,0.7905343431472779,77.1,95.34,77.1
126,0.586437705006355,85.72516025641026,97.95072115384616,1.9105738223853503,3.6742979852504942,1.9105738223853503,0.024005654466325854,0.8082616481781005,76.83,94.74,77.1
127,0.579514520519819,86.00160256410257,98.0088141025641,1.9143646461000938,3.6881980333398388,1.9143646461000938,0.023406035101901423,0.7961062118530273,76.82,95.09,77.1
128,0.5654847882497005,86.34415064102564,98.11097756410257,1.9127350559071647,3.6825480827239176,1.9127350559071647,0.02399268862773285,0.7799252659797669,77.82,95.24,77.82
129,0.5608673635965739,86.56850961538461,98.13902243589743,1.9228040821144712,3.721217420030757,1.9228040821144712,0.024041881834683032,0.7789595568656922,77.53,95.07,77.82
130,0.5491680813905521,87.00921474358974,98.22315705128206,1.911641481939824,3.682092258487638,1.911641481939824,0.027719103014551383,0.7772992994308472,77.4,95.34,77.82
131,0.5349001999084766,87.47796474358974,98.26322115384616,1.9063275363828343,3.6578884520766235,1.9063275363828343,0.023803776105177032,0.7455267211914063,78.06,95.72,78.06
132,0.5211689395782275,87.8886217948718,98.38541666666667,1.9020377273030977,3.6457616736993206,1.9020377273030977,0.02801415761498749,0.7504549345016479,77.98,95.58,78.06
133,0.5101997517622434,88.32732371794872,98.45753205128206,1.9045840218414924,3.6548052379460083,1.9045840218414924,0.02736494169209358,0.7251471077919006,78.73,95.83,78.73
134,0.49966579859073346,88.48958333333333,98.42147435897436,1.8982861670863707,3.6356000417937864,1.8982861670863707,0.0321096696423222,0.7554050501823425,78.15,95.52,78.73
135,0.4921827821395336,88.83413461538461,98.49559294871794,1.8961119725799347,3.6227064370852275,1.8961119725799347,0.02746582452425672,0.729612906742096,78.82,95.69,78.82
136,0.4755080526455855,89.26682692307692,98.6298076923077,1.8861451111195795,3.5861948028334054,1.8861451111195795,0.02865142263311471,0.7179265283584595,79.12,95.8,79.12
137,0.46383177813811177,89.64342948717949,98.71995192307692,1.8847503325452217,3.5787660842283757,1.8847503325452217,0.026482268199051973,0.7664244015693664,77.84,95.6,79.12
138,0.45771381663970456,89.93990384615384,98.74599358974359,1.8839412534067923,3.5773982157586093,1.8839412534067923,0.02816356947065346,0.7035535844802856,79.4,95.98,79.4
139,0.44269109337757795,90.4306891025641,98.81810897435898,1.8682807034302698,3.5162255544893317,1.8682807034302698,0.025752767679428246,0.719892315864563,79.15,95.62,79.4
140,0.4386041985108302,90.5829326923077,98.7900641025641,1.8749372949222503,3.5431733385431863,1.8749372949222503,0.02778347865282127,0.6935761295318603,80.14,95.91,80.14
141,0.42538103942687694,90.86338141025641,98.88020833333333,1.8713672244946191,3.5310418410936757,1.8713672244946191,0.02902655218098138,0.7003256178855896,79.92,95.82,80.14
142,0.41733685097633266,91.08774038461539,98.92027243589743,1.872514156490969,3.5339235874304005,1.872514156490969,0.027614321171315126,0.7358150142669678,79.12,95.67,80.14
143,0.4000513511208387,91.66266025641026,98.99439102564102,1.8428880109208357,3.425205924652605,1.8428880109208357,0.028969703856851048,0.6879437244415283,79.92,96.1,80.14
144,0.39696545004844663,91.72876602564102,99.04847756410257,1.8550248201478166,3.473136613248261,1.8550248201478166,0.03201952988382173,0.6761412951469421,80.45,95.81,80.45
145,0.38302593338183866,92.12339743589743,99.13261217948718,1.839269431121111,3.414581860564075,1.839269431121111,0.03166982030749965,0.6674382556915284,80.69,96.15,80.69
146,0.37137125222346723,92.66426282051282,99.15264423076923,1.8297559775620529,3.3746942943782425,1.8297559775620529,0.026687356954178565,0.6775317838668823,80.45,96.12,80.69
147,0.3593803520386036,93.01282051282051,99.24078525641026,1.8164072167123748,3.329453719102725,1.8164072167123748,0.030118542177928642,0.6627584546089172,80.73,96.17,80.73
148,0.3503531366204604,93.1650641025641,99.23677884615384,1.8142254999020342,3.3237972609854856,1.8142254999020342,0.0323830964906997,0.6448408612251282,81.56,96.18,81.56
149,0.34140620739796224,93.66586538461539,99.29086538461539,1.8061743090860503,3.296886920240812,1.8061743090860503,0.034621285438340976,0.6520178038597106,81.22,96.35,81.56
150,0.3384120336709878,93.57772435897436,99.3349358974359,1.8084084041492612,3.303841161878849,1.8084084041492612,0.03350020568117129,0.6519038716316223,80.84,96.36,81.56
151,0.3240437401792942,94.12259615384616,99.35897435897436,1.7859714984067372,3.21959574632672,1.7859714984067372,0.02990155320551402,0.6603530577659606,80.81,96.18,81.56
152,0.31539462281343267,94.28886217948718,99.3770032051282,1.774271377610918,3.183717964263714,1.774271377610918,0.03567904285436896,0.6356168760299683,81.74,96.29,81.74
153,0.30204868824818193,94.61939102564102,99.41907051282051,1.7575331246767985,3.1217704579118437,1.7575331246767985,0.03284777357565272,0.6396879950523376,81.57,96.28,81.74
154,0.29612414156779265,94.68349358974359,99.46314102564102,1.75401562370441,3.1124152093680246,1.75401562370441,0.03584440116885412,0.6335398161888123,81.95,96.64,81.95
155,0.2903003692244872,94.97996794871794,99.43509615384616,1.7423176991513956,3.0695784954047363,1.7423176991513956,0.033907530628523475,0.6319407198905945,81.72,96.44,81.95
156,0.28017787631505575,95.28245192307692,99.4951923076923,1.7344123369187767,3.043214333529851,1.7344123369187767,0.03502817907379896,0.6295200351715088,82.01,96.63,82.01
157,0.27228163045186266,95.37860576923077,99.50721153846153,1.711349416475857,2.9687117798857128,1.711349416475857,0.03999495461345681,0.6065888395786285,82.38,96.73,82.38
158,0.25888120661943387,95.8213141025641,99.53926282051282,1.6932217509207237,2.902747260858285,1.6932217509207237,0.035747363067243576,0.6239109915733337,81.93,96.42,82.38
159,0.25244012784499387,95.95552884615384,99.57932692307692,1.6840761000531308,2.86978180296916,1.6840761000531308,0.03366949219899773,0.6158437841415405,82.07,96.56,82.38
160,0.247699526258004,96.03165064102564,99.55929487179488,1.675423366570404,2.841844722300659,1.675423366570404,0.03480126505055292,0.6085631618499756,82.33,96.44,82.38
161,0.24419755442784383,96.23998397435898,99.59735576923077,1.6810246192938862,2.8581473926906784,1.6810246192938862,0.032303622018523104,0.5928965895652771,82.79,96.62,82.79
162,0.23297390784972755,96.50440705128206,99.61338141025641,1.6543164583217025,2.7740841228768045,1.6543164583217025,0.0373211786027432,0.5946125206947327,82.77,96.56,82.79
163,0.22569419489457057,96.65464743589743,99.63942307692308,1.6294967244712062,2.697793504055146,1.6294967244712062,0.042533928992755765,0.5814633065223694,83.23,96.77,83.23
164,0.21951781133046516,96.82692307692308,99.6514423076923,1.62586240124557,2.680998411483128,1.62586240124557,0.037569863699116635,0.5874258371353149,82.69,96.72,83.23
165,0.21108570826741366,96.96514423076923,99.6875,1.6104509574780697,2.631332567811258,1.6104509574780697,0.03778028136922673,0.5921651321411133,82.95,96.64,83.23
166,0.20909598500300677,97.08133012820512,99.68349358974359,1.619773880736887,2.6602434325769577,1.619773880736887,0.03657600785952253,0.5801419863700866,83.12,96.81,83.23
167,0.19929187693274938,97.2636217948718,99.67748397435898,1.585996963403304,2.559752951892174,1.585996963403304,0.04436658396767301,0.5800533504486084,83.21,96.95,83.23
168,0.19557038413790556,97.35777243589743,99.71153846153847,1.5857076372884555,2.5522435544439466,1.5857076372884555,0.03777484348901039,0.5798937587738037,83.03,96.74,83.23
169,0.1919729019777897,97.48998397435898,99.70152243589743,1.5756291646334086,2.5246570332712954,1.5756291646334086,0.04204976882792222,0.5821772300243377,83.38,96.78,83.38
170,0.1845934024414955,97.5400641025641,99.69751602564102,1.5564952929636486,2.462720908480675,1.5564952929636486,0.04004331146268081,0.5671413882255554,83.31,97.0,83.38
171,0.18057461856649473,97.59415064102564,99.765625,1.553800535502168,2.458030093858886,1.553800535502168,0.04373398973206166,0.5740734324455261,83.46,96.74,83.46
172,0.17556568334499995,97.79246794871794,99.74358974358974,1.5498435258791694,2.4398816245952473,1.5498435258791694,0.037866669885671556,0.5692757995605469,83.52,96.85,83.52
173,0.1707032241500341,97.79647435897436,99.73758012820512,1.5369063758916142,2.400563325810275,1.5369063758916142,0.03848211755397957,0.5610222683906555,83.86,96.86,83.86
174,0.16680287839128422,97.890625,99.74158653846153,1.515774144884981,2.3399011150402833,1.515774144884981,0.04232985673848777,0.5567083501815796,83.83,96.93,83.86
175,0.16521512789603993,97.87459935897436,99.73958333333333,1.5241622433367776,2.3648481699404584,1.5241622433367776,0.04177762592705969,0.5505138719558715,84.07,96.9,84.07
176,0.15976023079875187,97.9707532051282,99.765625,1.5082223832786912,2.328742249785142,1.5082223832786912,0.05400749236228686,0.5487028574943542,83.94,97.02,84.07
177,0.15471502744998689,98.1229967948718,99.77363782051282,1.4995481199143583,2.2975024715490755,1.4995481199143583,0.04885790761038855,0.5543102165699005,83.9,96.98,84.07
178,0.15121894891445453,98.12099358974359,99.81169871794872,1.4935633244868296,2.2794647083992494,1.4935633244868296,0.04873330414709898,0.5528341097354889,83.94,97.02,84.07
179,0.1470343913214329,98.203125,99.8056891025641,1.478921052358529,2.234063965688252,1.478921052358529,0.046856486578993106,0.5479298902511597,84.14,97.0,84.14
180,0.14540513352705883,98.20713141025641,99.79166666666667,1.4710663930401686,2.2101842227150437,1.4710663930401686,0.04614788998283181,0.5420548267841339,84.03,97.11,84.14
181,0.1425145854934668,98.23717948717949,99.82772435897436,1.4659426139193341,2.195428499374352,1.4659426139193341,0.04644075206970211,0.5499235182762146,84.07,97.05,84.14
182,0.14228825653210664,98.28525641025641,99.78766025641026,1.469122025206531,2.207943075279847,1.469122025206531,0.049623550332908106,0.5448165625572204,84.24,97.05,84.24
183,0.13817208738854297,98.35536858974359,99.83173076923077,1.4591302566328246,2.181499063656816,1.4591302566328246,0.05243795783544325,0.5402624886512757,84.42,96.98,84.42
184,0.1360346662501494,98.34535256410257,99.80969551282051,1.447137861948513,2.147089725423617,1.447137861948513,0.05288173393870377,0.5390585721969604,84.4,97.05,84.42
185,0.1311574163631751,98.41947115384616,99.81770833333333,1.418642133870859,2.063658652285232,1.418642133870859,0.051113148291567434,0.5358627941131592,84.39,97.07,84.42
186,0.13434212843959148,98.43149038461539,99.77764423076923,1.4525180888767781,2.1596124869126023,1.4525180888767781,0.049803688398354584,0.538210394859314,84.41,97.06,84.42
187,0.12619210129173902,98.58774038461539,99.80969551282051,1.3992988433115439,2.002458824963041,1.3992988433115439,0.04442157207001629,0.5384529354095459,84.43,97.1,84.43
188,0.1262993910564826,98.56971153846153,99.83974358974359,1.401219277938693,2.013757139675904,1.401219277938693,0.05034167480887208,0.5347990335464478,84.28,97.15,84.43
189,0.12448493119042653,98.58573717948718,99.84375,1.412897624117408,2.055115702468422,1.412897624117408,0.058836006231805404,0.5332528984069824,84.36,97.09,84.43
190,0.12664323747158052,98.49158653846153,99.78766025641026,1.421659697365675,2.071113925751077,1.421659697365675,0.049997630637214296,0.5314821901321412,84.52,97.12,84.52
191,0.12353993342855038,98.57171474358974,99.79166666666667,1.4056659223185903,2.028721555690862,1.4056659223185903,0.05282487052308893,0.5333522373199463,84.47,97.07,84.52
192,0.121162460400508,98.61378205128206,99.81770833333333,1.3901947406078181,1.9858514315554106,1.3901947406078181,0.05321001474177178,0.53183087682724,84.53,97.13,84.53
193,0.12072070119663691,98.59975961538461,99.81971153846153,1.3974070030687737,1.998668052026313,1.3974070030687737,0.045921719800661176,0.5303788526535034,84.73,97.09,84.73
194,0.1200778153939889,98.62379807692308,99.82572115384616,1.3856566227019342,1.9784621963396507,1.3856566227019342,0.05841792030192017,0.5343315017700195,84.44,97.05,84.73
195,0.12262845732844793,98.5176282051282,99.83173076923077,1.409011681808655,2.0359369040146107,1.409011681808655,0.05062298454135594,0.5305434085845947,84.56,97.03,84.73
196,0.11876073838808597,98.70392628205128,99.8457532051282,1.3897717471916626,1.9803833345853423,1.3897717471916626,0.048917825293175676,0.5289807906627655,84.45,97.14,84.73
197,0.11815242807452496,98.66185897435898,99.83974358974359,1.3842170641175062,1.968559584654444,1.3842170641175062,0.05250270406035562,0.5297012725830078,84.59,97.09,84.73
198,0.12042233048914334,98.62580128205128,99.81770833333333,1.3987941555043444,2.018877253923106,1.3987941555043444,0.06225216444999404,0.5315752775192261,84.58,97.07,84.73
199,0.1202578013524031,98.56971153846153,99.82772435897436,1.399968233210824,2.0186719264943647,1.399968233210824,0.05876087249492823,0.5284141410827636,84.76,97.06,84.76


==> CIFAR/CIFAR100/CIFAR100_cutout-wideresnet28x10-sgd.csv <==
epoch,train_loss,train_acc1,train_acc5,grad_norm,grad_norm_sq,grad_norm_mean,grad_variance,test_loss,test_acc1,test_acc5,max_test_acc1
0,3.8665630609561235,10.286458333333334,30.693108974358974,1.777434363066087,3.1846972334020225,1.777434363066087,0.025424318393876266,3.5838036418914796,15.42,41.89,15.42
1,3.153428275157244,21.87099358974359,51.16786858974359,2.0150819590552924,4.093979311820855,2.0150819590552924,0.03342401011073992,2.9992026638031004,24.22,56.35,24.22
2,2.6767889151206385,30.94551282051282,63.60777243589744,2.119814031817265,4.5235686523637,2.119814031817265,0.02995712287433072,2.6657230560302736,32.73,65.33,32.73
3,2.3406301473959896,37.55408653846154,71.11578525641026,2.1246121930855772,4.530923233413179,2.1246121930855772,0.016946262405272527,2.4916334274291994,36.77,69.8,36.77
4,2.084696450600257,43.37940705128205,76.16386217948718,2.123542876016278,4.524505481127533,2.123542876016278,0.015071134848048118,2.291291358566284,40.3,72.17,40.3
5,1.8896156977384517,47.91866987179487,80.01001602564102,2.146497038821521,4.6244177969137334,2.146497038821521,0.016968259244174,2.2864895732879638,42.32,73.77,42.32
6,1.7342372591678912,51.53846153846154,82.76241987179488,2.163471163400516,4.6971927305147965,2.163471163400516,0.01658525564921387,2.066163551902771,45.54,77.74,45.54
7,1.6180633893379799,54.70753205128205,84.65745192307692,2.1783293209935652,4.760227590413832,2.1783293209935652,0.015108959713544756,1.9164686710357666,48.9,80.36,48.9
8,1.5094761493878486,57.40985576923077,86.42427884615384,2.2102228473946934,4.903535982598663,2.2102228473946934,0.018450947453156452,1.657479685974121,54.44,84.19,54.44
9,1.4352692420666033,59.05248397435897,87.421875,2.2550814218149613,5.107374263128287,2.2550814218149613,0.02198204411330007,1.6932523357391358,54.38,84.37,54.44
10,1.3648456625449352,60.83133012820513,88.62379807692308,2.282675873638216,5.2316320855249465,2.282675873638216,0.0210229414349552,1.6427615020751953,55.26,84.85,55.26
11,1.3049894688985286,62.33774038461539,89.3329326923077,2.331684338904803,5.460260076257924,2.331684338904803,0.02350821996399599,1.6695125331878662,55.93,83.61,55.93
12,1.2463081338466742,64.09054487179488,90.10416666666667,2.3629267559894163,5.612999968394309,2.3629267559894163,0.02957711422364273,1.484714542198181,59.71,87.06,59.71
13,1.2074710547924041,64.96794871794872,90.65304487179488,2.428794750185674,5.933697508671718,2.428794750185674,0.03465357014222725,1.7983527421951293,53.03,82.5,59.71
14,1.165777366894942,66.13982371794872,91.2479967948718,2.4841576799902665,6.204564826629204,2.4841576799902665,0.03352544757458009,1.4277322662353515,60.17,87.62,60.17
15,1.1274296039190048,66.92307692307692,91.82491987179488,2.5238101551609318,6.403511956306915,2.5238101551609318,0.033894257013469264,1.5107971740722657,59.83,87.39,60.17
16,1.0888288876949213,68.34535256410257,92.20753205128206,2.541303742520275,6.496103499778195,2.541303742520275,0.037878788030638155,1.6230073631286621,57.97,85.94,60.17
17,1.0629133488887395,69.05649038461539,92.48197115384616,2.5790019769992667,6.689911900372095,2.5790019769992667,0.038660703005968244,1.472729211616516,61.7,87.53,61.7
18,1.0385711674506848,69.77363782051282,92.70633012820512,2.612959607113074,6.869353314432302,2.612959607113074,0.041795406027791415,1.4006411066055298,62.56,88.79,62.56
19,1.0072448302537966,70.67508012820512,93.15705128205128,2.6492154697710277,7.065381677656255,2.6492154697710277,0.04703907238212768,1.49919482421875,60.51,87.78,62.56
20,0.9931322738146171,71.0556891025641,93.10096153846153,2.6857561285765357,7.25690114261609,2.6857561285765357,0.04361516042966862,1.3879491548538208,62.53,88.33,62.56
21,0.9649003660067533,71.53245192307692,93.67588141025641,2.715053406185164,7.420014055084123,2.715053406185164,0.04849905664646226,1.5313474250793457,60.5,87.52,62.56
22,0.9442548106878231,72.22155448717949,93.85416666666667,2.714356425392698,7.417551314173565,2.714356425392698,0.04982051010293986,1.4388517099380493,61.7,87.43,62.56
23,0.9264875890352787,72.76442307692308,93.97435897435898,2.7650902292797874,7.708062734776492,2.7650902292797874,0.06233875871794492,1.3873495491027832,63.21,88.64,63.21
24,0.9088907306010906,73.25520833333333,94.26282051282051,2.7579599322922905,7.656854350323936,2.7579599322922905,0.05051136219424013,1.3576986511230469,63.67,89.22,63.67
25,0.8969616274038951,73.8301282051282,94.39903846153847,2.7964074362311453,7.867513669145831,2.7964074362311453,0.04761911973698396,1.4871996196746826,61.93,87.65,63.67
26,0.8743220524910169,74.3369391025641,94.6113782051282,2.7945899413539705,7.873037864659192,2.7945899413539705,0.06330492434240398,1.304965852355957,65.13,90.08,65.13
27,0.8620477349330218,74.50721153846153,94.67347756410257,2.8212322439165756,8.010778622633083,2.8212322439165756,0.05142724851852698,1.3299445229530333,64.37,89.78,65.13
28,0.8461251556873322,74.96794871794872,95.00600961538461,2.8411025826238774,8.137917750688286,2.8411025826238774,0.06605386569622063,1.535430011177063,61.84,86.5,65.13
29,0.8331798133177635,75.4306891025641,95.1161858974359,2.8671489352533084,8.275195049442205,2.8671489352533084,0.05465203251802464,1.5665491966247558,61.4,87.14,65.13
30,0.8044590156811934,75.99959935897436,95.28846153846153,2.8617680292143985,8.257312585044494,2.8617680292143985,0.06759633201083126,1.5337193387985228,61.78,87.51,65.13
31,0.7975072531363903,76.50841346153847,95.36057692307692,2.8779691945311625,8.356151917992905,2.8779691945311625,0.07344523332255726,1.3938177658081055,64.35,89.14,65.13
32,0.7890793725466116,76.71274038461539,95.49479166666667,2.8936410413074602,8.434864203907248,2.8936410413074602,0.06170572796832552,1.35628240814209,65.68,89.5,65.68
33,0.7752143140022572,77.12139423076923,95.63902243589743,2.903809901909033,8.497528880629394,2.903809901909033,0.06541693420444616,1.2789045192718507,66.62,89.66,66.62
34,0.7697993526856105,77.1494391025641,95.6270032051282,2.9229652798706995,8.624027748082923,2.9229652798706995,0.08030172075332587,1.3330577934265138,65.31,89.74,66.62
35,0.759222210599826,77.24759615384616,95.8974358974359,2.9413241390614435,8.729116485894016,2.9413241390614435,0.07772879486847373,1.5398218832969666,61.25,87.12,66.62
36,0.7462350042202534,77.99879807692308,95.80328525641026,2.9422895338371307,8.731116259247036,2.9422895338371307,0.07404855831951629,1.371454905128479,64.2,89.3,66.62
37,0.7392105045226904,78.29326923076923,95.90344551282051,2.9660138089347594,8.872210283792231,2.9660138089347594,0.07497236900055171,1.403854559326172,63.82,88.32,66.62
38,0.7206177839101889,78.65384615384616,96.18589743589743,2.9777299804703676,8.953521787268205,2.9777299804703676,0.08664595067614833,1.291963115978241,66.27,89.82,66.62
39,0.7218695642856451,78.67988782051282,96.26201923076923,3.015167814453176,9.155346429842485,3.015167814453176,0.06410948052814369,1.2266564714431762,67.64,90.59,67.64
40,0.6991467983294756,79.2988782051282,96.3261217948718,2.9825302011483243,8.97163034004655,2.9825302011483243,0.07614393928468566,1.2868966409683227,66.54,90.04,67.64
41,0.6989892211480019,79.32892628205128,96.31810897435898,3.0120885952495575,9.155700829292874,3.0120885952495575,0.0830231236604213,1.394483483314514,65.55,89.74,67.64
42,0.6984297802050908,79.296875,96.42427884615384,3.031465977451454,9.273428584163094,3.031465977451454,0.08364261171739606,1.428810422706604,64.18,88.81,67.64
43,0.6647631864517163,80.23838141025641,96.62059294871794,3.0053940000288506,9.118190374918244,3.0053940000288506,0.08579727950882976,1.4430152109146117,63.7,88.42,67.64
44,0.6756238760856482,79.97395833333333,96.5985576923077,3.0355882080723364,9.294364889777206,3.0355882080723364,0.07956912078938849,1.2175280253410339,67.49,90.96,67.64
45,0.6560115256370642,80.59495192307692,96.71274038461539,3.034362989649643,9.30077537855702,3.034362989649643,0.09341662560150077,1.591538787651062,63.18,86.46,67.64
46,0.6496152021946051,80.69511217948718,96.74479166666667,3.0529924006318576,9.410839870547166,3.0529924006318576,0.09007727223129258,1.3556367639541627,66.53,89.56,67.64
47,0.6370412150254616,80.90344551282051,96.94110576923077,3.060363231180895,9.455008235222252,3.060363231180895,0.08918512845828275,1.3981745814323425,65.64,89.66,67.64
48,0.635368036918151,81.2119391025641,96.93108974358974,3.108695647308386,9.755151946526622,3.108695647308386,0.09116331893251761,1.5440144618988036,61.97,87.57,67.64
49,0.6355834980041553,81.0136217948718,96.9951923076923,3.087648680328949,9.63063616907228,3.087648680328949,0.09706179593518094,1.4484627168655395,63.57,88.14,67.64
50,0.6275786974491218,81.25801282051282,96.92908653846153,3.110317548308345,9.760932735902836,3.110317548308345,0.08685748458800013,1.3185228803634643,66.35,89.66,67.64
51,0.6139318810823636,81.68870192307692,97.15945512820512,3.127136462966101,9.89084209405849,3.127136462966101,0.1118596360463524,1.387566842842102,65.15,88.41,67.64
52,0.5970399025159004,82.23357371794872,97.2295673076923,3.0878492310241894,9.642821851331464,3.0878492310241894,0.10800897779478547,1.2583727615356446,67.57,90.93,67.64
53,0.6055503923923541,82.09535256410257,97.13341346153847,3.1402384599426307,9.968590862341703,3.1402384599426307,0.10749327703883793,1.3838668575286865,65.37,89.03,67.64
54,0.5952922289188092,82.16346153846153,97.3076923076923,3.138247418094107,9.953198417784083,3.138247418094107,0.10460156060975301,1.3263199069023133,67.99,90.33,67.99
55,0.590835835918402,82.3818108974359,97.3036858974359,3.157904693185755,10.074570401497807,3.157904693185755,0.10220835025319097,1.3776732032775878,64.83,89.52,67.99
56,0.5839812400249335,82.59415064102564,97.31570512820512,3.180640798911971,10.23083321657265,3.180640798911971,0.11435732486926753,1.3465321500778198,66.24,89.89,67.99
57,0.5733559034573726,82.88261217948718,97.47596153846153,3.167128277671309,10.14171085320508,3.167128277671309,0.1110093259798468,1.4067240345001222,65.44,89.0,67.99
58,0.5655977922372329,83.203125,97.44190705128206,3.2029689261266414,10.364347991918825,3.2029689261266414,0.1053380501859742,1.3824541912078858,65.91,89.76,67.99
59,0.5614371573313689,83.31530448717949,97.56610576923077,3.206218298394561,10.382745428722044,3.206218298394561,0.1029096517619319,1.5433871030807496,62.63,87.53,67.99
60,0.552746937977962,83.44350961538461,97.55208333333333,3.189069533736904,10.278685830761328,3.189069533736904,0.10852133975241429,1.4644451454162597,64.42,89.25,67.99
61,0.5494770073737854,83.60376602564102,97.58814102564102,3.212301965104101,10.441911050958144,3.212301965104101,0.12302713594647408,1.3840787445068359,65.6,89.81,67.99
62,0.5299241050695762,84.20673076923077,97.75440705128206,3.1927472047555265,10.314479075569075,3.1927472047555265,0.1208443620948465,1.3517867022514343,67.88,90.54,67.99
63,0.5275348328627073,84.26482371794872,97.76442307692308,3.227004860271369,10.538539145732193,3.227004860271369,0.12497877751715691,1.412672927093506,65.08,88.58,67.99
64,0.5359984940061202,84.0224358974359,97.72636217948718,3.2499560669734553,10.686668109329185,3.2499560669734553,0.12445367207161517,1.4669793157577515,64.39,88.89,67.99
65,0.5206010370300367,84.53926282051282,97.83052884615384,3.242881169434987,10.649509263794899,3.242881169434987,0.1332309847188693,1.3477594575881957,66.74,90.19,67.99
66,0.5134299102501991,84.85576923076923,97.91866987179488,3.223908133134128,10.511670784210915,3.223908133134128,0.11808713332253795,1.251617568397522,68.81,90.95,68.81
67,0.5019736525339958,84.97796474358974,98.0068108974359,3.2751967226442398,10.864497415778455,3.2751967226442398,0.1375838437588861,1.4592195140838624,64.74,88.98,68.81
68,0.5046818933425805,85.17027243589743,97.95873397435898,3.2928110702557922,10.968476747297698,3.2928110702557922,0.12587200289860156,1.3061654926300048,67.74,90.53,68.81
69,0.5020142915157172,85.10016025641026,97.95673076923077,3.2910805654737407,10.965302973534289,3.2910805654737407,0.13409168509533131,1.3564463687896728,67.43,89.9,68.81
70,0.49113046458134285,85.39463141025641,98.0108173076923,3.29257096279394,10.974835505826398,3.29257096279394,0.13381196079258473,1.4437729342460632,66.46,89.14,68.81
71,0.47517533684388186,85.9795673076923,98.1229967948718,3.2853145800766277,10.925236834704206,3.2853145800766277,0.1319449446401375,1.2236941610336303,69.39,91.11,69.39
72,0.4747544532402968,86.05969551282051,98.05488782051282,3.2952528407108157,10.99942552638945,3.2952528407108157,0.1407342421767499,1.2173416233062744,69.26,91.17,69.39
73,0.46612794364874177,86.10176282051282,98.14102564102564,3.291193117965513,10.979027137254599,3.291193117965513,0.14707499751104258,1.4038470455169678,66.94,89.82,69.39
74,0.4686382952408913,85.96554487179488,98.17107371794872,3.355819214020003,11.40072828266721,3.355819214020003,0.1392056854813788,1.2579895524978637,69.17,91.41,69.39
75,0.46834668880089736,86.04767628205128,98.19310897435898,3.3208617175085626,11.17429473219616,3.3208617175085626,0.1461721853822393,1.3272450550079347,67.51,90.06,69.39
76,0.4542429791429104,86.55048076923077,98.19110576923077,3.3443892352788103,11.329125250207968,3.3443892352788103,0.1441858931591824,1.2205084927082062,69.72,91.76,69.72
77,0.4421264669451958,86.94310897435898,98.27123397435898,3.3056304370119394,11.090771246202328,3.3056304370119394,0.16357866010258348,1.3335319610595704,68.18,90.44,69.72
78,0.4404670449021535,86.77684294871794,98.38741987179488,3.3169098629710003,11.158570946066634,3.3169098629710003,0.15667990699233414,1.338702049446106,67.88,90.26,69.72
79,0.4362812542762512,87.19350961538461,98.33934294871794,3.3585514020356397,11.451030562212285,3.3585514020356397,0.17116304209672428,1.4409777601242066,67.04,89.69,69.72
80,0.4317708225968557,87.15945512820512,98.3994391025641,3.3685374343753693,11.494890645090587,3.3685374343753693,0.14784619830239087,1.1546347820281981,71.0,91.92,71.0
81,0.4264137959251037,87.37580128205128,98.41746794871794,3.360678365278217,11.441328337510631,3.360678365278217,0.14716926266156172,1.2378800258636475,69.93,91.65,71.0
82,0.41044811579661494,87.78645833333333,98.48758012820512,3.3662335855750305,11.506929240553669,3.3662335855750305,0.1754006879003427,1.2233728417396545,70.09,91.45,71.0
83,0.41775198403077246,87.44791666666667,98.52564102564102,3.4320887215506386,11.965661463669358,3.4320887215506386,0.18642847107426164,1.2488375562667846,69.15,90.24,71.0
84,0.4102285575408202,87.87059294871794,98.52764423076923,3.4190761350455094,11.858898607679405,3.4190761350455094,0.1688169904416661,1.3046318836212158,68.96,90.17,71.0
85,0.39219965518285066,88.33533653846153,98.58573717948718,3.372455401398713,11.531732126401137,3.372455401398713,0.1582766919777825,1.4450177280426026,66.43,89.7,71.0
86,0.3939329102253303,88.25320512820512,98.59375,3.4188725968858926,11.85209661921364,3.4188725968858926,0.16340678547635257,1.2496699367523194,69.61,91.01,71.0
87,0.39363800291067513,88.5136217948718,98.61778846153847,3.4296755789072906,11.940705624754838,3.4296755789072906,0.17803104820177929,1.163767395210266,70.77,92.43,71.0
88,0.38972885528436074,88.66386217948718,98.51963141025641,3.4390461689919998,12.022391097560057,3.4390461689919998,0.1953525451015068,1.3126771717071533,69.91,90.87,71.0
89,0.36944646663390673,89.03044871794872,98.80809294871794,3.3869631848571604,11.672957595575367,3.3869631848571604,0.20143797999760693,1.2200584316253662,69.73,91.11,71.0
90,0.37788623036482394,88.86017628205128,98.73998397435898,3.4537259633472277,12.111694515724361,3.4537259633472277,0.18347148582562411,1.2388217891693116,70.56,91.53,71.0
91,0.37290040346292347,88.7900641025641,98.77003205128206,3.4869345984145372,12.357439323076282,3.4869345984145372,0.198726429455931,1.2398297024726868,69.97,91.63,71.0
92,0.3563594162846223,89.66346153846153,98.7900641025641,3.40971402286004,11.816809317247472,3.40971402286004,0.19065959955907275,1.1658080762863159,71.12,92.37,71.12
93,0.3608270039925208,89.43709935897436,98.80008012820512,3.493899271809453,12.377656100505387,3.493899271809453,0.1703239789547606,1.2440767669677735,70.91,91.49,71.12
94,0.3448966195185979,90.0020032051282,98.80809294871794,3.4239563394057884,11.915433496498526,3.4239563394057884,0.19195648234143903,1.2898122484207153,69.57,91.11,71.12
95,0.33273814435188587,90.28445512820512,98.89423076923077,3.4211779265195754,11.914161319534147,3.4211779265195754,0.20970291462936608,1.1994304666519164,71.18,92.1,71.18
96,0.3349073318716807,90.12419871794872,98.89222756410257,3.4766568574411143,12.310182602319403,3.4766568574411143,0.2230396979270779,1.2047787359237672,70.79,92.05,71.18
97,0.32368457324993916,90.55889423076923,98.9483173076923,3.447157597199345,12.090357783317286,3.447157597199345,0.207462283388125,1.1378639923095704,72.03,92.14,72.03
98,0.3407968606704321,90.12620192307692,98.85616987179488,3.54786692113786,12.811116450117956,3.54786692113786,0.2237567600137158,1.1427107990264893,72.06,92.23,72.06
99,0.3286612154581608,90.53685897435898,98.88020833333333,3.4959861586267333,12.470840601688385,3.4959861586267333,0.2489213803786825,1.266498872756958,70.76,90.9,72.06
100,0.31985005010397005,90.72916666666667,98.93028846153847,3.472190010628066,12.258688667656429,3.472190010628066,0.20258519775110173,1.1040235177993774,72.71,92.31,72.71
101,0.30549541337367814,91.20192307692308,98.99639423076923,3.4518121778203943,12.122232010273738,3.4518121778203943,0.20722469932456455,1.411351738357544,70.08,90.54,72.71
102,0.2970943562113322,91.34214743589743,99.05649038461539,3.484463026756789,12.350009588066227,3.484463026756789,0.20852700323114348,1.206186610031128,71.19,91.81,72.71
103,0.2990287624872648,91.3681891025641,99.07852564102564,3.5274711664633367,12.668818130146372,3.5274711664633367,0.22576529991615857,1.2878531280517578,70.07,91.5,72.71
104,0.3059375858459717,90.94150641025641,99.01842948717949,3.582697023007626,13.084087502564289,3.582697023007626,0.24836954389658317,1.325718389606476,69.75,90.56,72.71
105,0.28707375081303793,91.7588141025641,99.1025641025641,3.5127170087932242,12.609401545885158,3.5127170087932242,0.2702207620199406,1.190980005645752,72.19,92.3,72.71
106,0.29107669228926686,91.64463141025641,99.03645833333333,3.537435078502434,12.785449117694473,3.537435078502434,0.2720021830749495,1.2325324743270873,70.97,91.58,72.71
107,0.275292051755465,92.16546474358974,99.15865384615384,3.483651862513012,12.3942614999931,3.483651862513012,0.2584312008027201,1.1269693449020386,73.0,92.58,73.0
108,0.263412985797876,92.52403846153847,99.2167467948718,3.446643810319373,12.13752896228387,3.446643810319373,0.2581754070710254,1.2512801876068116,71.71,91.4,73.0
109,0.26379893068701793,92.45592948717949,99.24278846153847,3.528840786096792,12.739407127384034,3.528840786096792,0.28668983376381085,1.1216590581893922,72.51,92.24,73.0
110,0.27121295271775664,92.21754807692308,99.16866987179488,3.602768525718177,13.210311379145805,3.602768525718177,0.23037032924027656,1.0940742830276489,73.13,92.66,73.13
111,0.2571467614326722,92.70833333333333,99.1826923076923,3.494496100567787,12.49847768827202,3.494496100567787,0.28697469138855247,1.1223236249923707,72.33,92.36,73.13
112,0.25240783125926286,92.86258012820512,99.24078525641026,3.5131294082423246,12.598890968130819,3.5131294082423246,0.2568127290737543,1.1878176612854003,71.81,92.05,73.13
113,0.2562758575074184,92.78245192307692,99.22475961538461,3.5824705356519497,13.10797201248217,3.5824705356519497,0.27387687366780256,1.1873826237678529,72.58,92.48,73.13
114,0.2512409227780807,92.82852564102564,99.28485576923077,3.615269213385092,13.371913675538988,3.615269213385092,0.3017421902889268,1.086627098274231,73.72,92.77,73.72
115,0.2338507261986916,93.3974358974359,99.36097756410257,3.533141285528032,12.75136405474654,3.533141285528032,0.26827671124386576,1.167474100112915,72.25,92.18,73.72
116,0.23976340538416152,93.24919871794872,99.23878205128206,3.621476477878764,13.40601878738521,3.621476477878764,0.2909269075560328,1.1616581518173217,72.44,92.28,73.72
117,0.22921225080887478,93.50961538461539,99.35897435897436,3.5462028192311648,12.851073009186127,3.5462028192311648,0.27551857406306546,1.1640765819549561,72.61,92.22,73.72
118,0.22539518200434172,93.72596153846153,99.30288461538461,3.556399715715263,12.969273622141404,3.556399715715263,0.32129468420180096,1.146942014694214,73.19,92.77,73.72
119,0.21109376591749682,94.07051282051282,99.40905448717949,3.522228543902968,12.70316784547965,3.522228543902968,0.29707392999482707,1.1821427969932556,72.88,92.12,73.72
120,0.2099187012666311,93.95232371794872,99.41907051282051,3.5613162292314455,13.040757584372589,3.5613162292314455,0.35778429978530646,1.104101244354248,74.19,92.6,74.19
121,0.20960292371037678,94.07051282051282,99.38301282051282,3.5534514256044964,12.950423241802357,3.5534514256044964,0.323406207671729,1.0989046488761902,74.32,92.93,74.32
122,0.20893966695054983,94.1426282051282,99.40104166666667,3.5999543047383544,13.289966231287956,3.5999543047383544,0.3302952350837476,1.1525872442245484,73.17,92.34,74.32
123,0.20371051100202095,94.30889423076923,99.43910256410257,3.603481501943019,13.339613047116318,3.603481501943019,0.35453411227080167,1.1311193643569946,73.48,92.7,74.32
124,0.1900961907246174,94.66746794871794,99.48116987179488,3.503512487305562,12.707906511948352,3.503512487305562,0.4333067632423475,1.1433912249565124,73.27,91.84,74.32
125,0.2016998139424966,94.4551282051282,99.39302884615384,3.6388087816776307,13.625483189168135,3.6388087816776307,0.38455383955389166,1.0928887884140015,75.0,93.43,75.0
126,0.18497161666552225,94.89583333333333,99.53926282051282,3.5431964137295555,12.94224206406092,3.5431964137295555,0.38800123779493667,1.0446710565567017,74.66,92.58,75.0
127,0.18537159306116593,94.75560897435898,99.4891826923077,3.601969537059996,13.343182429431135,3.601969537059996,0.3689978835229333,1.0765915998458861,74.5,93.19,75.0
128,0.17859379830650793,95.10016025641026,99.4891826923077,3.5478404904548992,13.0163937599292,3.5478404904548992,0.4292216142179388,1.0294211933135986,75.08,93.32,75.08
129,0.16911485298321796,95.36458333333333,99.52724358974359,3.5000317336914835,12.663782864308814,3.5000317336914835,0.4135607274614035,1.049438174533844,75.22,93.42,75.22
130,0.17362370268465616,95.22435897435898,99.53125,3.5689205207385144,13.145159953678595,3.5689205207385144,0.40796627033012633,1.0035769305229187,75.42,93.36,75.42
131,0.16335603792506914,95.50080128205128,99.56129807692308,3.5410681669222352,12.951461097210801,3.5410681669222352,0.41229733442080274,1.0814482197761535,74.77,93.03,75.42
132,0.15622808331480392,95.73116987179488,99.59935897435898,3.5214136216660017,12.841415555667039,3.5214136216660017,0.44106166081217246,1.090299979019165,74.54,93.14,75.42
133,0.15649350104996793,95.7011217948718,99.59535256410257,3.581663478667769,13.236943231338135,3.581663478667769,0.4086299569156324,1.0428781951904298,75.01,93.2,75.42
134,0.15388270324239364,95.91947115384616,99.59735576923077,3.513820149396511,12.854992740687976,3.513820149396511,0.5080606983830567,1.0301942029953004,75.75,93.13,75.75
135,0.14660753626853992,96.00360576923077,99.58333333333333,3.484946704822727,12.612764384285457,3.484946704822727,0.46791084883067313,1.0100834991455079,75.9,93.44,75.9
136,0.13963638733212763,96.32211538461539,99.60536858974359,3.4473140110462848,12.33238488938094,3.4473140110462848,0.4484109986249152,1.0206345287322998,76.26,93.62,76.26
137,0.1344927780234661,96.38020833333333,99.6073717948718,3.4012416078601135,12.005682121411848,3.4012416078601135,0.43723764637299745,1.0040203456878662,75.73,93.81,76.26
138,0.13612078132155614,96.27203525641026,99.6514423076923,3.5001264409103463,12.79294516695729,3.5001264409103463,0.5420600645975622,0.9747931103229522,76.46,93.52,76.46
139,0.1265160191995211,96.63461538461539,99.66546474358974,3.3964087103971323,11.980803135772938,3.3964087103971323,0.44521100771142663,0.9894027048110962,76.15,93.94,76.46
140,0.12372600675011293,96.74879807692308,99.66346153846153,3.4313371675732194,12.298004964500503,3.4313371675732194,0.5239302069310998,1.0004250867843627,76.71,93.59,76.71
141,0.12110010122354978,96.85496794871794,99.66947115384616,3.3833096533405715,11.958712831284556,3.3833096533405715,0.5119286208970575,0.9315527500152588,77.73,94.0,77.73
142,0.12387779037921856,96.64463141025641,99.66746794871794,3.5029567147535667,12.771705259210925,3.5029567147535667,0.5009995137738237,0.9432908292770386,76.59,93.75,77.73
143,0.11111425315149319,97.08333333333333,99.71354166666667,3.305736839820743,11.458176591128062,3.305736839820743,0.5302805369800279,0.950458293914795,77.25,94.04,77.73
144,0.11145707877973715,97.03125,99.75360576923077,3.407212890010956,12.251073637730782,3.407212890010956,0.6419739598739707,0.9502450857162476,77.29,94.05,77.73
145,0.10895337226967781,97.13541666666667,99.75961538461539,3.4478668250193656,12.443553862544498,3.4478668250193656,0.555768219475377,0.924011684513092,77.88,94.33,77.88
146,0.10116443240012114,97.42588141025641,99.73357371794872,3.287397751819373,11.42902334005709,3.287397751819373,0.6220393613900246,0.9353301662445068,77.57,94.09,77.88
147,0.09751129436951417,97.45592948717949,99.78365384615384,3.3401336919260447,11.767587917722437,3.3401336919260447,0.6110948377829271,0.927973284626007,77.72,94.14,77.88
148,0.09226028564839792,97.68429487179488,99.77764423076923,3.209188897111384,10.959105641289359,3.209188897111384,0.6602122639463772,0.9315978832244873,77.54,93.89,77.88
149,0.08983493232383177,97.6923076923077,99.79967948717949,3.2068017564544427,11.06856822950158,3.2068017564544427,0.7849907243022809,0.922279753780365,77.51,94.08,77.88
150,0.08952317524653597,97.72035256410257,99.78766025641026,3.2490143112466225,11.298048514957852,3.2490143112466225,0.7419545202724862,0.9346804985046386,77.7,93.82,77.88
151,0.08611538300338464,97.84655448717949,99.78365384615384,3.242021579864696,11.159372368716387,3.242021579864696,0.6486684444080062,0.9040568152427674,77.9,94.4,77.9
152,0.0845777947598925,97.89463141025641,99.80969551282051,3.2771294455134017,11.37561126593082,3.2771294455134017,0.6360338632798435,0.9038385508537292,78.09,94.05,78.09
153,0.0804157162276216,97.97275641025641,99.81570512820512,3.1750641075122803,10.902303512779685,3.1750641075122803,0.8212714259669323,0.9022054463386535,78.01,94.19,78.09
154,0.07542627058350122,98.15304487179488,99.83373397435898,3.0879028568383418,10.190363341018143,3.0879028568383418,0.6552192877477498,0.8870171504974366,78.61,94.33,78.61
155,0.07362444198045592,98.15705128205128,99.83373397435898,3.1356040627239974,10.591277295623721,3.1356040627239974,0.7592644574524829,0.8884373399734498,78.33,94.62,78.61
156,0.06996584300381634,98.24919871794872,99.86177884615384,3.1376256988490945,10.70353601730942,3.1376256988490945,0.8588409912311512,0.8699139970779419,78.8,94.41,78.8
157,0.0684614412032832,98.34134615384616,99.82772435897436,3.0585156232438715,10.150899468334703,3.0585156232438715,0.7963816507078558,0.8494589735031128,79.03,94.83,79.03
158,0.06077869401480525,98.62179487179488,99.83173076923077,2.878690757778996,9.051854121690091,2.878690757778996,0.7649936427678803,0.8670148173332214,78.86,94.33,79.03
159,0.05865889452636624,98.61778846153847,99.87780448717949,2.9212162097953223,9.447707791827286,2.9212162097953223,0.914203647456338,0.846236586856842,79.19,94.66,79.19
160,0.05751598433066064,98.68189102564102,99.86979166666667,2.8674872795632433,9.228669383371779,2.8674872795632433,1.0061860849147681,0.8477232521057129,79.61,94.86,79.61
161,0.054224339139480625,98.71594551282051,99.89383012820512,2.8756616363769743,9.07089063741831,2.8756616363769743,0.8014607904880133,0.8300057311058044,79.87,94.98,79.87
162,0.05284452835957591,98.7139423076923,99.90384615384616,2.8825972849022508,9.215120753133542,2.8825972849022508,0.9057536462077138,0.8334348867416382,79.1,94.76,79.87
163,0.04903871813215888,98.828125,99.90184294871794,2.7779546190222018,8.690477389580659,2.7779546190222018,0.9734455242338731,0.8454479234695434,79.12,94.87,79.87
164,0.04744825947504395,98.90024038461539,99.89583333333333,2.6376306915605863,7.8905839924918455,2.6376306915605863,0.933488327429469,0.8235487726211548,79.73,94.81,79.87
165,0.04419851989652484,98.93028846153847,99.90184294871794,2.6415723942236213,7.848755179799479,2.6415723942236213,0.8708504658751641,0.8372757621765137,79.22,94.92,79.87
166,0.04472577974248009,98.99238782051282,99.89583333333333,2.6742645026952885,8.02560345402314,2.6742645026952885,0.8739128236470606,0.8080302042007447,79.89,95.14,79.89
167,0.0419651560461483,99.0264423076923,99.91185897435898,2.6000272565008626,7.8066416459917924,2.6000272565008626,1.04649991144439,0.8231881526947021,79.54,94.64,79.89
168,0.03953879817078511,99.10857371794872,99.9198717948718,2.5011134836992177,7.301340602532304,2.5011134836992177,1.0457719441902666,0.8133802825927734,80.09,95.02,80.09
169,0.03746943752496289,99.1786858974359,99.92788461538461,2.446915708680449,7.074067981242817,2.446915708680449,1.086671495855672,0.7863109901428222,80.31,95.04,80.31
170,0.03513840131031779,99.1806891025641,99.93589743589743,2.44691346854545,6.919326720922813,2.44691346854545,0.9319411983736883,0.7917759450912476,80.18,94.84,80.31
171,0.0331325639385539,99.24879807692308,99.95192307692308,2.3807840025268963,6.833846661619727,2.3807840025268963,1.1657141949317387,0.7832847418785095,80.39,95.11,80.39
172,0.029906777715167174,99.37099358974359,99.94391025641026,2.2157958920896577,5.888296510134458,2.2157958920896577,0.9785450747330557,0.789008084487915,80.61,94.99,80.61
173,0.030846098824762382,99.30288461538461,99.95192307692308,2.3070024790313854,6.501751410084617,2.3070024790313854,1.1794909718276596,0.7927878862380981,80.41,95.15,80.61
174,0.02909994685353759,99.36298076923077,99.9579326923077,2.204983798761154,6.01802043022632,2.204983798761154,1.1560668774271505,0.7872314165115356,80.72,95.12,80.72
175,0.030362153849683892,99.30088141025641,99.94391025641026,2.333953163376001,6.540062180839444,2.333953163376001,1.092724812006602,0.7781576312065125,81.0,95.27,81.0
176,0.027759467888002595,99.3770032051282,99.9619391025641,2.1904691788412243,6.1787524816007915,2.1904691788412243,1.3805972581474437,0.7783292253494263,80.62,95.2,81.0
177,0.025237885313347364,99.43509615384616,99.96594551282051,2.084051779476764,5.419803527059567,2.084051779476764,1.0765317075192993,0.7685823303222656,80.86,95.03,81.0
178,0.02501482256115056,99.43709935897436,99.96995192307692,2.1480101034298915,5.931791971744767,2.1480101034298915,1.3178445673078736,0.7689282775878906,80.56,95.16,81.0
179,0.025157639731127675,99.42307692307692,99.96794871794872,2.106770567372134,5.776932873737245,2.106770567372134,1.3384506501917404,0.7594642200469971,80.93,95.17,81.0
180,0.023654769220126746,99.50721153846153,99.95192307692308,1.9925201175332838,5.1607720977962614,1.9925201175332838,1.19063567902141,0.7532219546318054,81.17,95.24,81.17
181,0.022868706393413818,99.49919871794872,99.97596153846153,2.04789624942735,5.331081931253028,2.04789624942735,1.137202882834421,0.7579554368972778,81.05,95.28,81.17
182,0.023597340292345063,99.46514423076923,99.9579326923077,2.1046649493585434,5.603314933638969,2.1046649493585434,1.1737003845805685,0.7565636282920838,81.35,95.28,81.35
183,0.020313834403163922,99.59334935897436,99.97596153846153,1.8563854486928397,4.642774492221104,1.8563854486928397,1.1966075581025883,0.7503105028152466,81.72,95.33,81.72
184,0.021728519489988683,99.52524038461539,99.96794871794872,1.9811469241131927,5.326800477448923,1.9811469241131927,1.401857342525758,0.7468800636291504,81.58,95.34,81.72
185,0.01993067108023052,99.58533653846153,99.97395833333333,1.8174008768373768,4.585854923097504,1.8174008768373768,1.2829089759682373,0.7462847395896912,81.39,95.43,81.72
186,0.021507651737938897,99.53926282051282,99.95592948717949,1.9403789066404002,5.037080813873075,1.9403789066404002,1.2720105125380798,0.7460778642654419,81.36,95.48,81.72
187,0.017566032076063446,99.6854967948718,99.97596153846153,1.673686235722371,3.8890773535489633,1.673686235722371,1.0878517379024433,0.7442570714950562,81.53,95.45,81.72
188,0.018332860696439943,99.63942307692308,99.98197115384616,1.7637158412380003,4.297541898079218,1.7637158412380003,1.186848329445351,0.7449747462272645,81.53,95.39,81.72
189,0.018023608124050766,99.6073717948718,99.98397435897436,1.8031302003077734,4.446067095484854,1.8031302003077734,1.1947885762229031,0.744238458442688,81.59,95.55,81.72
190,0.018422996052182637,99.63341346153847,99.97596153846153,1.7622751317918688,4.384277339773931,1.7622751317918688,1.278663699641882,0.7399619555473328,81.62,95.61,81.72
191,0.01939842472784221,99.54927884615384,99.98397435897436,1.90911748503877,5.161712467019476,1.90911748503877,1.5169828953387179,0.7398958135604858,81.7,95.45,81.72
192,0.018223522173670622,99.63942307692308,99.97996794871794,1.7430805447541855,4.339426238748263,1.7430805447541855,1.3010964532477152,0.7383413353919983,81.93,95.49,81.93
193,0.017448392367133726,99.63942307692308,99.98798076923077,1.7172199843309515,4.212853376741293,1.7172199843309515,1.2640089021557,0.7381068288803101,81.77,95.52,81.93
194,0.016922865144741266,99.67147435897436,99.97596153846153,1.6571197175405663,3.9078720666418234,1.6571197175405663,1.161826308380097,0.7394796430587769,81.66,95.35,81.93
195,0.018758531025825784,99.60136217948718,99.97195512820512,1.8219557354390066,4.676610309204447,1.8219557354390066,1.3570876073053557,0.7416160008430481,81.57,95.44,81.93
196,0.016191227621255584,99.67948717948718,99.98397435897436,1.6071774141763362,3.7398496230961107,1.6071774141763362,1.156830382457576,0.7401645723342896,81.77,95.42,81.93
197,0.0168330867571804,99.66746794871794,99.9619391025641,1.623022475621203,3.687853330523755,1.623022475621203,1.0536513741521762,0.7392015155792236,81.84,95.41,81.93
198,0.01810854124920204,99.63341346153847,99.97996794871794,1.7617147922287613,4.533562962386252,1.7617147922287613,1.429923953228625,0.7403791854858398,81.84,95.45,81.93
199,0.017865096593801026,99.63942307692308,99.97996794871794,1.7839085574007119,4.552974032648923,1.7839085574007119,1.3706442914814345,0.7368473245620728,81.88,95.47,81.93

